Risk-Sensitive Model Predictive Control

We present a heuristic policy and performance bound for risk-sensitive convex stochastic control that generalizes linear-exponential-quadratic regulator (LEQR) theory. Our heuristic policy extends standard, risk-neutral model predictive control (MPC); however, instead of ignoring uncertain noise terms, our policy assumes these noise terms turns out either favorably or unfavorably, depending on a risk aversion parameter. In the risk-seeking case, this modified planning problem is convex. In the risk-averse case, it requires minimizing a difference of convex functions, which is done (approximately) using the convex-concave procedure. In both cases, we obtain a lower bound on the optimal cost as a by-product of solving the planning problem. We give a numerical example of controlling a battery to power an uncertain load, and show that our policy reduces the risk of a very bad outcome (as compared with standard certainty equivalent control) with negligible impact on the the average performance.

==> data/battery_gammas.csv <==
0.001
2.5005
5.0


==> data/battery_obj_vals.csv <==
1.1916426910354958,1.3658807034580889,1.4077440972915727
2.001331007727481,2.1181307506845126,2.0917991990919313
1.5540812724435211,1.4892817026247331,1.3132183230859442
2.5335728371331863,2.32342213626315,2.3684522549066034
1.845197307133513,1.9109816730901883,1.8834748820975729
1.3904284250025685,1.5440288325959186,1.5604660000324488
1.1627945270991507,1.3459694935374362,1.352289018320772
1.6846822013226443,1.9046083604522626,1.742927642042733
2.392682632311933,2.2015925600343484,2.075542821121099
1.4969032501118884,1.6012341424389154,1.7386742042753107
2.0578325171395178,2.1387427035438886,2.0370725210997898
2.182240732130827,1.9837226345092798,2.0604233735633404
2.19870327061574,2.083276104772259,2.0216647447389793
2.4063821576549813,2.192513668171927,2.0611420872430175
2.214078091162765,2.3643993666682843,2.400922702189665
2.5559090841382144,2.467887371688789,2.49828929411407
1.004077222146266,1.1983095558959929,1.4067688787207877
1.3327225703008159,1.6597294566658347,1.7762632501267088
2.831383269903699,2.879976065113491,2.6726348450637394
2.61045122955921,2.7068256993647273,2.7226646888084884
1.295701928754881,1.854359340647641,1.8041874465799075
4.259106619223591,3.8961760530572125,3.660515806488816
0.6303866949245538,0.9579556974518753,0.9398568075764596
1.3565229835710093,1.6553540824302688,1.73030423058693
2.8072109371140974,2.7241451926469913,2.5409189927163607
1.3120754511872772,1.4108502413029047,1.4573890619221888
2.4727201494944775,2.2615828400635984,2.4261418313049914
2.5867085521053093,2.6668291635082886,2.5911935390377145
5.495504877808935,4.939301427311381,4.525740619181248
4.595177116439707,4.420943369005988,4.230314185014019
3.8446805528326906,4.056175672759408,3.9950872550346355
1.414691059355357,1.6989021563069122,1.6281374603100724
3.43263818421461,3.2910576121070356,3.186235047026841
0.4591619091485834,0.6680945389160758,0.7779184756620695
2.2519519293541204,2.4904034536300843,2.408452823227209
2.354423982396288,2.5193519074710182,2.551395626521171
0.8958361085249011,1.1267840234986868,1.1360010804014804
0.8902790196856375,1.2706032037973367,1.3910882292828606
1.224226693901091,1.6332309054521268,1.727159682764131
1.8629717094204281,2.1223972833653013,2.2568795342559698
2.756136329952265,2.823776565221059,2.7126539354164754
1.5351946141677908,1.65930284966097,1.6874145087154184
0.9859782881291608,1.267523249613928,1.2317149878989093
1.2828332800972404,1.5464472610342124,1.4942403023519748
2.554656878543593,2.228908999496583,1.8780944019823198
1.68226626756795,1.7158870723062243,1.6839838467495991
1.302014314025416,1.5577516920953003,1.3767198970315648
3.523739814119243,3.032593632764956,2.8874719535996443
1.4553347069000462,1.5275306084677578,1.4874206936348116
1.7701953300781543,2.0117216120333588,2.067577284367655
1.2755355223246414,1.8208803428011746,1.7043284839725719
3.097248638889156,2.9790676187637657,2.6908829895505284
1.807045053294623,2.12249320146018,2.256653141162017
1.6278449265275978,1.5992936648509297,1.5328170367883773
2.910178753852057,2.7783474854483057,2.8182076267824683
1.2965716032288943,1.7510601642789396,1.7295526295808836
4.311540118636498,4.003779765731562,3.822705109104212
3.6417155800446315,3.5136561330375478,3.299283911285334
2.2141456553101193,2.148843326685434,2.1903740154119
1.713047781333624,1.927859218898207,1.9768164515669615
2.1043644665109804,2.354416818524666,2.457643130161002
1.3730319529875648,1.6343308149581093,1.5579452817069053
1.5827614510420325,1.630080494595834,1.6552611197005542
1.034165924290812,1.2531153711669194,1.280026733995586
2.319265729402259,2.386811025187811,2.3627142003377726
3.2956622931876414,2.9876383169459997,2.8332393818557495
2.7050040769065964,2.666339602726917,2.586703007652006
2.012875493664638,2.1566415596669373,2.157321472334823
3.0185431475082183,2.754957056315409,2.4491132130637716
2.0621733766130093,2.166850210650959,1.9100899939277416
1.4902774168022346,1.539514367637637,1.5476492217703535
2.5447574924151577,2.535424579451963,2.6682654808386763
2.7068873535899267,2.523351449521085,2.2958775063161836
3.2393326030338447,3.202201023693296,3.020956313428347
2.5642935326888616,2.6501844226725844,2.5890800636964095
3.8515953577219726,3.8156140231909723,3.694317497798071
1.1993741073575663,1.342302834352133,1.400793266421326
0.6623357158916638,0.7832225072155915,0.8019925904228593
2.595628617216327,2.629378496418803,2.509785730633417
1.3867810919318047,1.5051761951237383,1.3414597487931732
1.190937653570575,1.3306765479509401,1.3121151597676621
1.649853514306911,1.896247543663823,1.9032009468625573
0.49441304937371233,0.8680537187341284,0.9474416182025045
1.027463586123256,1.2461365052451356,1.28440467980489
1.4354999423570822,1.7108546409489254,1.7738646432258394
1.926280596422422,1.7826712700326113,1.7395913214624799
1.7723220982994354,1.9247384630166189,1.932892298726913
1.699435196923811,1.9896645028147422,1.9084236503766476
0.8402845528273791,1.1783782716690268,1.2970169857206253
3.4578906503879443,3.3187406454846653,3.1356578678102354
1.8234032633940587,1.90044103938972,1.6351003594828326
2.088912166180521,2.1073897634441034,2.1105533945067685
1.0570990900248929,1.5002634141818931,1.460043482569466
3.252591901691583,2.8538937055237494,2.7605075271548825
2.504581759990744,2.647018352264792,2.4854764248678216
2.5294717982292596,2.4611764922338257,2.3554859100053225
0.7119268328549477,0.9030000161020341,0.9515778191380946
2.060363818095925,2.069039483259305,2.053473866745442
1.215684006657863,1.3418925936872366,1.3591809589880413
3.3182176016398985,2.860710096854692,2.6588392928445086
4.789421607389456,4.710835058607171,4.602166533376952
0.877674350776664,1.1789314498903583,1.3527207962236332
0.37724225623541585,0.5799787394063133,0.6148256820504389
2.7041037125541654,2.4242798851573633,2.0861666052446775
3.134614519694803,3.067053776293008,3.057320644285846
1.756172201559526,1.9185553675559146,1.7342874819883825
2.798400897990422,2.683301758047031,2.6950457408693427
1.2033233480516192,1.441462864859813,1.443277437846814
1.4971585377929975,1.6895474185561075,1.7368679872803292
2.9397424763540436,2.9179318994620442,2.8913250522653455
2.6285073302234787,2.5259897668658278,2.4427300762558346
3.0823717591440007,2.954140704867628,2.842804351047398
1.5045137619345437,1.7631243208640555,1.7206787873939546
3.70865177445531,3.733183960873841,3.6784309111764144
1.8865784475740561,2.106084753974919,2.1258970920146996
0.9518153996883948,1.2356012056294823,1.2423156387444476
1.4745044912157375,1.5427129466955498,1.4990693231870855
1.7540355516365989,1.7199962433127065,1.635352161247286
1.6103994583172632,1.6775435941612047,1.6541453320651718
1.4282470487420882,1.6955920124080404,1.67878629373101
1.8068777477371332,1.8690442441602542,2.0379699876828785
0.7314628283372376,0.820553235473582,0.8190336484873013
1.2898493847341395,1.5304941894465836,1.4436941540274877
1.698869585476677,1.7436427504881826,1.7444042336423418
3.308901229950941,3.360817217311282,3.153906309991327
0.954067445855675,1.1610707566817677,1.198535565704518
0.9697627961439236,1.2233958444861155,1.3971096515071277
2.4500966669381286,2.563880157616948,2.5698312630885933
1.2121451593071249,1.4672347412068936,1.521960215555709
1.698569052618734,1.8424121663019983,1.873658354575146
1.333878107884272,1.4970367812651908,1.5308210879737996
3.2166654083723993,2.969925161906458,2.8009459461120807
0.963184038194583,1.251828061083268,1.0808476793695085
1.598742873618983,1.8406196948999376,1.9932210413387612
1.8094051029554843,1.793657760169632,1.7671487176674086
1.3427851697296935,1.7594380839236836,1.7918016115076028
4.954364951052274,4.762769339588207,4.4897459182648225
2.3062365971543404,2.337885205067204,2.2913138484527242
2.6871559367064775,2.6388429344638333,2.5651704220785887
1.6021445674117507,1.816533918174626,1.7762848585851025
1.2272894125271347,1.4067628899203843,1.389797849801764
3.9353205192702383,3.446641777474976,2.9893707894773853
1.9613555491702304,1.9183361636325273,1.862420604619923
2.484195242286144,2.5556325441014094,2.277290211855707
3.3839069638721266,3.4611835001717157,3.4133023234491633
1.772577836787091,1.923091459518298,2.0360333830888777
1.0090265506940266,1.4141381527868557,1.3094144667158771
1.3677931903446123,1.5463986949530384,1.6229354749348741
2.6104125856245304,2.324800148499031,2.245390070362638
2.8728845397611016,2.7333600120820134,2.485914816240146
3.6154464086745497,3.2521088966009337,2.965441725115964
0.8443705946894934,1.1000996500332039,1.1044385012313478
2.5693216213415333,2.5065276360003628,2.3640395941816252
1.8997706037458293,2.06950522365748,2.142451817046135
1.756929278815761,2.030093152002825,2.043490702866573
1.2324620337326282,1.5310115390618382,1.5345301227213752
0.9636952269750262,1.3036162213549434,1.3394718859390753
0.8369822308270896,1.1207751677602995,1.2169757970178072
1.5027938714298374,1.5498955663141603,1.3739608007763293
0.6893297893680215,0.8273091504471091,0.8740868204049191
2.784935527777745,2.724167516299232,2.6140878887822425
2.154726809805194,2.1698427700553466,2.3457907093467303
1.7418970403865204,1.7640270787968508,1.7542529674948129
2.583393862584692,2.6637098417196277,2.4491369150045683
1.7629820939151748,1.6726600806016747,1.6003016483477315
1.366816789305996,1.5215971045925751,1.5838973091526227
3.373244342723981,3.27051572291844,3.1576057844857295
2.117366361775048,2.330535687006389,2.333935638750625
2.512637217268069,2.629478490663665,2.58520935670193
3.449283610619392,3.0973730215671518,2.880466412011714
1.1570959093870792,1.4432966469399244,1.5602332236075152
2.005311124374355,2.136539885521031,2.1463724884944946
2.9911261742576714,3.103865671228767,3.1292695386792957
1.2688527703371473,1.3667419960373897,1.3590090158244312
0.704621537026815,0.8599865435404797,0.9550822254307255
1.469586187371867,1.610072726085379,1.6937062639862939
2.5652113699805903,2.787612727456625,2.749380166298846
1.1251071835610882,1.2589123896419148,1.2554166100582953
2.0678920472153814,2.2352661569138235,2.378072659429078
3.6039189984710656,3.0158634500424526,2.827547690809921
2.237189098105689,2.3181920135059815,2.2965064800081443
1.9370711097630502,2.128491058750367,2.109542519848942
2.9787295100409623,2.9024897796746307,2.7219946315861625
2.577000685102092,2.482114744171966,2.441228916946366
1.9000032800752809,1.8674204661134375,1.8723737849256346
1.64956089030836,1.5208855329635746,1.5322251042970678
2.0065206215689244,2.0501035484497003,2.145603836440985
1.675545175187029,1.7262359459726289,1.7156733606511423
2.1980354454911377,2.3175630560737672,2.247920120352653
2.0505627612280994,2.351523557450367,2.379076181828789
3.8471283129767584,3.2721802513367635,2.9572620818816486
2.1693927467450664,2.320842752125012,2.3052497761221846
3.232000925430623,3.2485421259100793,3.1074254047539114
1.7466022059532764,1.83300202132768,1.776469490562018
1.3946036952451772,1.5309215074715639,1.54228048716306
1.4186146324733315,1.6078337287216489,1.6053312044588204
1.2220433570704885,1.3795135134451162,1.5323646350384594
1.7936923006409715,1.7739135252129277,1.6835068466806682
1.757740166108082,1.8600647088967315,1.9336791255762433
1.482141273735221,1.6487484894532836,1.4936717320403556
3.9024903800187793,3.6225958664761095,3.397426797299666
2.5274063885999194,2.531193852126096,2.547824775626415
2.6274249087678148,2.5032363864682745,2.21930962807853
2.4387020424955774,2.456298919899294,2.3843327876629266
2.25497225389511,2.59922427307662,2.3015992929939912
2.36830622260431,2.2564150992318095,2.034210198530573
0.9829119144344027,1.201368375955671,1.2542183644874356
1.6801955126068482,1.6098536523626104,1.5770901612122006
1.4531487603464734,2.0021421225463554,1.8051049146265197
1.543070962950351,1.749591949054296,1.960195386234433
1.6325092199677405,1.7808218900185109,1.7218121861990392
1.6125616626524857,1.800020120857307,1.8510536805162667
2.8813365321527615,2.7670403812413107,2.6757244696032925
2.048789939956893,2.0471105642586314,2.1097194794895144
0.8954230887193116,1.1452433003286433,1.2774526480724597
2.4064122926918823,2.3887216904112862,2.3098499896461164
1.9881350764644228,1.981043176658068,1.9501623278285365
2.272942330132822,2.5264569590373913,2.4515889445911365
1.5796694527851571,1.8673264216411332,1.9890241981507595
1.2233948498634037,1.6244147127171435,1.75042884609876
0.7587508433571888,1.0350123696212044,1.1409243231030841
0.5293130894641912,0.7664017903738708,0.7987409123654471
1.1910558630259527,1.220807411782116,1.2149611359273496
1.4157186768675714,1.5296099721607244,1.6336548514593816
2.6623619421912514,2.4773226570698914,2.5429151001494126
1.8098145446333136,1.9830047764519323,2.0823566429216074
2.6936362920512535,2.6448903337538887,2.6609214077520194
2.534898837154814,2.578454371537208,2.4960551319607815
2.048409254583289,2.315009647212174,2.303460189238402
1.8093368566997665,1.8918690590916079,1.8902944396918084
1.23742574955656,1.4903863827015593,1.4937420195229953
1.0826430327357404,1.120114086423897,1.1209818207165132
1.5590765059313962,1.72895835802691,1.7628929684004209
3.0245278878617508,3.2431435414902916,3.155887385342095
3.418939092548884,3.140224736570774,3.0075517065285626
0.9074847762823073,1.0647981223330716,1.1127957901398955
3.220646001189033,3.084607041276363,3.048772724177142
2.3567052732346574,2.4949523295245557,2.4307377965560515
3.1189583258680487,3.1586940041306697,3.04676759924885
3.6542304581006757,3.576390348160487,3.2787153622886445
3.292132950886033,2.9535916708933,3.0064147689719665
3.7923153526118174,3.3073902113757074,3.125536676679554
0.5544471784884285,0.7486510015633072,0.8460051579275957
1.4043673415607203,1.5587850324107,1.6221931966891352
1.468496066218454,1.6602109917829857,1.685185014523709
3.1984240275488434,3.168537888542136,3.01689294569004
2.693228365968583,2.5107958417034117,2.3899966567347817
1.795168420801597,2.0948202821934014,2.2327176031173295
1.8916628032800353,1.9041533854858212,1.7982144162265605
2.0205797540403108,1.9415656101245176,1.9745321519404024
1.9033586865354133,2.0404038008711636,2.1267068718785924
2.548227159891552,2.427899306026378,2.2395563016550493
1.1838464788376248,1.3406272564568327,1.424941486327262
1.916293185275431,1.7692744115437522,1.709661540197396
1.3364731604237325,1.6296651411828424,1.6741107955914154
1.3674923141674995,1.4660042485307718,1.495718646802811
3.987948069141738,3.7003744454410064,3.428516785148869
1.9166021218217202,2.2744006960034158,2.101444609057982
2.6644429996231866,2.27608506262574,2.124424985040718
1.3243011402369,1.2682248038324329,1.2636426037078066
1.2609638243836643,1.381005694451812,1.5293017307402212
1.2460682761251942,1.5883793065327017,1.7427574707391589
2.5330862909086513,2.4573852040701287,2.316130000651175
2.0236836130722433,2.2166529234095007,2.201280439424434
1.7180180152275997,1.7005663102136808,1.5819560548166975
2.0804409266307364,2.353101469833047,2.347671677258413
1.1551464508867944,1.3380568473986059,1.381754088080213
2.515412903435475,2.217109650162841,2.0453315865995014
4.779009468584922,4.520598279444219,4.233220248153221
0.6292536819305833,1.0020223120190712,1.1017813143557715
0.8755235152025796,0.9265451261416487,0.935358223918067
3.6650330749855144,3.5506542524934037,3.3946298177886787
1.8415848661107275,1.975854012642351,1.8569437041187498
1.4286998579532455,1.612613429779383,1.6592978473962725
3.034104365943226,3.2474822827140915,3.2862119347277385
0.9277783850044398,1.1246007114605667,1.2655192283468304
3.455597862356162,3.31096222241571,3.0708891947806007
1.4219564002238214,1.509621632494731,1.5233458160960065
2.616019504113352,2.6517149027993865,2.525615632906746
0.7023611908849485,0.9431022777747312,0.993651444354718
1.9259427422085398,2.371571827072454,2.1235874210264885
1.2768953830972154,1.3256929605479093,1.340510026320757
3.864740961339422,3.4810018139993404,3.181285719071424
1.9026393319558186,2.003704775814029,2.0252862740756306
2.930129700342758,2.8249619545256817,2.8154421965826057
3.311998212446879,3.1020436288557267,2.9719541166338383
4.564629357093977,4.432618257594534,4.367007443195906
1.463136556552785,1.4857815989775647,1.4566440147101531
3.6321189085893297,3.354179537418884,3.171857918350206
0.6430874082321144,0.8972164491403688,0.9749201131246429
0.9794764008189667,1.1170106223728629,1.110491956935576
2.0494784980115353,2.039174605731509,1.9823863321924577
0.9508142906148082,1.1103786651251337,1.240691400967336
1.3206300449683965,1.477849384600425,1.528578739413266
3.4117643143024257,3.407200602033507,3.2104702957601043
1.115307073319238,1.1835315069855845,1.1319600413731727
2.6243301940668493,2.4016686415270088,2.293449316411969
1.9427822108868538,2.2449041297033414,2.425147946612787
0.9250932358563179,1.2266951749166557,1.0370854832986682
1.7104742017723042,1.826417262962513,1.6234253318179317
2.190082842464233,2.30226322450298,2.3922051294947475
1.9977599298425108,2.1458034071454364,2.0827395418502013
2.072004609270945,2.012063940937645,1.9938398513590492
2.3398930068318746,2.4613152747975473,2.32907756874289
1.7760300310360249,1.7572715026051942,1.6495283215433947
1.2090686527388637,1.4153924084224185,1.4571431498164336
1.7198993904584376,1.8829318790854603,1.9128506525682234
0.9932152386377763,1.1029317874086302,1.0952453673538733
2.1062237630618332,2.3817386391364823,2.4263930503282487
1.5672486441544198,1.8273363763855186,1.8518129264823218
1.7695412892168993,1.9051508301081812,1.8862127417471362
2.364302850151221,2.264154413068568,2.0935845652467977
0.9386223327852995,1.0970959002247749,1.098774959776719
2.7356447136646955,2.4990126539253374,2.22376070273664
1.6350021627654132,1.863118837784931,1.8646196331918374
1.2931066627080978,1.474008029838165,1.5339125973073064
1.804561853973752,1.8800241032160254,1.8523155571452499
1.0648099955370955,1.1482866379748184,1.1596897314431367
1.1830902001723704,1.4496214661445732,1.5308803760343768
5.064677114496023,4.811763631469988,4.429987260394341
1.754542075050005,1.9394508441429894,2.0085203235354747
2.5440295092916396,2.4523661328745074,2.4747463331660873
1.270530954128669,1.526207826148416,1.606771778947862
2.6039547370107847,2.39749953793436,2.1704953745810003
1.9212592230087457,2.0383226105427985,2.0964963374176837
2.5143686620535215,2.432966723119639,2.38223896857542
2.3504509912076275,2.184959293619474,2.053427432876974
1.0867983092564173,1.1838488558978242,1.2564201103018429
1.8844217347308165,2.0409342541539646,2.0414865693985207
2.483194326923907,2.558097178245348,2.439832323834576
0.9352441652838174,1.0734401236875744,1.1070956466996966
0.9049894730390582,1.1352789413668118,1.248794532653488
0.9578372442078293,1.1564494950548603,1.1716548230935253
1.904225248466366,1.6778810631684637,1.7018730124403418
3.660246484620834,3.655740585199628,3.6192236866899012
2.5880297970006265,2.3685542978131404,2.1311336902367137
3.068413665837806,3.0336590987609453,2.772046084020366
1.5168873981246236,1.6794445954741992,1.6310089447910745
2.749112963544842,2.544302951467221,2.4972382774394886
0.9146695086275057,1.1696569597886461,1.2337761869575816
1.2723831574728588,1.490062610014401,1.589765181211567
1.1592782180119343,1.1576078958342404,1.1676322706121036
4.342816465875809,4.183441991651089,3.8852717533262524
2.028145022867582,2.2487001370419812,2.3304405827918218
2.2705107477591064,2.332003994046534,2.2207827508245783
3.10931442756897,2.974298224481353,2.7311508344365456
1.7190622570958,1.9244522236654744,2.0566769946819017
1.7177667532576326,2.1345670376169754,2.1812313622066726
1.4187397013131795,1.4134422323170892,1.3881406562436935
2.1121809873469677,1.912862229043811,1.7486348761858186
2.325248492686812,2.2693719198756384,2.208591607754088
1.2016649327937294,1.3986708626667217,1.2926755460251502
3.1963484537493985,2.8796494092087697,2.6162769731617113
1.7617258917981011,2.089726177885226,2.1716016005764085
2.6455744752790302,2.4716579879040057,2.405622093694749
2.1849934457764353,2.1182785525077423,2.0740960510540676
1.333742768825999,1.5265832671579094,1.6003380895543866
1.5322755649001523,1.6815127699334615,1.5012779233894054
2.3092595746636446,2.265860666443652,2.2352175458309826
3.6957863913166156,3.454765741462508,2.9280168729927962
2.201376366012781,2.0307002465372306,1.9011018982277619
2.3977723908455384,2.3097373905357395,2.386113046198295
2.99176997221449,2.905938605556993,3.0003095666193147
0.5018087747501243,0.6302244681689153,0.76368527602474
2.7258912064262883,2.8657379761359008,2.678869154039606
2.88651813275228,3.1743599130613336,2.9714061751047165
2.0443582106906573,1.9095711512963516,1.7491489953014034
2.1585444514418537,2.1746768175771947,2.228956070114829
1.9857192586426458,2.207753801365336,2.3642188328887537
1.1745871130657402,1.275684968318649,1.3524325583594974
2.841769048439836,2.7958138892607103,2.614357171292484
3.480041425834289,3.182201431211548,3.061174144717076
3.663483233341488,3.4699410356647276,3.4140948778848195
0.7292698196466026,0.9239581675806625,1.0238938298453881
4.803704072082749,4.734726090121991,4.3577973492587025
2.128773559155681,1.9540096001500922,1.9572425535857496
2.9301689586361115,2.975488570727759,2.661252804769077
1.8810197204414383,2.1547216788882184,1.9395598745361358
4.615709797054689,4.544081873297161,3.9492107754226082
2.4029794500415047,2.389683616946741,2.1920980794950946
3.225961321298716,3.2067139437995804,3.0552404380466993
3.2352881941326497,3.458781217791339,3.4068984756755367
0.8737704860828466,1.3994622401626216,1.3626718014431816
1.2563840563625557,1.4148807525116527,1.4171454855206524
1.791539977235435,1.757045466454196,1.6945337608885782
2.8679948176029217,2.7853378864757605,2.8571546748750607
3.0684543207480655,3.2465008433762597,3.176683155979586
2.6955105342327936,2.538392243807245,2.422859170665832
1.8144808058981405,1.8542424438287135,1.944529801872881
1.734957184010746,1.9598887540998258,1.8753112161546632
1.3157044361285748,1.5187419224224852,1.63727011582942
4.27487594988365,4.058434351780358,3.746661251993408
0.6425706487998306,0.6911209345843936,0.6887680995964295
2.5231417598031696,2.5920949587906703,2.50018398929859
1.3607495365471958,1.3984424453199886,1.2488636058910538
2.234591895404841,2.1609338702425056,2.0632029069945346
1.5924988774120894,1.6548750428045642,1.6184739054770108
3.6584313320846844,3.3823002744679123,3.2607771815034727
1.655814075712476,1.8519775564968157,1.9367968649293428
0.9914765348761059,1.2414826338584948,1.2683680905628265
3.54577155784295,3.3598818268299597,3.2405137858540014
1.5129251800011054,1.5229882879310939,1.504637233716955
4.436417213661687,4.377565343022421,4.087564613786846
2.2654344103908497,2.402394863487665,2.168305658239911
2.79992278456533,2.515824566472651,2.3183130173140585
2.2499420582768375,2.1670320635321416,1.9448226296708626
1.1121968198538779,1.4401743081946718,1.5561540897713464
2.0897033052089027,2.1846906209544574,2.171199061166613
1.5078223203619308,1.585957327161937,1.6380871776698642
3.069259269694528,3.002747719356709,2.5281726104354765
1.6350872060520376,1.8252992112325026,1.8253523872925748
1.3981579651366722,1.7388071922959578,1.779983907469308
1.0892158739467774,1.322820365244398,1.4400770116900221
1.5353419221093731,1.651827027034515,1.5944995356831677
1.1735186438780518,1.479032920061749,1.5183204778620476
3.4105177093479453,3.092297094916042,2.8516176910506963
3.1418459496136775,3.3868953447039605,3.31167922223453
2.0138774346074286,1.9011539245135243,1.7420651279874193
4.167075844807013,4.087385705302341,4.005761187275751
2.342016522017687,2.226819791800599,1.9875928792342248
3.3118214788066997,3.3132486624408846,3.317377276774909
1.4951628367315413,1.605011420454807,1.6164706715003407
0.6648683374240685,0.7915108882133354,0.823815544854585
2.52612266930492,2.2627864055195097,2.054890849046801
3.643562104387563,3.4053140269086946,3.1295159189302937
2.6919510540970486,2.8099189589069558,2.653772107788735
2.3417433814467317,2.2959697129936503,2.2600436392819865
2.4984260258625985,2.607829296624771,2.4093744343856085
1.584094954485291,1.8443965345853892,2.0096112908966193
3.4179200736187143,3.4808912180329554,3.257357932114869
1.9211870212031066,2.1901954303627353,1.9849240868208649
1.4298442424397724,1.7490233833066318,1.6729990542697075
1.1267605134161447,1.6230987308348328,1.364208385429789
2.508954663266858,2.497959294314553,2.5314407759473045
2.8674403495437817,3.068452471638006,3.0386097869907434
0.9058013007137797,1.0077485431792,1.0898378894556358
1.8060021851199695,2.182556544291928,2.167458517611858
2.0340555381238565,2.2677087293216003,2.3029623775915766
1.2783982724596512,1.4417316298282359,1.4852028056430562
1.1029181134748496,1.1100610187402098,0.9326695362107135
1.8509833079875377,2.090457465329067,2.1632331974138657
3.6948853277707463,3.4973565877755926,3.354420900747995
1.2356685604912487,1.5210293022844594,1.4127875361326223
0.9092431832367408,1.2484090388177354,1.4219157654600039
2.308758382510244,2.198107924402127,2.0819049664874356
1.2102000390779186,1.5301108771528347,1.5832210941656977
2.7316536234635755,2.6461713925324974,2.493464350991247
2.460054244533192,2.3201729645528264,2.2136234125790697
1.2538578539762333,1.2435204369565476,1.2211113027308795
3.0710937173068156,2.8418408631504875,2.6910552457976142
3.038002784864887,2.799865765521688,2.641449590822697
2.173637250552121,2.172036762067378,2.2082186145457623
2.4066229106118944,2.5046426106369197,2.2906609117874974
4.874306057877847,4.6748515413829645,4.295104944410545
1.2840284682324643,1.4998036735346096,1.5046186963343764
1.5228998236181068,1.7976233916118036,1.957889195522291
2.203380115334424,2.360860738061183,2.3490811380676972
2.525998066596344,2.572916974344474,2.4875320034088872
2.097792991829616,2.201050067412675,2.137442847246343
1.3144993596465413,1.485797867311273,1.5395419470703162
0.8300558169755093,1.051521464762335,1.158840588612063
2.0089045243055925,2.2032770687135157,2.326408785339649
1.7471318061969987,1.9893903492050933,2.085737229122629
3.069643518502823,3.1296521558310886,3.0045724680459394
2.584312897478091,2.3952024342165745,2.3780779321383356
1.2746744725703694,1.4680386138111219,1.476205563306854
2.1601682015118637,2.174694628103652,2.043076870197752
1.4942222056828034,1.56360983670175,1.5660174483145735
2.196458652173978,2.2264328931962614,2.3409437988218387
1.0010571474616532,1.3443275190249202,1.399150541791543
1.1169892626643938,1.2939005309915856,1.4304341708593293
0.8348653077466943,0.9436328972136118,0.971824363959679
4.230123363631464,3.985312537798102,3.749439789233584
0.9077906575402996,0.9174596103710293,0.9309584185277285
1.6053582741608337,1.6618734591875557,1.4939315861958138
0.9491384090541876,1.0175428375538074,0.9813265208710447
1.5406380754990974,1.6296898065962593,1.5887018953393703
2.843429238369879,2.7284492234543927,2.503368250378465
3.1806009934154638,3.159704797423145,3.1417329266429146
5.038433123429177,4.824587561856102,4.4894376030376835
0.8259655424825529,0.9916455647670398,1.1130457162261953
1.812577607700161,1.9652360949742105,2.0276992804641805
2.6395110690643877,2.4941172353864642,2.502840001207928
0.9428287233805365,1.0205055989945158,1.0555005285608297
1.4485260468358956,1.7960735643152324,1.833657958201891
2.0939944553971594,2.13578288922331,2.177149335132893
2.772805800705223,2.599214967195367,2.5852618541785515
1.4107490156015174,1.5413402343550082,1.5624132795857626
3.495035643974198,3.3468614206188443,3.3397842217188844
1.032073979185332,1.1593941816612057,1.1391785784632702
3.075172878020975,2.649371035050412,2.50053066648864
0.8869658241400478,1.1854203369584801,1.2167383073418558
1.2785334625834262,1.5318192912427273,1.6780255925112624
1.3018414751000804,1.5311251915727955,1.5301910729291888
1.719427954392562,1.90657413136711,1.8339280624482606
2.8936813150575977,2.7894990584173915,2.4850612797349405
1.2675228030737076,1.4364263249015026,1.443793719571136
4.206035139179214,3.6418638690751934,3.231934061938967
1.550386516106129,1.709345917648392,1.779414903136249
3.2499774155503545,3.248509179368109,3.11247494122714
5.61315796235136,5.167601543300673,4.804911059257582
1.5379055710644403,1.7281255064314558,1.8703024660728857
0.5607733948203569,0.8892164543152766,0.9620479868550843
2.0313515668051143,1.911843310194836,1.8456185745499933
1.5936901336230538,1.5220126429026504,1.4431502977095345
1.3846229676920636,1.3944335513081982,1.400504639896156
2.3261827399100237,2.4480621605030617,2.2281459487879673
1.647968819628187,1.8810265047015389,1.8521682036806881
1.1965770131851625,1.5063434287875512,1.5966829161695026
2.942697549666413,2.7322020886002774,2.5899519969467186
1.174073696044701,1.086721528721408,1.0873348455511285
4.0128131460943735,3.548092413271258,3.3763967885040413
2.1086329628403817,2.2080191473820254,2.0597985184527006
2.2983733235520316,2.5962121806949052,2.525030512773376
5.268716141499561,5.011463294106319,4.319225829339423
1.153711888448697,1.3555373795872543,1.382839645767501
1.1990187863834327,1.3974898403743194,1.4760248211250493
1.4125356879631148,1.5713493523954922,1.6058138537791673
0.8025488267109053,0.8847239585805087,0.9218926598009596
1.8267280804884538,1.9052371429645458,1.6730552244465733
2.1416964878737756,2.0353849780377846,1.9319803701217468
0.9475472941110249,1.1197259569602065,1.1770480482005958
0.8034216075172835,1.0426186711070813,1.203931349915727
1.4540720097758195,1.8952276438924123,1.5664226533323082
1.0885889053741358,1.2250001882105492,1.4191755855617563
3.1406121123194812,3.0623482256404944,3.04376012432947
1.8698398327631374,2.1218784461140956,2.1920783418996876
1.2137606707203785,1.714838214227551,1.644277266308085
2.726600729970124,2.615994567809179,2.5782664782761433
1.2204802063029412,1.3314044848649667,1.1837646699850992
0.9831708430894677,1.2930753174797442,1.1730215118847966
1.5020187617560792,1.7409849634350998,1.8317701755888727
3.7647097003277588,3.534985024078298,3.3545091698328
1.8227089638455052,2.066678044076591,2.0859757926116718
2.868529075930038,2.6409410292224447,2.452287473272901
1.6447500581750598,1.7063223842636364,1.7131351883830188
1.2668724671526466,1.5795504984521198,1.4813618720549966
1.7496152903764541,1.9043439295361606,1.8659834052539945
0.8480818628713668,1.1301020356948774,1.1648450711460965
2.3262680280577404,2.4337419143210033,2.3003543776384636
5.689485062426356,5.249229242155326,4.772033274510639
2.7167497400082876,2.5433470061500714,2.4436556549062294
1.894389010846971,2.085466437827172,2.179967139863203
3.5012634513570617,3.139890503794511,2.892851122700147
1.751340467464715,2.0356925810457818,1.889530504333301
0.5927794793893819,0.6597534400139994,0.7373650099471194
1.6594230668447691,1.8089435679718229,1.6727657890146845
2.291253489501892,2.3458486445421833,2.2761529519901234
3.932766594815332,3.641867476619557,3.4965327437194813
1.594049741441926,1.7946378927131699,1.781406040847242
1.8605147940884808,1.9655837541734311,2.027518008369508
2.4439306376375325,2.443935769068201,2.346598363968982
2.2259452109479643,2.2629907950559054,2.2665918923085884
1.7532895234265626,1.8708606859900028,1.9045899013118588
1.0775838503764799,1.2542363851837894,1.2741481753950188
2.410990775381584,2.100827117888013,1.897473081553614
2.8127973005482634,2.863297559642146,2.8120701170202866
1.1288375395162744,1.5923932660165867,1.6375764192856181
3.201954467684181,3.067205990686618,2.9697128109024766
2.603768413239124,2.613746435660586,2.564900945160581
3.600431068432806,3.3613646124085923,3.2376681792747983
2.0572928968302837,2.3361394053361018,2.4162725563106227
3.095510720032191,2.8807617223834217,2.7670291240707257
1.4656023023244822,1.6560003828922347,1.5410702153947569
2.3996740110211148,2.1905956127076553,2.1659621813133203
0.9102166616206482,1.0132211804290443,1.089728931039823
3.173344691247072,3.0294735643297104,2.9050732925443743
3.642702634054435,3.732610937950151,3.535991668939965
2.2867347274949443,2.1528091415706636,2.121672073543562
2.760647840817007,2.7623346808606395,2.6083480528087586
1.902092040300142,2.1375210647223453,2.1591020217826378
0.8995585813406765,0.9323505387891261,0.8866323354200204
3.081496234566663,2.8510068978451937,2.7338584615755064
1.9259911462503554,2.0695763111271006,2.06957631113164
1.3190491090818046,1.767591158975956,1.5993010564303562
2.7729755845615625,2.7947732281297557,2.6863649770601152
1.1214725451065157,1.3902537279648797,1.4330540303307018
2.675026368816155,2.4318143594141723,2.3002426854130915
2.216277308420876,2.239773112720158,2.1870298966012576
2.189721325390281,2.275783993378059,2.196194471932582
1.012590554851659,1.1636419149632977,1.2544803315926996
2.3370747923646067,2.3498088382075166,2.3793154976949134
1.5484573737857243,1.64831518321725,1.737352876669
2.345984115271632,2.246055691441301,2.277149462823704
1.5380047911521195,1.7606895912083598,1.7930442663565436
1.4910723673504047,1.9469364006244452,1.838970079075528
1.4458757243561036,1.618127593156133,1.6524048413745338
1.888982768511442,1.999696726674181,1.9018371225777269
1.4542754910796858,1.5375012176999372,1.6823828032126815
0.8918647613612971,1.0152135665821052,1.214644365541882
2.423351355773817,2.3894172574643338,2.3589139730580833
2.2167368332876105,2.410833649997765,2.3651773847745474
3.0393059268185088,2.8551113613143473,2.608981942586341
0.7034914724336915,0.7731712147179935,0.7195514037252296
3.2696383835479907,3.1662561134849105,2.995449614632875
1.8395771506620582,1.9820767778155173,2.0673798051156282
2.334218176606693,2.3536813917414543,2.3380479853678526
0.7635498484104798,0.9406944711740727,1.0438448671645264
1.1988696684723281,1.4297542500490008,1.4370979215239155
2.13205386616415,2.4578941256128974,2.309633418908564
2.123854891803089,2.3852544357470444,2.385977138675794
2.355446349395369,2.3135119679432026,2.2394039788420437
4.444485036935094,3.990719394492427,3.878432748539856
0.9143179431034483,0.9896134810464597,0.9999035769294955
0.35126655608552027,0.4042899223130844,0.4073680084967223
4.890322765013741,4.6027906123503115,4.271634645388538
0.9475022850460865,1.2205230484580023,1.182308752232042
2.353410038195592,2.4627121552574223,2.4112348097993572
1.7316763199397185,1.7821494240149873,1.774837030028969
2.8176505691013536,2.7672957708464,2.6871462586098778
3.573416054610769,3.406176565398252,3.299845307882695
1.2110893453986467,1.404877466463846,1.4871390029827767
4.652097292098526,4.058696414716347,3.6936648741805818
1.5474135559465492,1.8208480363782054,1.888050899202959
3.192549927458339,2.9620950254758807,2.660123209447566
1.7450458250481142,1.9004673228306765,1.9255392178998856
3.4122448224027315,3.373868558366933,3.2108752365381474
1.0468797873144187,1.5332772878864398,1.280344115747433
1.9927342460009805,2.151103292676429,2.1994214876992175
1.361294637376916,1.3295534627409995,1.3355526806502316
2.0288834158734774,2.0952388702127904,2.1049256505766802
1.7409435380689235,1.4627681502910064,1.3660761392800393
3.502458280570506,3.1315764377267805,2.9021533726175766
1.565262760044296,1.7247178087071549,1.7756334388846
2.8689317712970865,2.8762332356553544,2.76959174694337
1.9166158190665736,2.0125862723634067,2.0047728451387066
2.1409793838986473,1.9594748772115047,1.7323529067214651
3.460678089142156,3.1846131027798354,3.095775905062342
0.8451047382518263,1.3016355515454812,1.4408328479662555
3.8529160882680586,3.6162041392442132,3.329631197234857
3.5709523548385493,3.297737886385301,3.0483199314921126
1.3483095247900208,1.5878745891979062,1.4761321705571762
0.9304622219270512,1.133768079559112,1.203294088171899
1.2243754787829404,1.2647733786900413,1.2441777154861948
1.0120537010672113,1.183906542921061,1.2894515103800372
1.7053073704056065,1.9430290380376052,2.053810835341824
1.834623872054881,1.8390505187119266,1.6648012427697527
2.04695634548646,2.2038591553503095,2.1121002294799553
2.1506959625519837,2.457631218352622,2.6037763960122593
1.4113806640065885,1.633306078707695,1.417355120673594
1.8991225534580667,2.13409863990971,2.209027357090922
4.428915277438521,3.9986830092091905,3.6663439596572562
1.0428312037239271,1.2379291046950711,1.2452189943989236
1.8072791551397376,1.932795196865029,1.8957264409292334
2.0787908881853476,2.3465156219479186,2.4200936867164056
2.4567971254858327,2.5737626760742867,2.520584039684052
1.6445153103506833,1.9807529520847584,2.021315108258736
1.3160444342167035,1.517010530286257,1.573969586667372
1.1509256012612123,1.34407561926941,1.310005031394941
2.058199140302854,2.0230656244672045,1.9372604451199322
3.4629397976997662,3.323076929183388,3.0980298696469597
1.621171312226925,1.764966957473466,1.7649669574883904
0.9479800852498513,1.1681464300347573,1.0342070388210547
2.471124892352997,2.246916113765531,2.2254067795372454
1.6270596964795194,1.7876098286659563,1.8288269135036248
2.0377817231697106,2.054244684586834,1.9563473005375054
1.5612515956446522,1.9612572308999978,1.82405245009953
2.3684730257215065,2.2726724702250087,2.216205841783686
1.8513821018400172,1.9106216107474105,1.9235445835605345
0.8046181245175312,0.9640096054455706,1.0439290699857275
1.5733720881383448,1.8280540491591897,1.8282207971641162
1.8389409307944187,1.8770177964222334,1.8783351007073266
2.7333901394665556,2.973445052474379,3.074287611757884
5.5212202498594785,5.356365898938083,5.086847646794608
1.8581562944240309,1.9214872017302844,1.9145817312082791
1.5319939130812124,1.6498495495672967,1.6829126369752792
1.11576719075664,1.3012639511010315,1.3318759700869682
0.8408911810671603,1.2715171382636252,1.2196372425909967
1.967472192309989,2.16221755274834,2.3893242919727875
2.3848735284713496,2.150357642786915,1.9736450650133068
1.9528879391993794,1.7861853264645242,1.7481908864670943
0.8525257712481702,1.0779914897993903,1.2098158446645573
2.344890089634026,2.504830588669137,2.5301222416863687
1.074533228729267,1.3545209927064543,1.3592725519136581
3.2948815457136433,3.198507326049636,3.1022833124847513
1.2618051632045062,1.554533459472281,1.4525744679489034
3.036359430393535,2.8120741540306238,2.576661868294795
1.6105488397673022,1.8410122955270416,1.9196719777315658
2.332967850368413,2.30929766556974,2.3964502396974523
2.156037611564558,2.1585112593029727,2.1199838552672716
0.5734220799453948,0.6394273717593717,0.6423732178103955
3.113979742615042,3.0907500260962246,2.989308442900193
0.6154087159032796,0.6808817263862135,0.7286202441714037
1.45288384843454,1.5965060894117409,1.696140905202818
1.5769825052351711,1.7743549225968278,1.8263527661121435
1.010210089551619,1.374787757168114,1.4874078867674003
3.368538571948765,3.3481967228871627,3.0444249995305497
1.6228460090463284,1.829837959496989,1.5101605282924668
2.0089061742976497,1.8162975907571475,1.644303705321827
1.9015063436483652,1.8251986672233127,1.8100848316264293
2.202869671378544,2.2506401335866264,2.189605531298124
4.032961664799439,4.110417351049933,4.000336781080759
1.8413956091815997,1.924472424812162,2.001269698548057
1.3287377516295424,1.5046767802435483,1.502332294322114
2.9014541802930136,2.965723328719041,3.0678076368530434
0.3468298489681802,0.4189439627441608,0.5150807571711309
0.8783499439459188,1.0581340598571538,1.2316635845409407
2.73044769899664,2.547969158612947,2.5246228317778487
1.8978044365483557,1.8441077879322738,1.8102602639453058
1.5590240980706147,1.9742970692949244,1.8980288877386777
0.6316701352206718,0.8141377150449876,0.9493218974613494
0.8852116110457517,1.0497491359876807,1.0824625828689085
2.285380904176911,2.1566287564297855,2.1431696022341487
2.020955028795535,1.8445499882549685,1.793019022138213
2.890714866146284,2.7652391247613357,2.552104575276163
4.755329387111283,4.377131835104073,4.175208757152641
0.5868708069400589,0.7124430896694636,0.7164934128759228
1.3640626652534067,1.6176243154256833,1.472015934222249
2.4002438534473267,2.28607180890981,2.2586997162073263
1.3796787654426566,1.3828098591187423,1.462745517159274
2.431062601321746,2.285996720613397,2.2544226525443936
2.1183262280444555,2.268970961296931,2.264983092509178
1.2859674980858635,1.298515078671796,1.312940401551836
1.6663578805243418,2.0324943473884525,1.7733745276474964
0.7028977941112399,0.9001846425582812,0.9581695803324154
2.7453788320609918,2.8305957619409257,2.8303082912008533
1.0030704637550958,1.307133673112063,1.3968771156438171
2.865377008218123,2.5181158342883943,2.2973790397330722
1.9571521487622932,2.343308105940612,2.1049765581480164
1.614567432120385,1.7102588443721691,1.5362655437095452
2.1022003424497036,2.168059520655843,2.225598542705271
4.458022041031074,4.215543086188832,3.810786791391128
1.7373092560686418,1.7003362603905428,1.6788335094114475
3.283888516037158,3.182943914489994,3.137399627491134
1.4874863777557752,1.5814191626950231,1.520746806738814
2.614014121767208,2.6055416088981005,2.628646280454831
2.113839944233604,1.8480035256747585,1.6922476141036422
1.4221694025674885,1.6201152966892145,1.7004372505264433
1.1999522872226487,1.426800013514822,1.3424607115042093
0.6118544580073899,0.7456863952728583,0.8249082167072449
0.8828850538294252,1.0724323894058037,0.9820932280301896
3.210010075546584,2.920349878523878,2.7339451117418156
1.799473873279781,1.7787613814042837,1.7552768805336012
2.775401138730002,2.822444205057491,2.747676593146819
1.2662487416795105,1.5344362092383501,1.5880000006584538
2.303506383468091,2.219618677367598,2.2386158671842136
1.9327873442674985,1.9964321011321062,2.019728388661138
1.6893165246580515,1.8859174535139878,1.9363683408457646
1.2099870185405077,1.6241015541106214,1.4867270380436517
2.1138542191008165,2.5346241797668903,2.6325955846049167
1.0251077726956757,1.2289235556601763,1.2489277870939022
2.0773474662416374,2.204421726584035,2.2296659992291294
0.8445648525468942,1.0504385354528218,1.0504385354617203
5.777147857316685,5.485734658376319,5.141590545365335
2.1444800533186554,2.1811329393519823,2.068935307568942
1.8254287653199912,1.7559586339080049,1.5975767683574484
1.1822592348903385,1.4934752703630179,1.503612581798604
2.734364517405472,2.6675876041216813,2.611031478776471
1.0213595291683086,1.0863393791097435,1.0815305927171037
2.924592445662687,2.8675736082130983,2.8622359037332714
2.207448995944093,2.3165316549086237,2.409690564186296
1.5240624338052793,1.7593768581902314,1.7669793189179253
1.339075509168459,1.60169428777865,1.6196688166289666
1.4435318292902888,1.6626964731837024,1.7235255333466741
2.5507917271189418,2.269867242590555,2.304081378777251
1.3781730756237958,1.5687791093126564,1.6553282590210703
2.3737213012775356,2.1715998818383424,1.8428415791117765
2.220282776560318,2.2437434985734166,2.202812072250857
3.5141173824628424,3.08445356400113,2.9735712441359707
1.2070265241826827,1.1812448124215456,1.166492224145551
2.8046143570139748,2.499003730516853,2.388405061510389
2.240924266661881,2.1912220478752253,2.005568120100204
1.4829181908470928,1.5188060529369096,1.4870298080751612
4.711694140304175,4.536069263884436,4.261047780226504
1.9480326589076113,1.9780949157085967,1.9474035668994971
2.5349632705948673,2.907924781800664,3.001374196987334
2.4533098301854417,2.3111292749919166,2.0564519480027013
0.9092091397296457,1.2495946860272118,1.2263612534978472
2.5188291117765766,2.640732175437511,2.5201296960372295
1.0209899389630654,1.1625421606921458,1.1597272001128
1.5989594671539669,1.6234561197034176,1.4365895315498836
1.4593211194931217,1.5921071963440565,1.6019125456885288
3.1896138157787113,2.940257531621622,2.9621192290358307
3.3462618821344763,3.211103002167603,3.075170661128329
0.9612121256798004,1.2248535526643234,1.3053460108181365
4.3219044741919115,3.873094146256226,3.5789074829955703
1.6306657158964606,1.4149576521990406,1.3547921455872127
1.9286372726188594,2.1235706731385435,2.191799628496007
2.176558806451401,2.09869727810723,2.0164738199442045
1.774978029310543,1.7266910863461034,1.7801461225072908
1.7869864793528871,1.931866711160225,1.9050665815456247
1.2762307137010953,1.5604423369937555,1.6423752246914947
2.1405794031408294,2.3247062997585677,2.3357138247029794
1.5296408590569301,1.6592412361600746,1.7445227654803188
4.441766644182544,4.330130035341042,3.921202284294237
2.3804993692883376,2.5743828466082523,2.602610639593752
1.2326630696139262,1.511373381141191,1.5679760208121596
0.9886490115530763,1.319106998326909,1.4587587847142716
1.49254466056387,1.6387161144300504,1.7871581992872585
3.0945153881691363,2.9457857084049697,2.852840487027763
0.9010984392449879,1.0781929731250277,1.1524496835044458
2.9035581404830277,2.5757209902896148,2.385771652488167
1.5256455848609696,1.7169790092901083,1.782671289278064
1.2865060354855598,1.5113669060012447,1.5623510284396658
2.049558789960956,2.3041801603783725,2.297594394311581
2.1923557682729324,2.1595577475395724,2.0885205493184227
2.927428294700129,2.7326148150563703,2.5949467893889104
2.2264446842896666,2.058288321211431,1.9649111005440447
1.3504229183824568,1.5578616578003308,1.6160998708517205
2.1782936580032337,2.2528131186788265,2.2550947120885385
0.9817181600635494,1.168311245802031,1.150493321608226
0.9294538002050886,1.1301430233558214,1.1758855277121503
2.7829508838068597,2.6633985735219747,2.499534397827396
0.8571342279801119,1.3373622405097874,1.3083406045921069
2.388891681847333,2.552959750001453,2.4750596176947224
0.35507442954947716,0.679459001392713,0.6659974098586628
2.0339878045379627,2.0433870865735018,2.063636488724559
2.7554399743923264,2.5345927382584863,2.527080663057334
1.9450626468799936,2.3258337941368508,2.0826928576856716
0.9625037609564477,1.2422902497946964,1.2456042114949346
2.842982194764359,2.5708899588367924,2.3357770298754668
2.158679148678812,2.021849025022192,1.8764589662043862
1.5001326994023685,1.5804240635785547,1.599580258927309
4.349851416193811,4.103349427847239,3.959900662420734
4.200714382401593,3.858209773369686,3.4112041597231424
2.621291044018374,2.811968657690586,2.7009193013706363
0.8007277944755281,1.1351149767438657,1.2265143233126998
3.897247920802835,3.6678501313811838,3.3723381329707744
1.7996504697176663,2.0735949101054487,2.1849527830557385
1.6753813698772506,1.8443776988950396,1.8487655918599484
0.5068306010475163,0.7333321121250936,0.7951804525458113
3.8250894150318833,3.6440736155263576,3.3806568151672427
1.0779966932692393,1.3686117029012344,1.45438532534114
2.7950920081583868,2.568550862732923,2.523424391437159
2.209225021069996,2.0829351595565107,2.076895561792267
2.557768984446575,2.416829806480474,2.356033532566041
3.5133396442699607,3.193967495956567,3.0150679628572363
4.778836780806705,4.530115616315304,4.20654094470803
3.6790531999302583,3.318206081205784,3.2234841802544345
2.8356663084491815,2.548028440656142,2.5039633953396625
1.4950124827525273,1.4475226462749482,1.3450957753598398
1.6936464230587984,1.8206946369630952,1.882108377658287
1.9335491934420705,2.069778898478541,2.2359799364383117
1.6815660982406744,1.7454967143389626,1.6563388078570214
0.9159911895291163,1.0605219962352408,1.0730995822962484
3.2268738013167093,3.0273006856946503,2.926676863078474
1.1565653782076881,1.315533168668624,1.3120318587361648
0.2803813119736131,0.3057317649349594,0.3088458683052246
2.0463581955960315,1.8915277207908716,1.8358093460251295
2.7828392477709336,2.574412210264321,2.360818702521042
1.6786598972072724,2.0355675575747294,2.109563164579508
1.6035101400315113,1.6521802373192367,1.5856104062699028
3.022391251251775,3.063389904856276,2.999576425993889
3.0787974655525305,2.6766294931294548,2.4659091639075763
1.7656077034460034,1.5492675466049215,1.4098063880095617
4.933272146207449,4.58634826324136,4.235511434371021
3.7301155100250853,3.4897402020872232,3.2720425536155555
1.8764608969420742,1.95395946191339,2.1320683513131176
2.4377031674971645,2.503233601396839,2.470567031609834
2.2098168515535668,2.268057663996327,2.2690372968292074
3.081449061732925,2.9907248943039426,3.0404811550251023
3.1753651671560656,2.8496786904176723,2.7111211271350264
2.804630406582386,2.8224252770770066,2.597011463559146
1.1541503347057775,1.1520365464254987,1.163152977691364
1.4807450620855689,1.6309210852609206,1.6345211806074484
3.994524057991177,3.7861491431965892,3.5270474502493645
1.81913982226331,1.9081772073816388,1.8040707205673676
0.9331535501792342,1.1560098604858369,1.2960662366404416
4.1721215448174975,3.959004386527502,3.5954660861652226
0.6670558156776438,0.9601957149499788,1.0795406774243035
2.1393846938675103,2.2450555153591916,2.279024632824298
1.6284670804787582,1.9363139777039213,2.0209011205911214
0.9470147675646432,1.1225237659756058,1.1824573553183095
0.9924784824843956,1.4062123454421052,1.5303277372960225
2.6137191313137613,2.7472639990030023,2.5997311861094614
1.775193035715406,1.7642672344546126,1.7918851395402757
2.5566786641475887,2.630452052827281,2.5597908156270432
1.9140905966585653,2.110609975484247,2.001516199298542
1.7383689489821281,1.9081818557180694,1.8758526077886806
0.9088492285915795,1.1551413246234539,1.0888528695480715
1.555241059198433,1.6355318283290459,1.5159743300466788
0.7668511701406302,0.9397965572692482,0.9729147663086859
1.175859983521736,1.314448805323087,1.2880228206414128
2.836695275519012,2.604002380527616,2.3831039843496553
3.958956670882538,3.678789401734383,3.5252742086360485
0.7999796816025277,1.0389274906920554,0.8969469170099185
1.389925153429148,1.678219953366199,1.8070223886944858
4.148085358674115,3.8527505122811303,3.5132035953942373
3.740503417087289,3.2569901566926487,3.081041326396807
1.5217146984211352,1.7439229212022298,1.819344543507541
2.459199953857402,2.4439464124606114,2.2423406628398985
2.8123693105059258,2.9626804298941263,2.8164959609786773
1.112755005974887,1.2448044884818286,1.2706304933205157
1.2573699918944967,1.4857367416152294,1.4776904494881926
1.2976649370368214,1.5489007255528566,1.5995007625024895
2.041970600676149,2.08006788109145,2.1001166140203997
1.6902427017558121,1.802890161424166,1.698578163329286
1.8792412863360535,2.0683207422683836,2.20091484965221
3.3194759843482946,3.087828623988103,2.9972361604742987
0.7624017783419786,0.9205020077979653,0.9355803526907118
1.4074499541474934,1.613034874166841,1.6162432962938083
4.257025875200124,4.106533235327636,3.902117525446653
1.2976352608821562,1.4543983472287316,1.4543983472353579
1.0112174948363464,1.2104153220486504,1.13035971584857
1.6889011368735352,1.7189926875984343,1.8169057620493356
4.739260940894334,4.476541285815636,4.062854379884912
1.6808356810004097,1.824057303954168,1.9331609156149738
1.594162593591718,1.703722086189709,1.6783954764782374
2.14804224850044,2.373317723222008,2.2705878271561564
2.936410582785964,2.975427173520691,2.8958284846051154
2.6966706459486702,2.704985842626847,2.680669416852726
1.6581662140689761,1.878965094151805,1.9211392490201704
2.585373867188694,2.948416192951198,2.9772336448967023
0.8572396743029718,1.1533726056199434,1.1401511284863786
0.572277713178053,0.7440677617403875,0.7363593830421646
3.525023540666542,3.488097648904735,3.3806226253975464
3.032750832411332,2.843806951471982,2.6199455422535842
1.8358438308909544,2.2004829433281237,1.964706971037652
1.179882738767616,1.427181965037859,1.3138480766150225
1.0833756765960318,1.270388257406454,1.3629430592019018
2.8768687999859015,2.7774327486311328,2.6924783631499816
1.2643111551239241,1.4345813652926713,1.5439834283787843
1.3162451943518585,1.4175093966613825,1.3889937215440418
1.7870758377388016,1.8863482091346404,1.7694740950165297
0.7543233532012403,0.7924826247552804,0.8526620691124203
1.6639980050970378,1.5712629964133293,1.4003924573397108
1.8775234966615,2.3138386742411545,2.383478352875755
0.8979540400326254,1.0550100271517555,1.1179423760743248
1.4630689888323174,1.8291745401343822,1.6739795941701379
2.793526563759411,2.559826825243162,2.34258830117906
3.707723523544581,3.8336683939761764,3.9072822934959333
1.8087944271249707,1.6736840378238842,1.7203219371838618
2.786514543374348,2.7905702036231874,2.6859254590204458
1.4702223338890221,1.6206259462493964,1.6027250080140034
3.4334290683682083,3.4065379116634635,3.227875244082449
1.2426274349815656,1.4232330594043572,1.505310631099314
2.500075111131624,2.7626504281713022,2.9036912069194676
1.5253768144972275,1.641127761270822,1.672035326232907
1.9990440707115498,2.036020090507832,1.9747826190691744
1.8120881331834657,1.9228134299936501,1.9039298111201248
3.375888745231365,3.422295615721531,3.2486515565322045
1.9306515922581897,1.583782252357325,1.4688359871832046
3.884666699208532,3.3325004643279503,3.064059954423833
0.7691317051210176,0.9948781223074556,0.9235640047652253
2.6728097146319922,2.4530120710918686,2.358713303141231
2.009169059537045,2.133719239382665,2.14214560429026
2.605272597305309,2.6183875051910173,2.390526781763266
2.444188124640905,2.284855699707737,2.213608334944685
2.9570059869018346,2.673764456568551,2.62759389020874
1.5347237538979415,1.421513687884361,1.5483010260548138
0.8284514465195358,1.08419364514668,1.1211931297898172
1.541448246140852,1.541813777585576,1.721405496377708
1.7648650260169063,1.6600344781625715,1.6995531627828064
2.724142280051256,2.5610625344615197,2.3901024565964835
1.958363132700403,2.0991157624713725,2.1053406232025225
2.003087952192882,2.1409121302004177,2.205571945726269
2.9086175276694055,2.974951922776945,2.7524496967381418
3.197015633712207,3.041304144839136,2.857138358998838
2.1899604339160534,2.0110022720523943,1.8306428391582152
1.0189792012370558,1.336537904202082,1.463590124492201
1.2815463780409517,1.2885720148916893,1.3386076094572446
1.7876810426269445,1.8068722061503395,1.7071464625330208
0.811862453824383,1.0548202242204212,1.19731742600152
2.3500988358942783,2.2649637255466124,2.1596930481887693
2.1433732363873914,2.326545926118013,2.1995687789061455
0.9722783778576759,1.0745393249932833,1.1185369087188675
1.870036092504627,2.261274779760108,2.399001037035168
2.8783492052258586,2.638151671209117,2.4141635028979813
1.482719709658628,1.8107731266525888,1.752691374101299
1.5488150066306756,1.5220051264866932,1.4924614279025452
4.243113404246552,3.9750303593907166,3.859909533343573
1.0402395398143809,1.433404026458809,1.5313607100874322
1.4161296971305992,1.7200511805578877,1.7540650480345457
3.1052033136960793,3.2194275331751583,3.1490283141955784
1.4992394880793924,1.6543527453843883,1.6572084154527669
3.983588141331649,3.6347936734199657,3.4869016678161384
1.9311188078423491,1.9409865123632801,1.9767032876391215
2.582352616128717,2.603609165790684,2.6171287168452166
2.0774315245029418,2.103224281494574,2.1007859357339957
2.928519247848241,2.786138985325676,2.6970619883663964
1.3363758518941364,1.453232683533176,1.4578940536613156
2.0359730735971096,2.064040274976707,2.0745290250579034
1.5240590620669598,1.4631167438763466,1.3762716860589743
3.4016967420415356,3.1563686403027056,3.077549268691378
1.997388097625775,2.0882314325725795,2.0269846072638718
2.3826608191417833,2.411707553687767,2.320700610747222
0.9868013832505707,1.4150349581780761,1.2865373433434661
2.0291036091389385,2.333792620599213,2.408468525668653
1.161474684635657,1.360194240383168,1.479448825313522
1.192993605075812,1.2580248827792684,1.2633075149201611
3.7056160057264593,3.7081296390085696,3.6230434980828248
2.8994532573541276,2.6496223039880387,2.311873111813107
2.8395998283457873,2.8740956745733817,2.7437139152797063
2.2180410466108538,1.9772885089814556,1.8073044163220555
3.7984742934097553,3.25089937520335,2.9648981905754144
0.8234259780796582,1.0957562719886542,1.2167864055171842
1.798171495068254,2.018654762219245,2.0234214956667085
2.185559783134984,2.533091890887772,2.666626671598288
1.0328427384157803,1.1539403648960933,1.2521184393456093
0.9413256855737064,1.196588136797688,1.2733039931947296
4.735510251242779,4.4067305246908814,3.999125756121476
1.1743544106200194,1.3778608280867983,1.257752370789058
2.3046398242286847,2.160897363344313,2.102055379763468
1.4974580100490753,1.7321977840107152,1.777109848416995
1.4975247913089111,1.628507453608364,1.682479113411661
1.5899903297735196,1.767498357110455,1.599155532403737
1.6117986420780746,1.8209095607004395,1.8241659656486702
1.2960596689969865,1.3531636810910277,1.3493595502702296
1.8584640406895174,1.8560572534806508,1.7744376074746444
3.9019578443737135,3.4940441102536295,3.2861632291958736
1.3524708313322367,1.4334836421948818,1.4114803977116888
1.031338543995884,1.2898782795400467,1.1960092499467467
2.1533107171502612,2.1386307337672683,2.084993993941175
1.769060662846217,1.8981615902587472,1.6991413566857474
1.695059878501706,1.8424426550634776,1.919388299310562
2.5821108723702064,2.460398632010474,2.471201662361362
1.2068326540945074,1.4223813263850038,1.416170696482949
2.0107496476813416,2.1556654704923934,2.2287067134357645
2.0308648107894385,2.0813576783014405,2.087952717811005
1.3158782804617406,1.371899418419081,1.3791374460101324
0.9399555536548604,1.134149185179335,1.239723750849083
0.9351598796180173,1.1836239694671369,1.3426727737794708
2.21334501154889,2.5109649179013998,2.4207745628901365
2.2409423456187345,2.6207453891456365,2.3916053352752384
5.645930513621556,5.088838303216376,4.5624272010652
2.8939417870933544,2.678266612211182,2.5003830854596303
2.3277409748186084,2.101856552667887,2.0774665118752726
2.6248277111043676,2.5367713211896548,2.4167557826868156
1.0825061039430601,1.1564252298226414,1.168514965759402
4.184982545462519,4.185959601958624,4.013165733758708
2.9253312657222663,2.731061526634412,2.5527463256283185
1.402177048938804,1.6144110080696892,1.7367898506274073
2.303364941519108,2.348433399871748,2.4106172343195627
3.040873809946875,2.831300437371148,2.5063135955897438
1.7527835953021749,1.6639399890409816,1.6675838985352758
4.295589982551088,3.935083876491345,3.9316280275053583
4.7219158047465415,4.8601168330358355,4.3934562266617565
1.2400583177670956,1.3648662675496868,1.5430043451708033
1.8462909458414078,1.9294462790795714,1.878842862262606
1.4093538893830908,1.5467085133969392,1.6448361923241017
1.090910809250468,1.3395951961350032,1.3760997219668634
3.447085930230335,3.555465121999136,3.3816723492640373
2.0111898170600524,2.1889514741159135,2.2814271373212742
2.7214643825964075,2.6211618638056264,2.534223574849902
1.0413358390566503,1.0862463327259797,1.0690763703324204
2.3376924443009357,2.41938483274708,2.395252417231845
4.032150989136555,3.861316894455132,3.499431549521872
0.9609369870520824,1.2765416314980755,1.0900416372239046
2.1240549404229383,1.8342919944775036,1.8285614933805823
2.345641504732359,2.3926356157626967,2.2978437243363805
0.8764092048504856,1.1625910828569848,1.1879602846670518
2.213414752131857,2.379463206211574,2.2985747044836797
1.7036762984211145,1.8333104609276079,1.960794746001837
0.7209503266451025,0.8670568967391585,0.9574598878082453
0.9305395165117998,0.9983572285691092,0.9952241918829021
2.006830641375419,1.9511082146218677,1.6721064921114297
1.3494136966245405,1.5504011925303605,1.6316614912076786
1.776723657269867,1.7351512137917378,1.6670691261642376
2.8585538658555256,2.8495748135081125,2.8450491631689774
2.47185438268429,2.5818751305444376,2.7421539790065297
1.3447681252296002,1.2331607815946006,1.1971282376975825
2.1376605618460442,2.18516553110725,2.270741452423648
0.34030507082317357,0.3952551806068676,0.39436471090830694
0.4036116443378334,0.5525517945691966,0.5554609723642043
2.2579413608466696,2.4138580470311326,2.4419431533094387
3.0040130391670137,3.0987705771785024,3.2217184146793603
4.109883826040429,3.64062044804077,3.4985895946542116
2.7226659863903904,2.431644189156067,2.2764031100203543
1.872178723562178,2.015701097105387,2.0636499147135496
1.496801897767343,1.6827432656991184,1.8014068713338645
1.1248983016636567,1.3413359650984753,1.4050892380756148
1.290545672972069,1.5108914417978045,1.5810113581667704
1.085175697160376,1.2196795587261808,1.2323832218809612
2.7527037006823303,2.6174402823882637,2.645963112855174
3.642551532735908,3.421094964629909,3.290728278985193
0.8406087831495775,1.0344195785096204,1.092427505401773
1.191027084840222,1.2695806048828029,1.3451042876357642
2.481868914029734,2.7763076814847256,2.827022431342482
2.520602457943713,2.5315265783886938,2.5208464435016675
1.7524001730782546,1.9262059228634034,1.9195855424670194
1.293176946055717,1.3627274844009714,1.3523669298895755
1.888420557086028,2.073402054152756,1.9995751662263295
3.327046470647392,3.1913693960831324,2.9574461449447154
4.2319158864343684,3.852608876703114,3.4437889043155203
2.669111075020063,2.7687543763791926,2.6462312784751374
1.8638424923826378,1.8026375584420136,1.8697431958040711
2.5971826763343873,2.755032997709611,2.5681808135620052
1.4178955668238542,1.520045345939074,1.5512775354281114
1.2579587253033768,1.4910072864868267,1.4908769225280583
0.6680904419158714,0.7685037437970753,0.7913660115360491
2.437201078869469,2.464228533343015,2.4402718777232275
1.3634522213507225,1.5362671088290214,1.5907372802866773
0.8945011068596103,0.9810435136323071,0.981043513646452
1.3183488158460672,1.35703173570755,1.2604625869538464
0.4455602535362905,0.5660598249523122,0.5833029316647593
0.7767089701035762,0.9863224401185848,0.8719986521729621
0.6729962797912707,0.7007758693409032,0.7844756624322466
0.7943067067112211,0.9484718937564582,0.9267892873914199
1.253942631436757,1.6599406461874742,1.756579983202868
2.3146751529490417,2.302272679944333,2.158385296881215
1.1669838603731542,1.262375814435602,1.217219090180713
0.9574988646560058,1.0720870101022275,1.2088146860626177
3.4745912461566895,3.429941326860458,3.1369327519745704
2.8896889936410015,2.87374747186172,2.847103538441932
1.7672671614720266,1.8007491016340516,1.7436514257443547
1.716351436102133,1.5893296090213782,1.3733921089583567
2.7138080156846516,2.976717203357119,2.6987947703936523
1.469679556525571,1.6052040745397134,1.5483889235677637
1.6934879363833744,1.4631445446528921,1.4458955486858842
2.096673163305442,2.001450856774699,1.8750802225008962
3.1064849070314797,2.9972833289798153,2.8282073199135875
1.323588024647047,1.4089478912519617,1.352711338365563
0.8435891017755683,1.1003775051301334,0.9921042464990736
1.725488016335142,1.8851381145654231,1.7435237065072722
2.6875773022407623,2.7935432914587137,2.718477883163195
3.104802770957981,2.9886914361505252,2.854311910651719
5.039785675173668,4.364093239292873,3.9733494583860027
2.275724565414955,2.595989244718582,2.6033268441200286
2.510022125921923,2.48023172484609,2.1374002835316595
3.4393984893743945,3.876589548287721,3.6617947702753058
5.032917705309677,4.470881577978032,4.176003717079739
1.6618582013686103,2.137196558059288,1.9249768533868994
2.4188095710516153,2.51733967308722,2.510939982648406
3.0064390540649883,2.944532092773363,3.0083323972011997
2.251706708598531,2.292007490663244,2.3222817544951795
4.519022201723404,4.201410629567731,3.9342585429789665
1.4875065993829883,1.7015393280131192,1.8588703000394495
2.25254391701107,2.184368563273983,2.1105575109526646
1.8764746715572294,2.113110115408557,2.1540537284662507
2.094665407557211,2.327322604538017,2.3605227700988602
2.629683438660597,2.922566504544993,3.071455830460869
1.2380745820369399,1.2703593167769365,1.3617202042124377
1.8861288877424365,1.9294593567850815,1.9520794823597194
2.746909790069231,2.675271592084804,2.640946702901243
2.2249841484535384,2.275604906748733,2.285676337642274
4.779529271741947,4.303537541989218,3.9082890401132024
3.095692860680624,2.8358319330402137,2.6750870800610813
2.289949437715237,2.2623802507033233,2.1470795791553354
1.5564874841268848,1.4110711771470852,1.3723344208417412
1.317637015827672,1.4723388498583008,1.5447113746881922
2.9214506489814376,3.0783397315007917,3.0483989369899334
3.1464891021322114,3.146299403662887,3.0668717749385856
1.8723305868287863,2.1577895986829496,2.2627646009636933
1.3902857928901267,1.608471830734432,1.6739266970806783
1.1795629344895837,1.2569545421396828,1.2573352343636481
1.8081826333265942,1.6373857597372055,1.5448736399234462
2.783422653841156,2.729472553896431,2.701871727932929
1.729293679910544,1.8002290732360073,1.82947267274865
6.188874600961015,5.8212105432954955,5.236158658960543
0.9279256233582975,1.1657884676989476,1.2703292475106571
0.611345585486464,0.7642426034118712,0.7931928031646944
2.5646241387652893,2.824962409174669,2.572823300549747
2.8488750764291573,2.6733594114041916,2.565333103845858
2.551730066650603,2.5465512899960916,2.4250985257760957
3.0484476932508557,3.0676669510463257,3.0044929516735244
0.9970981815324105,1.1643224598829298,1.2511175182075365
2.0828790177271364,2.339951413422154,2.3245621376487233
2.4730445198421886,2.5523345875937173,2.6675831642123353
2.0080037501172137,2.360949376080527,2.3816772973012164
3.7161561281105198,3.681884793898111,3.7019324739588684
5.196374160421524,4.963489806587584,4.688688785856431
1.8790389848826186,1.9823694256641213,1.9350334212800273
0.5777539749074094,0.6132270063516737,0.6971566455747757
2.327297465608973,2.223878698837276,2.212098368126421
2.7745543287299164,2.9846502921986833,2.8710489875606187
2.0750894103910626,2.018061106379249,1.897627579656084
1.3829818735598514,1.636344888686064,1.74834142617101
4.284177288631951,3.9691661951104784,3.658526329065289
2.7824476969953698,3.007890279444034,3.0173451247155816
1.019461049445719,1.0663471444083714,1.0760868425508496
1.6240433629338937,1.7743921892356431,1.7743189236135442
3.080296961610914,3.142437336163873,3.0099504433056588
1.176292592094356,1.3769384272890983,1.506388809155693
3.698591496689215,3.385034596741879,2.9015682683210495
3.3928062889414834,3.369913843875726,3.220009578772226
1.7239102169739726,1.93609387993184,1.894265290868425
1.003388565953638,1.2952576549527883,1.2963397109934178
2.369136512102913,2.3067683453159584,2.202963361484737
2.2958621169040416,2.5188725327548833,2.735961318630173
3.7742507600515616,3.333181935622375,3.1593180630032833
3.492625205384318,3.2135306206424,3.0465414450509685
1.2627811198570573,1.4280264082118763,1.415595030099559
0.9633581814716261,1.2060753208400536,1.2601308785848937
2.9989203419143955,2.8543439942392963,2.719343627217797
3.85884843964002,3.563329068695293,3.246906758673627
1.6460231306097608,1.6590741086645888,1.6622006506799185
1.5067988849496265,1.5696990023778756,1.5482020726827546
1.953241121996082,2.1925325302013463,2.2277666714522844
1.6402264667742843,1.7945939921765912,1.9011871528339037
2.8511509255194722,2.700795116726143,2.4498169975777935
3.3037820759413803,2.9715004881852436,2.74560364237202
4.1026519992236805,4.004398541949605,3.8600737247113934
3.501951704808683,3.8094581961664984,3.8660767281633883
1.2640153907980083,1.3262235401133766,1.25424628246834
0.4158329405575908,0.6824801472152157,0.6476957197657374
1.507537798106845,1.5574324364295118,1.627851678669039
1.9268378524717753,1.8629886809919236,1.891671976212349
1.0796104043945942,1.3435936376544892,1.3452251368129542
0.9098055262924047,1.018194792256278,1.0183525168663472
1.375277656391083,1.8305645287877528,1.934409807243785
2.5797607004428027,2.457935182185598,2.3982890464282933
4.4394713162921215,4.228303085475474,3.8708117239331243
1.379683297439907,1.5669207318051108,1.6248344490831337
3.114847786840681,3.088810292205159,3.1065595875451617
1.4040466927997384,1.5474686177512529,1.5561832946262295
1.9456788090734278,2.2135889447722303,2.2488516234764937
0.7935205924699107,1.1001931197926547,1.2473186557414029
2.5815021399066893,2.5647320016201642,2.555040775292168
2.2495297740381406,1.977233045671948,1.8673365380902576
2.1860184668536076,2.3641347969919515,2.4063725755402796
0.5779519269585021,0.7652444009738093,0.8367153392291576
0.9755631698645278,1.2768753762895986,1.3037706234571635
3.279688813714018,3.0326988507380013,2.8357202315607672
2.4352366435332313,2.7272129386634227,2.310360239204889
1.8663222327101818,1.951446865683423,1.8803458904630581
3.2296739291708283,2.8652739563850784,2.7138576516427935
1.2467012436349396,1.6236833591004036,1.4697965645385886
3.3433938399210463,3.1561266542244795,2.9277090904158736
1.175869019494742,1.3612674137044638,1.3938066579804602
2.746326489512642,2.8057540487873407,2.5595600863374086
1.5716882200674076,1.7786747189334617,1.9362241607332673
2.263156349162527,2.2932443216083542,2.2655141480817353
2.979742688327697,2.9272277518752534,2.864977787534019
2.3723021937826627,2.3748366472418523,2.2855152978793396
3.107216023564874,2.9932024809553637,2.7142546832638925
1.4308732914291282,1.7830210155976303,1.9441605586087325
0.44137274574071844,0.6797959313743837,0.7802321693474403
2.8465433693057953,2.67926552293478,2.6206457790260944
0.9190787097494938,1.2625971628328578,1.3420278734132165
1.7295498167155594,1.8729033840387181,2.009439742655467
4.714608280052533,4.559596540442848,4.115134953249343
3.46975649565813,3.2252296308565263,2.9792866745801554
2.43605113065025,2.3894364737169576,2.2523391437238103
1.2066239996878065,1.4038784910828814,1.4114262424158295
3.0587191181777547,3.050110344661574,2.913401526935516
3.1248564434829476,3.0707686602462845,2.9600492896726354
1.1579541631434325,1.4146200175940573,1.463483386189168
1.1649172036678042,1.2982251503444764,1.298225150359688
1.1112499017833672,1.2509278831688153,1.432303930709014
0.9271057099723052,0.9822112775463364,0.9697048671970097
0.46916080279964767,0.6600022947812232,0.6617029482045362
2.599848358425402,2.626574271551308,2.51610118465731
2.11069371540985,2.380771332225306,2.3636469601932775
1.5642313019359773,1.3505533861321195,1.3224460956546666
0.8940737526765855,1.0367783484119524,1.1280374817051433
1.0532357499340508,1.2984411117323031,1.3819496690656552
2.5200141568680294,2.2928286646607843,2.1515826274229934
0.9525683990657258,1.062453369272593,1.0657869635170012
1.9401507637176574,2.017138243237942,2.0572084360018317
1.234800019208487,1.43165060357448,1.4557202213277125
0.9073560712919927,1.2523858785273219,1.2648319758854627
2.395097512666476,2.3786365845597826,2.2305351655136847
2.4843130482375284,2.366963074299624,2.2202391147160374
1.9838325978388591,2.1561732849766213,2.1991334223434076
3.0728468094313053,2.965363208650979,2.922844772016128
4.967862040654517,4.4172819137450405,4.033869045769182
3.1011249487776684,3.132551259249469,3.0168338313880243
1.8348251719944508,2.0315779215181906,2.0925014573151777
2.100559238027867,2.3009688030258606,2.388481754256173
5.279254479345835,5.224082931302656,4.94315105358956
1.0857625247419154,1.2135882113418428,1.178625788686312
1.8379234237367195,1.9627516585777598,2.079505622563341
1.6251985191171792,1.6842606058840193,1.8192984687137874
1.527263997568901,1.6818514932616428,1.7218581743611419
2.439031252928419,2.203914039701057,2.2333016256655456
1.2462149034005519,1.5076517791389112,1.597963920126872
2.318620215113813,2.44107395657161,2.3777495740843735
1.0715753541461173,1.2062137989105561,1.2468634170571598
3.6441480444153074,3.3592525651353626,3.230216127864316
4.198269214775995,4.0696450800038475,3.777581489534066
2.5997038249703577,2.5192425938015597,2.470564134081078
1.657999256556816,1.7261324314604403,1.79776163608893
2.3214851457601084,2.289457336303351,2.0612279151639545
3.460441831170762,3.1440744901059445,3.0927052329577815
2.313067919370474,2.0946655532594476,1.8731129185695203
1.3265923794572712,1.4859490145935477,1.478507574383477
1.022110199504543,1.2099648194413406,1.209964819437699
4.717892730049168,4.263344510561373,3.8340840404857763
3.697697152691356,3.4893853038747378,3.2704399492453056
2.0492558020553404,2.267182919397676,2.424889592541296
1.721350904283484,1.937627188766166,1.8275525912612909
2.4516381664070743,2.7991655752464157,2.6563680951874775
4.017419463015188,3.7811894169116824,3.6492901074735578
2.520415654778356,2.4524333588169056,2.461257477827421
2.6057257961405123,2.382892832750257,2.3435390872457487
0.8189884784940447,0.9960401089069638,1.0043401225528088
2.9346074831493967,2.938769179154811,2.9866890555719303
1.6835290314791325,1.7626797074334613,1.6596508194661186
2.5819090557057476,2.62499871511768,2.490635427389472
2.9459112950467925,3.0873908113453488,3.1284192754611997
1.1799799389398096,1.3502501952222306,1.4250061772745009
2.5753702450563747,2.413879618891937,2.3312907212771043
0.8694187010317208,1.1605633200308028,1.0498862847926744
2.7620674808593515,2.8055792941551334,2.7342555265446284
1.787309595062135,1.973112872083552,1.989704579809905
3.80569905404693,3.5228135661462385,3.306194898452777
1.4603145075975879,1.7622419365806363,1.92647925489273
1.933680268962888,2.2726989447997106,2.359964135832347
1.347516652082624,1.5382549760644846,1.5861901086906833
2.082766137843424,2.2582653571520375,2.2835923726026865
2.9389704907130967,2.744942246120276,2.6233348736482336
1.1556094897739437,1.2732287277337502,1.2593400086165445
1.5865656382274818,1.3546068056986775,1.3483435545367297
2.365944461566469,2.2357105036657883,2.178829055518957
1.1948359742172039,1.3495478292855627,1.238716058651735
3.3833699779195414,3.2383573369552656,3.13780903603231
2.3244904081374163,2.2815449587912866,2.252383259934313
2.50501296834627,2.5000393371091145,2.273164655407433
1.1238195947130003,1.3316205385122972,1.3131409799613747
2.4098616708832217,2.3185492033453885,2.1937790951023635
2.180864837037023,2.2689525255318683,2.308417555260441
0.34394512825393597,0.43178582376156244,0.47028479875978074
2.1056882383959428,2.319686377773693,2.3579220341048197
2.0737056303996404,2.069923464065731,1.9420519637176707
3.5946683056810054,3.48756319215847,3.2910291185269225
4.303371353537117,4.206608347532738,3.899770847763339
2.5307746619768983,2.4892879348326864,2.182209766850969
2.569293584593989,2.726721204727395,2.662088760488786
1.5650907798358693,1.6234580837718717,1.7281885108559407
3.201766131116988,3.1557136528828744,3.271673007003913
1.48890084001707,1.5410533821061934,1.5619989017944726
2.161211201913448,2.5350530522268677,2.7109319740587225
1.4500215495848099,1.6678079711880351,1.6944062931741912
0.949352877389554,1.1355424579878932,1.135199347310581
2.4272748220594136,2.565338665592357,2.5363786485089843
2.281892506900093,2.122742447468074,1.982197911824059
2.1540793097504327,2.1209204421003403,2.007422100519535
2.164523076333679,2.2658232501506212,2.3197545546506144
1.5005430707174896,1.8320398472607322,1.662478386165742
4.052842364540859,3.733255527057989,3.6026193722739634
2.082400131303318,2.2086286239175132,2.207715505286589
1.4233171473737156,1.5982892577635501,1.606002637204042
3.2647342583986374,3.1893135369729877,3.0694101745120825
2.2397130429563292,2.4248872013042226,2.5201990153908365
1.7823033777592645,2.0363116314883283,1.8092018707668838
0.4814075728093091,0.790415089101527,0.8834126714820179
2.1974719124983544,1.948909613365581,1.7667134116582626
3.356963363176404,3.3959639612941848,3.237753404108191
1.724113647438145,1.8995078102262126,1.932531232123024
2.428294632900004,2.3833321648039942,2.350786530788329
5.27048184766894,4.7589053112371555,4.286384181744053
1.341700145874687,1.7076346842670158,1.8459671569383407
1.5226085474270807,1.6832098548280878,1.7364131438125616
0.724130984301286,0.9619528310173021,1.0429743572408936
0.6077221676760343,0.6909724261999145,0.6977260771560221
2.1131290687183575,1.9800685631525736,1.9741938149599256
4.295297602335787,4.175988830636976,3.756825318905289
2.977664746737453,2.8942251845068276,2.75659721070294
2.4094430983863173,2.462882475076738,2.4452254149525348
1.8572275957542146,2.036440886900951,2.107588156434343
2.694867939041268,2.5925515615688206,2.5161026299034543
1.804331936922655,1.9880505355803142,1.9615479268373202
2.4086457399576884,2.6318636475944093,2.6568305394915015
1.0912117336762814,1.3098849572817843,1.3742038203951543
4.369764953912089,4.327857220994933,4.076012593614057
4.141307738021571,4.005232545033363,3.802890060344748
1.5170135797371016,1.627435663169053,1.720984986337404
2.86841758608875,2.8957918641098233,2.8420523316318094
3.320329195043843,3.2514102053095555,3.125540354068702
3.584802237946672,3.394598550184056,3.3464972860345745
1.1818405478873097,1.6061645852340911,1.6130806715777999
1.4075721437931394,1.731882003611719,1.8682787406986532
1.3521275036278162,1.6679544140970202,1.57561917140781
3.326243208629435,3.065301024999857,2.9063402890310917
4.935831785560273,4.421923937570337,4.361630587824838
2.8150883453183297,2.8300211437804186,2.727992731747049
1.7419385954429252,1.7554362810317405,1.6528412872595726
2.2257175129767575,1.9311912230643555,1.8847358341222966
2.917124155942207,2.7188906459478632,2.51755046880091
2.4678448025584085,2.4536281768553487,2.236723007764256
5.611833927730018,5.010300089846767,4.587930755161643
1.4301513530145649,1.8380779409530639,1.9245569135572118
1.7501721053726669,1.8978046780548963,1.706583515435656
2.9065647682924745,2.6307611260843315,2.656448715049888
1.8691533242865344,1.909222859068874,1.8423941440115403
1.3390467484078201,1.5589083862300948,1.6514797618427213
1.1833058540804773,1.6117350663382335,1.4198837155895774
2.0584316356897046,2.3490901570698006,2.430754190398959
2.201955880973261,2.1305036459330116,2.1233823866706243
0.9205513719821858,1.1344191006962219,1.31398251962559
0.7380972819022551,0.9279319489804115,1.0027652266792164
2.3243703800797966,2.467225075201294,2.447367641955095
1.2042098510394994,1.1899812067164128,1.318714394473021
1.4366685980675895,1.6130904796322905,1.7761552067242328
2.065861303275874,2.5639688814771824,2.5277929830113175
1.4707577249312875,2.0074463391121267,1.8278184562346005
3.046895960028596,2.8119055084886893,2.57054506307204
2.1044981049377944,2.223968219552459,2.2885291889731207
1.8606255731498877,1.8297684914617776,1.8220006679962135
1.336319817325245,1.5153384334118727,1.4928423017179961
2.6489438402297116,2.9585714749068996,2.967363331773531
0.9290558587279459,1.106627422199566,1.1239123617357958
3.1726840087824253,3.0128402362884295,2.825129212112004
0.9475062460096367,1.138838958300784,1.1561826432165674
0.9490332509299937,1.2112665576717787,1.30717883503176
1.8405395644261608,2.2106880263228796,2.3012105862346335
2.752827915973554,2.568798642585793,2.5027966411853466
2.459348473943692,2.2035609070258877,2.0129369535676047
1.469603246444269,1.8764045319067761,1.7413033786794012
1.7076688613516626,1.7572739942159628,1.6914665148588905
2.862177763470808,2.8534526070772306,2.6422364331372874
1.8709299621337931,2.0433200374908917,2.019040051197454
2.4307483310162086,2.3763518625052376,2.439979827277258
1.428049159806435,1.7305853714180555,1.8364509034612602
1.3190853957727091,1.4664261848922504,1.4799205354644835
1.0187784527598327,1.0942375771481083,1.0805436688847778
5.266414046143443,4.646280215885597,4.393231101329682
4.264729833446485,4.064440493254658,3.955340305483422
1.9021141272246473,1.8730871031212242,1.8874868806466762
1.5946907324643904,1.7283284671122159,1.7105074754492968
2.6980676728925577,2.6833300232286486,2.4701926163967975
2.9901504512084984,2.7915648439379486,2.564333003622686
1.3395935080072732,1.5877152225985893,1.7337395531965927
1.3844516088629897,1.6808294684717304,1.5407734116831213
2.47839725649144,2.6132151905370598,2.613215190581283
1.510575479269307,1.6376430444134409,1.6271846231665676
2.735100215273162,3.0146258142783684,2.9571209717107583
2.0202831067322813,2.162038781554936,2.101526488485151
2.785680474627283,2.571413059822049,2.627905687642329
3.3929847512593927,3.0884824136035918,2.962330153023519
1.6799842584042488,1.751433042677301,1.8186579374504017
2.464203600467672,2.7227408320367923,2.7149272338209705
0.778399002159448,1.030088265487951,1.1256732084294256
1.332280661021683,1.7403459798922547,1.8984775217467482
1.549510021082344,1.420286092946723,1.2614859291552052
2.2276772004574292,2.3275458034220184,2.397938952430155
2.085611230896986,1.8071245619879377,1.7120036284604094
3.3011013209675815,2.8798542113890377,2.648097113556419
0.5095241731645411,0.6424426614205483,0.6790851180702857
2.2947276237002585,2.3086249691143346,2.2734639769217995
4.149665388756654,3.723270660342211,3.3205578953529398
0.8331712170703095,1.038976727307014,1.0530098671231365
1.7969076735654907,2.0196087420874416,2.019608742086203
0.7469340738266206,0.9479072254861097,1.008990769636962
2.1684196878595543,2.2998781620384987,2.284193872761872
1.3265352184696844,1.578090013949517,1.679790948304608
1.2441750234218834,1.4022171493536442,1.4085982886464006
0.8749461501284413,1.2309665663525637,1.2426808380492622
2.7784788392552864,2.661307705057943,2.42965308891095
2.6864297858308364,2.584346722411284,2.60983371303427
3.35064870165049,3.269925942305901,3.180520918901942
1.5312716778624023,1.657323943473904,1.7209442841777118
0.5402264897323791,0.6731745964680901,0.7390226367616279
1.8861994823860802,2.047606249820697,1.8879986077563338
3.2518492123656575,3.140531681153446,2.9572909266193785
1.448692862343289,1.6202622650349605,1.6458710317397336
2.323820409400344,2.3795542489644825,2.390921467546359
0.8716047727142985,0.9839942249898677,1.0629221985292487
2.197676235730397,2.272180418958204,2.1528377104498992
1.8285965113131817,2.058530165601782,1.9232315088157739
2.206726606952682,2.4703158151693403,2.381952979365646
1.496049391959183,1.608713013747229,1.5795665582192702
0.9099304919036515,1.1237712867278187,1.194007366502434
2.0448872696956713,2.144434273526685,2.162031765401567
0.6610778929494555,0.8773802442542137,0.9948430440575853
0.588286939320943,0.932216374108746,0.9434458351523188
1.5312531379477416,1.5311074904045174,1.5644281944399905
1.9619042464473866,2.032764590963322,1.9819290026951764
2.1987477172772456,2.110466321944493,1.945356074146927
1.1627126007515158,1.472621720874193,1.6082682026063342
3.634785705154441,3.4882318503566814,3.188910989013848
3.6337411990402186,3.3729981365264994,3.1902442665227317
3.052752251759829,3.0102324056761427,3.021691522358449
1.7618925935124328,1.8422928445355855,1.7413455029841618
1.0698536489065114,1.3428660268985944,1.4578352350245514
1.815162039723509,2.3262714554369546,2.320368903246959
2.2491878757361192,2.1347273246644303,2.016938826662202
2.5916525511670963,2.3668097984968046,2.3306194946856778
2.101493384815173,2.283086655244859,1.9893274589048793
1.3400412120980965,1.5659765731047113,1.519773360580557
2.5782947571728143,2.3921065071684438,2.3359204542227263
2.9842419860537244,2.718768790168741,2.8945890457793575
1.4744083877597827,1.6915094094673524,1.741464909909323
2.524298091272091,2.544527782060782,2.5589678948830423
1.302313207815152,1.6003216390920583,1.7128195608344496
1.9375716578392281,2.1125466679148523,2.1444685956947294
1.5953075891563189,1.7311965606994308,1.7238174642580828
1.4731234042328372,1.6597122227921244,1.6478223983667788
3.3069643186910826,3.3327501128611465,3.355702476201438
1.351155127062894,1.6748437159959602,1.7386619709651658
0.8550716633238877,1.1100884790162477,1.1417649787687558
3.618990517220608,3.374768173770495,3.1024576618096553
2.4090769423263505,2.2459511184824525,2.258737135678732
3.3801654429557084,3.2168190686958047,2.939212465043048
1.5060353283302357,1.6938388135994704,1.7280902390192763
2.7837713899276824,2.4556979867638282,2.3815638116050177
1.3131644047162967,1.3960354974441238,1.3987413769339594
1.15260273149339,1.1428310065998228,1.1949522030427444
0.6754955159373824,0.7547916576124526,0.75479165763724
1.3042661167720453,1.4101714503108158,1.3383451173900798
2.5997127733110807,2.652613247842273,2.5232398770580957
1.8520088862231823,2.055450360660364,2.0570890914268456
1.2527539819407607,1.5438405171398604,1.6990622568979605
3.9715820707116136,3.7742819516184625,3.3794909758791323
1.3199852825734304,1.4874273122559838,1.4797049858470506
2.071184382366447,2.0926455147176997,2.1129216710608847
1.9372800544894773,2.351852485139075,1.9921222009404913
2.437253869360965,2.389141084369294,2.186198215025431
0.7877055418400934,1.0970752283805991,1.2189715489305877
1.7550892423832325,1.7991210475497055,1.7671130671818926
0.5826526767240063,0.8745371939832539,0.9833417880940456
2.3021516206023387,2.360505042008298,2.420616021963905
1.7511676223393526,1.902390414649369,2.019251003350627
0.878229121181769,1.1183439851504906,1.1565938707272603
1.5299857957684941,1.67288637558788,1.7135957198127585
1.1748897824770408,1.2928038218424451,1.3312472033385607
1.0301658514469052,1.1074152661735939,0.9799963730128434
1.5468058880992694,1.7803834876911595,1.9410084376637482
0.8722369919248106,0.9942499957083593,1.0401934816393437
1.9198896024140775,2.036368410071743,2.0424091329940812
2.0820815629744107,2.2823863107706743,2.2968407227338017
0.49764409690732303,0.6513115577481433,0.6495699245027613
1.5503487339380198,1.6381935224113024,1.635932430355494
2.047201010037929,2.3170274244589546,2.196511614377225
1.7150470667369133,1.8389000880605386,1.8461731838468634
0.8354660860958067,0.9625406634306777,0.9471119977409616
1.4770252099587755,1.6011799024271351,1.6044949698169062
0.7887094496071124,0.8634611177185175,0.9298497772901363
1.1780039830729663,1.238352569793384,1.2422628389313508
2.3365369045135496,2.5954678201446564,2.441252824756731
0.9069658315042126,1.19995940464131,1.336906262731703
2.313008063895755,2.274384335585665,2.276889167782766
2.7716232266619945,2.4919775428611097,2.3150662163502305
1.607539308385345,1.7521981764562018,1.8183637396402768
2.5653516969107577,2.438576280584738,2.1919207396512794
1.10436094946876,1.3692447286787275,1.4145094697514924
1.6716983009612942,1.8130297352231923,1.8495891553885244
2.1301059052534153,2.1180234305533028,2.0619149230395983
2.344583059447465,2.584643003874775,2.5541430056177568
2.905178808012566,2.794388594642378,2.9422518835155214
2.479622926345076,2.5350534518090897,2.473253942907726
3.1019515167701313,2.784171255573957,2.6728068126635898
2.783953079368861,2.4097804265341933,2.236376694390616
1.420664091259792,1.4726791450078174,1.4216874261238814
3.1727405937895514,2.9011158946071025,2.703490707771172
3.4497161249863955,3.3957768973220417,3.3404132964954103
1.6269448439009904,1.6231375687722063,1.5525896968133168
3.0725864262372515,3.061380157115909,3.0112179242127954
1.6546519729998304,1.927243323624587,2.0293133700257613
2.857525392041047,2.554534421636624,2.3878985841292715
1.6699637956262485,1.870375610860385,1.9016304078780775
2.682080977045603,2.9874399450308404,2.9708015805971772
2.12486665113682,2.3077014048881774,2.222454940431426
0.7195202367171323,0.9711056760467454,1.0883364481867637
3.398604304729338,3.461110263230599,3.120508614740401
1.2162994406738104,1.2779345802817292,1.218910094139577
1.9560899169090487,2.0206344769831075,1.90677662500732
2.9876481009384244,2.6579522210869952,2.353326070961557
1.9363173691452251,1.7996870270642515,1.7596033757825382
2.343379041046195,2.546783199440964,2.597971220208606
1.4706357956244007,1.7432281602836797,1.8810322839078653
1.3006888336346343,1.4407207620038294,1.4464286682053564
2.0810321296063092,2.3118520617749057,2.0098979706851403
2.38747191616201,2.688367362191991,2.7000091954110825
0.6640070344390693,0.8020010692918893,0.8083423420477343
0.8497702625176226,0.9839521175112205,1.046833305909139
3.6537290134673683,3.3050139720005642,2.8928137371366285
2.387075802364604,2.26278968059558,2.190737457442977
1.5954802933637988,1.8243045633667783,1.8578943043236353
2.7056704629122375,2.7065586918075644,2.617201614426895
1.5141213873633437,1.817513979610808,1.708929782379887
3.029833590439341,2.775723183470317,2.512330382982373
4.1198079256243085,3.582305752182114,3.212661482814698
0.974648745070355,1.1479166199148587,1.1546795630682796
1.7079247484709994,1.6370714969864177,1.6860813741495775
1.4341831198905826,1.6300522869018674,1.8296846656233698
1.4625827874989312,1.4766128294984182,1.5116168864809805
1.180974767314584,1.292855178642643,1.3474122326676141
2.747192281895384,2.8335744623516876,2.78422278954415
1.1848345144506411,1.356094858362199,1.3995925214174167
1.4463476868519294,1.5333474134264757,1.537683482827922
1.3034187176816832,1.7403164426967268,1.601853342358492
1.4430450444085363,1.5642563691390565,1.5696506578163711
2.2983324388331825,2.1542737408838644,2.0283929392734907
1.5738639079098973,1.788921982103605,1.9158686529204838
2.320461270024408,2.123124428224454,2.076177580135125
2.7011518867277413,2.797971624339375,2.7617249651567373
3.068484582850912,3.118669531030226,3.1017346473623966
2.4438322171551734,2.4271440498372825,2.2714658983919196
1.5164542852366691,1.6513396761525847,1.4893148295383012
3.10021938330635,2.989644887839637,2.9587686270372653
3.2120555465490095,3.0774485949432626,2.879676520626886
1.1374533312580242,1.3508387449518449,1.3700168379324984
1.8670684700777873,2.0367811335004733,2.0716952119112744
4.895729987164313,4.6114158043149125,4.255243258827315
2.473486784067268,2.3920190467156073,2.291544638488115
3.646424144879563,3.3006832828540147,3.081349058161439
1.3507280956991674,1.5362508880101544,1.4868193221592725
3.123234444037501,2.813937447863892,2.6017674537865147
2.464107958686896,2.469802432489604,2.3103527971556588
1.082383551056976,1.539522373583436,1.534800397916907
1.5170703266345547,1.74425782265692,1.703158186792931
1.6516518788841896,1.6423281840890274,1.686115644317324
0.4039615197087306,0.6421387810180593,0.7532663451915267
3.571738940780873,2.9642261497226077,2.594073665861333
2.8931752567339073,2.638705876243702,2.50291475462287
0.8511349693704947,1.1361310542044087,1.2695741907723617
2.2445208860606476,2.3212314963556033,2.401741090694151
2.6159932981896366,2.423241017867079,2.4594715009304
2.5893546954449134,2.5150515244256706,2.4306337394917854
1.8122291143011675,1.6750370399369663,1.631956024416649
1.0483492271208386,1.2409771062216475,1.3157697922164322
2.4310861885263275,2.4409417736154286,2.357983614950356
1.7951615974920356,1.9011203106649412,1.9854696421261373
2.4606830625280947,2.3506371468106493,2.4047219309368066
2.126468994470968,2.268715864642944,2.298534114486968
1.6011551784303046,1.8992567818112842,1.9820119377109178
2.294010267276481,2.5185270363597274,2.5922860621046917
1.537837090400217,1.601765475815988,1.484602395688676
2.154744779892768,2.0760681174392723,2.1324560533234878
2.007049061902537,2.1042167830210516,1.8452724518200558
2.5751260368712052,2.374130586445581,2.3791504682767886
2.423248021171426,2.4714659560138417,2.506736564139435
1.5307176694351274,1.6505038954133984,1.690254091558347
1.9257396218974987,1.9682536504962873,2.0263166301395152
2.1671540798595554,2.1180318898973876,2.11578885595516
2.952008159375925,2.7911477637121456,2.7012289893850605
1.0727142118017163,1.1071939168367861,1.1234891482530733
1.5226490333189164,1.7329838463885447,1.7952799099168901
0.9211899866402447,0.9645975252769403,1.047186556860592
2.462720857436407,2.3280867573448245,2.2528630832318863
2.0561436963276427,2.1738353720182997,2.1581284906816274
2.1375104983724724,2.168080258633519,2.200262808143826
1.5606125389740917,1.5910528271931201,1.5476567064045101
1.7005186659010316,1.9161740520748791,1.9356391082719924
2.592560181499426,2.5540632618698593,2.5275264036151355
1.03455103907757,1.5091350954233362,1.5358348445814527
3.00665872060989,2.8068348578907614,2.6123897944430827
1.8199311521486499,2.0515021296407303,2.0525122282353503
1.2541800039372633,1.58700896950909,1.3852683692434116
0.38012671275914683,0.5265618955769441,0.6404448305247594
1.5138867625778245,1.707903003107223,1.6949196671473616
0.9773080382802214,1.0694305681544631,1.1449395727907994
2.335776772672206,2.5399728621046007,2.5202146168082615
1.1870666297826447,1.231444811964963,1.339735682211395
2.543098184883162,3.034627890055819,2.832047633063283
0.9132736655235427,1.0190404174865055,1.079501104461369
2.360240935893055,2.4278306564208965,2.467762271991104
3.0113759057535896,2.889353120184467,2.7661127274916493
4.370568298952222,3.9661858280153885,3.5706677529485997
4.725027811573665,4.224955541306273,3.9140088822625945
1.6155816583997251,1.764636809676752,1.8183822961838776
1.3741825657337203,1.6859193486051562,1.7822365031604737
3.1309330704675378,3.0548977045609074,2.857771502396083
1.231526236291069,1.4152064249128535,1.3396811214584903
1.4126028838293319,1.5359871302944939,1.5452104248055558
2.1578952490802403,2.3604847905986768,2.449538345917087
2.1771459197421725,2.4278771742096596,2.3757647544972897
2.761651513761955,2.604068076613975,2.519472347718663
2.468847562768119,2.3367968635008327,2.2521095922704895
2.486676977017269,2.4623936519599323,2.51989695080423
2.3045119938997254,2.3726179532305567,2.2599524926044277
2.9248268083252045,2.7192461035925573,2.54545729676787
2.915840544885683,2.6730812187183903,2.574543852366306
1.770843955551932,1.7213913571309094,1.670241107759827
1.9048490802218168,2.1427416320035473,2.078266141233657
3.945203443416402,3.7736502223822046,3.6651510356592834
2.102170941733576,2.12401411170351,2.0069826622198024
1.323912189675414,1.6438312885325883,1.6681127445948576
2.536526769377248,2.540550467738132,2.33995015074429
1.8279528417205353,1.8471760988269987,1.7593424695064115
4.400307135493322,4.109845514390884,3.7837454000380464
2.4900422651994623,2.51433432019311,2.4198077795969017
1.5954166629139326,1.671093382216026,1.677522118999127
1.7229290218166653,1.850494876207491,1.8678065367074932
1.1806252169908311,1.3705330061050252,1.459078120500581
1.5457101248319152,1.868949978876295,1.6463076664714669
3.697412619304163,3.5663363459587756,3.3865640012617315
2.118924893358379,2.075386870675158,2.0125717844304263
2.6071121402471045,2.590437043506703,2.6815873451836936
1.1501041418266014,1.3734087626070801,1.362582877586476
1.6180882239309267,1.8700626516331922,1.9039278701565567
1.9068212511345861,2.2613226645406095,2.259254944259859
0.83323305375548,0.8488769069811203,0.8470429257623664
3.662934363524672,3.346161640515783,3.4910217962925465
2.1582659139892555,2.1551955707222725,2.133288715335178
1.2147383009132644,1.6153984706863629,1.7555469171388685
1.3428187425241411,1.5835408391179138,1.6671338552758044
3.7777476913191506,3.687922566490267,3.225298359635812
0.8578355344916754,1.0614639671646258,1.0614639671668513
3.7903053279548438,3.95132365071373,3.864577998407035
1.4223340137279357,1.6301424140860343,1.7123188614969616
1.7981798130864022,1.8803088783860988,1.8836577253892919
2.249434602728781,2.238606788444151,2.3195246489220556
1.347512979692988,1.5020693692130378,1.5539120919699554
1.4458487200356729,1.5831531134191525,1.5959481028323081
1.4067195451399077,1.494726143797574,1.475550220250694
2.299360696540111,2.488191016994455,2.4136964143953543
1.561128049112703,1.4211881592877766,1.4360206168452125
2.656233066418341,2.8153012805076933,2.833954701942119
0.8639846980963691,1.0250579349543247,0.9983517557927252
3.34634623221073,3.0815850640923297,2.850913321643978
3.8345245757166575,3.503991498727975,3.418501914971963
2.634124631590632,2.703986904104571,2.569532040538115
0.8294176484028092,0.9695947493010428,0.9971710929168984
2.6808465558789183,2.4438741121882086,2.366407889344108
2.0784351201997437,2.1223130209866343,2.10634495467485
3.7156061767926145,3.3863402955073965,3.204629563476222
2.352727935756432,2.51670801604193,2.599483155056115
1.203512243235976,1.4893607968331406,1.6180414772226177
1.0731576515468166,1.129886258652893,1.282963446451506
3.357229848356849,3.1282692843427857,2.9384224776575345
0.9671719411202607,1.3291389455839124,1.3278893613140035
1.6690755785356601,1.8292111926594152,1.809157627286536
2.5594132927517963,2.564160759328556,2.5709358131771074
1.5326514919109568,1.746335052692973,1.7781751227675933
2.054734452733435,2.289155823843277,2.4298124026688326
2.337662687637899,2.417384413799065,2.2296652550304885
3.7315227713663988,3.2846131001019594,2.955653965715976
0.5701594370605283,0.6732511724847795,0.6729934059601489
4.341540380924995,4.0861324166592485,3.6435019638991193
1.3680489960308735,1.4054172015548385,1.412658408045678
1.2872059082489664,1.368890303773018,1.42344543946461
0.7890868862568874,0.978589044651234,1.0406979585471803
3.203073899496688,3.271728990843196,3.1838043726491385
1.5420134643984362,1.6375648913922645,1.630599626706019
1.767536451173634,2.1425712303249553,1.9459425494777458
3.299959317454729,3.4639401412539215,3.5836790398276377
3.5599999739077575,3.422789547251951,3.2996403435736186
4.983754224945748,4.51870021616548,4.135127497263346
1.7475000335290298,1.8198539644507352,1.8231311222812099
2.106084648408036,2.3193291186704084,2.1789211970778712
1.5008781561267956,1.526778573007986,1.6847932725220172
1.6001717409450402,1.6697315741281884,1.643130368316871
1.6465599997457503,1.8850646570688645,1.900880657808421
1.7040855053664878,1.9585013098618809,2.0351436672250354
1.583069778834955,1.821460986830573,1.7289737994396295
2.036424153109441,1.9868537420414403,1.8751591110263484
0.9980003748061426,1.2178264444536742,1.2170884590839537
1.5433346059625423,1.7324342781937845,1.8928499871590494
2.0329313563794753,1.9661043768415336,1.8674132105909005
1.0501045061077507,1.1982086110274592,1.2894894022126142
2.6014222608661934,2.243214322386502,2.186904792319838
2.1607696888409453,2.3779114834025483,2.3763158977932632
2.074228625322216,2.2331352829352937,2.184353355640658
1.7309217704278865,1.9998171169172447,2.01343974126207
2.309027417929489,2.2620312582711226,2.2221038052886057
4.614108543820987,4.038773009628127,3.8267884408648154
1.6874631262699744,1.9858224886808016,2.0952906416831376
1.0374902460857416,1.5873972514629398,1.4529239124710522
1.0648903747042835,1.1490307573073202,1.2534620601731992
0.9209112645707842,1.336091848739741,1.1939786475007106
1.87116179527385,2.0539798471521964,2.0556416774101938
1.1769470455395445,1.3741705146025212,1.4990317404093685
0.9928145583275964,1.3050956027805773,1.420707210862655
1.1997708948433745,1.2947293912345141,1.4106834827110795
1.5000715008500864,1.6593278883925862,1.6699868869998515
1.704284621947493,1.8541706727121212,1.8568119725255128
2.970143653699277,2.8159335362295286,2.8902314789438526
4.601607856466915,4.490822134764827,4.141846675531139
1.5455351932098347,1.4144991131687092,1.2887454699765584
2.0207985303999987,2.0195110446598727,1.9263879530873829
1.174268987780331,1.2379716097259157,1.2769897772371033
2.3094323250618025,2.3749684827668274,2.4147012361343343
1.4975709476416015,1.6422316719974372,1.618546815908239
3.974848537774305,3.723631462227297,3.423378388854107
1.2698731852047185,1.3045263569278975,1.2119707654091356
3.6187867533886675,3.4189147631992935,3.2085248886087956
1.8398065400736239,1.9344494357612452,1.9681013595659076
3.1718767601938085,3.1663636992263666,2.821288582732697
3.1933620234112228,2.95780325669283,2.8097179834379373
4.434749654392965,3.9263137439580276,3.640204550265255
1.3549777636266287,1.3875566823591654,1.3555956559500197
1.9509886338505225,2.1644082614174707,2.2041907665317364
0.8171625434786561,1.1294426269172952,1.215733953339452
1.9679691103873,2.1204149679585274,2.1851764764228983
2.5162179104283657,2.591513036881864,2.552818963450955
1.9461440966275312,1.8178869234454067,1.7756665789475632
1.6045830315995757,1.7867747543487056,1.8437189699940295
1.641007416373606,1.7309918829633533,1.7536419921283075
4.298600894345687,3.8106392263671345,3.4621184829052667
1.5907571418702697,1.6619781159801805,1.6272096805577478
0.4021507935156342,0.6854741334186063,0.7958276270115344
1.4990407847323126,1.6674378221005919,1.636322656679234
0.8310777964044644,1.036540657593512,1.1087822156292817
1.9051806782562486,2.0657746233384473,2.1117688881667345
1.8110496447535664,1.8873033412295728,1.929301033984937
2.1565949448846795,2.1230043854048977,1.9435244058561318
2.778462571119238,2.7233686025047787,2.5854046236273933
2.1200267952238208,2.126830763581899,2.0839023274675434
1.63560905069896,1.704617566530327,1.5691910539149294
0.7528856826208606,0.8973378098084872,0.8945000978649097
1.6530426756716743,1.86094876918207,1.8132720863208296
1.0350539252230737,1.3021069002246892,1.407835414287533
2.4887156694418575,2.5323936200911485,2.498450627491098
2.8260032281357765,2.7537826640589858,2.7165538537729823
1.9999954701596923,2.057483012036073,2.1711227610127555
2.8718295935579112,2.5990518645059804,2.428599772564286
2.3937227920175834,2.095815524658153,2.139545336028756
2.16099925032467,2.1952324396948746,2.171138025797749
1.0240424652603801,1.3908995570708114,1.305466298397131
2.204075717799325,2.2685429416335343,2.1897476613828815
1.6640722529750829,1.891794201596972,1.965176459649035
1.9843607962160266,2.185584036835839,2.2449791180954177
2.709203751152411,2.6493958675130638,2.572683512046839
3.132059651944921,2.9387598012473632,2.7860409317837447
2.7443259857304136,2.5407430952719094,2.4536943477845083
2.956409753437567,2.945765172852139,2.8845567583878715
1.4555255508972975,1.7149057515788033,1.8888956842768998
1.447786878054339,1.705843023475338,1.8318427757808384
1.1193343294159372,1.171526350371181,1.1854486809794729
1.6425049978368664,1.7985096259853344,1.711258625860506
1.0828918249207138,1.3501252616901316,1.2301931563197404
1.9215688514544391,1.9749614994426186,1.9273349966417002
2.3069608521424434,2.309741169959588,2.241391117551295
1.5284539164062931,1.7827763415435747,1.731662869077411
1.4113569528690513,1.7051279293308101,1.7864022344991
1.74972837793356,1.912114292875002,1.638258622140835
3.826622854510187,3.6368064734508,3.6087415251773503
4.126196874161265,3.9723536484679136,3.7905270396231026
1.0879543257027762,1.1963152585778138,1.2222985414890934
4.278752243364092,3.74877922114866,3.5610879413369974
0.5686907284032547,0.6196453520891262,0.633329113931566
3.3601654791500546,3.594647357634557,3.263802058356686
2.767732157478107,2.7173114038810158,2.5725031604365234
1.336150032014323,1.3482849904861272,1.3666812544569908
2.903642520978836,2.71048690218647,2.6621513123087786
0.8504381565642105,1.0425083242085942,1.100761364242978
2.9219340616434413,2.9737708625357246,2.9672219431015447
2.5169147807559953,2.3598827599498726,2.242938665831816
1.8280136442357364,2.1635784731263032,2.144776632493591
0.9238738826009024,1.2184296707182563,1.319516055652256
2.46655951616099,2.350805098294271,2.3021191570692663
1.8657862123167568,2.0356975501713963,2.1116423470574532
0.740319903780581,0.8640629164349278,0.864062916443599
2.800184096502706,2.792047134718834,2.7924004749306066
0.8631771513213481,1.061121009120114,1.0623077953735183
1.686478800748646,1.7168387467174926,1.830498915101865
0.5354064616714699,0.7265950304963795,0.8545287835060966
3.293017028170828,2.8394659773620385,2.626498465528898
2.6654377953672164,2.669865949801575,2.5305023031797953
3.9176527046841385,3.644520703796493,3.246516571910475
3.394731463254898,3.4305478840420256,3.3729874473661563
1.0954696976091343,1.1207299971614286,1.1236257594263452
1.140990985948605,1.192836127617181,1.2112514239431142
1.6568274692594727,1.8957866924672708,1.9475296162378841
1.1994682999992559,1.3833087754553428,1.408655868339384
1.8803171146885325,1.980860600645615,2.031135031495262
1.330451319050941,1.3785304654890065,1.3800333123470487
1.7951353320656376,1.6963333080252578,1.667522002991241
1.7423065209382238,1.9145653012550155,2.00510530973052
1.2542955950705565,1.396548843495852,1.2869020348920182
1.558479902117175,1.9114065988152003,1.9555670649901067
1.4423701557868553,1.552172058248474,1.653427800167118
0.6516449323729719,0.8676865784709591,1.0054390645515736
1.4074915749298413,1.5668916709626668,1.6184793109378623
1.440421252145981,1.6291668729292912,1.7436880866765834
1.1604157150917078,1.2809221806429125,1.2881257425171664
2.2837328033809388,2.524727928766024,2.509806006972394
1.8712975472834859,1.953834154812264,1.9251890075373403
1.4992043669189588,1.5825132876199821,1.5685360770762304
1.3344281963534355,1.5717854312874462,1.6300056412845323
1.815480963555413,2.006567352113761,2.0294320649610915
0.6316375912161469,0.8813268603012119,1.0478089925580285
1.3530312376864606,1.4083204771330178,1.4465064427305871
1.8859008351983222,1.934676482774309,1.936524326972942
1.9318818605454295,1.8621757374382328,1.7792734012409885
0.6677506197447292,0.8745735400624229,0.9116494223572663
4.438696326544849,4.264627035416687,4.056627711688536
3.070128395316994,3.0724748022549018,2.8780602065812313
1.1577993569450602,1.2955115853326222,1.3575027714471293
1.1864811039321812,1.3314245205939923,1.3933874086618554
3.3168486039392406,3.1849558627748022,3.187107757803324
0.8717211318508418,1.1235046110968276,1.1846748932174962
1.565551729345655,1.8515536813690145,1.9552825254662933
2.5323955052416927,2.3875745153139496,2.494308045403745
1.3373175193051654,1.7382720404141616,1.864853299636687
1.4258131813721067,1.5086448691106478,1.5517858219340122
3.0376992089288115,3.3064604738615975,3.3379182367217766
2.797265636237022,2.7377493042048053,2.687966217665834
1.7055925630030335,1.9838762483014964,1.9469771585874558
1.6275038683998535,1.619624120382142,1.651820874532928
2.471970330200048,2.3067084275400354,2.3149287893827206
2.2411755494013406,2.2235332365278007,2.3143190747201356
3.76257417063069,3.521684657222041,3.3624467846621173
1.8150165133149778,1.9388446867660256,1.7910712889502356
2.278115440557156,2.3303568456210764,2.311836280801081
1.249561879849466,1.3339524255913653,1.3694223374180223
2.5858217963218237,2.267217307960747,2.1656565745721754
0.9558573258747904,1.1153027404549052,1.191684252290817
3.1270694064848583,2.9991091493061433,2.8377084229041043
3.5505526124594873,3.369644805533934,3.078146449313484
0.7199078088730718,0.8239832551650162,0.8690948522995977
0.7730280367745012,0.9263821118762133,0.9830817866986135
1.0818894248253281,1.2401473212663294,1.3163572518622628
1.6520432716813396,2.030558787618356,2.0979961112553656
0.9978330931242108,1.0783683700351092,1.1417306595913248
0.7759105248605299,1.0045435538229777,1.0595673626169015
1.3023531981307794,1.3805914045911925,1.2764726330102507
1.6288321396638665,1.8597911411336259,1.8298800168672777
1.8096899946577472,1.9881113885344504,1.9973599725811466
2.018466482950062,2.1855790589723307,2.1555371963050245
1.558876415856511,1.7841394171798952,1.8334529421409327
1.0215586211051513,1.1757230629942341,1.1840298392837603
1.526030146689883,1.6297196783731873,1.6297196783835384
2.471950578382781,2.174465238322676,2.031509757486333
1.6599029692528433,1.9548650810178125,1.7523921357793895
2.5514724008138923,2.3877271276993426,2.267251383843751
0.9030346580276195,1.0759616181799088,1.2597576476603092
3.3446375221145654,3.454688855398664,3.3142764693185316
4.4263922164507274,4.300962069126853,4.098936251133926
2.376748679862833,2.2783535497184904,2.0946236129289972
1.6672307603127965,1.8823743676702114,1.9596946292909387
1.9339888636885814,2.092265139337705,2.0379666392452993
2.189046304000303,2.178028472196229,2.111669393610219
3.05162994915721,2.9005733742812496,2.75929329401817
1.9174963970582084,2.0581510403073695,2.064600342572511
0.8596524107035326,1.019040926279537,1.0836183191387367
1.7735774966986462,1.7652839196265113,1.8068062120238062
1.270259327307423,1.3879492259199968,1.3879492259326627
1.7678128135027964,1.8403830902810818,1.8403830902883938
2.2136654409495047,2.3839670564253184,2.0586716348418306
2.8685335714343667,2.8501180199309797,2.7231759750019218
1.4446381386163676,1.6229984942821685,1.6840375496552025
3.0193819310643257,2.936166587975223,3.013086691729973
2.038697604462974,2.1640635499738794,2.1912182104607756
2.1520107414813565,2.190702167572163,2.2240963812393977
2.7023768828463552,2.886044869017802,2.7325092606591124
1.0314095092538789,1.302985024410198,1.3945015475416238
0.7570151313412261,0.8596120165454859,0.9025645162156767
3.4372247691916717,3.2820182392493136,2.951434624273305
2.4568371072219555,2.44021668831757,2.2755718936535243
0.5551060832552648,0.8037354462930799,0.9464150525494545
4.657267903816224,4.295299137023131,3.9373151039534724
2.490427240783303,2.3340191868786526,2.2975900110961858
2.7065177928217703,2.7985047667173286,2.6939628068288597
2.5559476077553676,2.653521120897946,2.732753885247068
1.1508841368806972,1.3453705051123446,1.3785497498313652
2.017381852257228,2.2442155664159467,2.283745573042035
1.669893440943123,1.844149494049157,1.856946331838603
1.118864115915189,1.5683491166981576,1.4674248618535444
0.5126761999606446,0.5591966773697226,0.5529722630676873
1.118125325662701,1.2426345931208505,1.2626410729389008
2.776607997742443,2.737036203942732,2.64855142280253
0.7135611598075298,0.9216969248479875,0.820826954569151
2.1119584810412033,1.997447421466706,2.059469192053498
2.295157308309803,2.0283310457599466,1.9320857398439233
4.161615890979306,3.6049104143814352,3.32615004604569
5.218201626124613,4.80765448636006,4.45705556084411
1.9324415723132582,2.1332626304144346,1.9830649868499333
4.460113748788043,4.2253373108789,3.894088464898827
1.2453704419293252,1.5273409092163925,1.5950183898643238
2.7693449368954655,2.863800737725222,2.740512505416061
0.9049492291817824,1.3334146299735836,1.3619137826041128
1.6203184813740565,1.5936356075045333,1.5376566688354418
2.239744493524037,2.4097377842665004,2.3286850780547685
2.2033017077716504,2.3721984965801886,2.485429855464531
2.191045223821744,2.2228134364550702,1.9498608923968417
2.3986066226739866,2.3164156460703427,2.256511649835949
3.813539290273335,3.608635483331222,3.195409510674358
1.1775312983611903,1.3103490389129204,1.3102077626665591
0.556252131299562,0.8778986128135725,0.870661418143118
2.763662597598671,2.5689360977756572,2.437574247399349
3.363104076439225,3.2322908885503616,3.06458822028688
3.743744451482094,3.683548912194646,3.524879633043492
2.734113549153678,2.5514053089213857,2.4268632541753057
2.804208682801622,2.5979288397270857,2.4353096777675076
2.3175811057379883,2.49935976051889,2.5251474608454343
2.595553508804157,2.7480515893394446,2.7309972926709882
1.7471013218551474,1.7780924723320748,1.6241085158937891
2.039593859708271,2.0828273408075098,2.0664844916994687
2.4117598740752517,2.4507550767885373,2.406061407735884
1.947913849564942,2.2593216210744393,2.3363241306655107
1.103090200023381,1.20811328186239,1.1158616444711977
3.1420110258262643,2.8987383639697364,2.7375016793919658
1.6988488815775316,1.8334026262169312,1.7775708797692873
0.9364713449103685,1.04112228792349,0.9970525484803058
1.2857852153290192,1.6818085378970873,1.7980518287677179
0.5137214268361716,0.6203462571392598,0.6316871594837495
1.699673756143882,1.8141806800578744,1.7986222879252909
3.3305064563348976,2.924247924954591,2.8005350037856194
1.8662885648338934,2.040219142689227,2.173759108124005
2.3724103024932455,2.364728273376883,2.3433166343341787
2.356535584723468,2.6268451903247216,2.4808821979264346
3.579524900190781,3.4109122616759904,3.216233072962794
3.6916606631760356,3.506828281627529,3.3637394820036395
3.6284354104623104,3.4105078031008786,3.205590094487807
2.617907210207918,2.4553266954372943,2.434252777596845
1.1800301266301503,1.2988519023066738,1.3987063703976281
0.9700965759135204,1.1912437705561643,1.0875970569346838
1.2837477889954714,1.32793912071824,1.3340945221401062
2.4452786831530005,2.63144988127452,2.623674178339483
0.9694719446417005,1.3735171756332416,1.3440018987142803
1.918385494225259,2.006148073635037,1.9669217773587377
5.47404499511776,5.161581745712863,4.702992018842365
1.4348387869885844,1.7870482023017387,1.8756340003002177
0.510277241683618,0.8043910052085215,0.6883098257558109
1.0096749808194858,1.2529924136497539,1.2469607314876627
3.797891396143497,3.6713371686237974,3.481020148828141
1.9588833680301703,2.1299704593559974,2.0037290100850322
2.818818607930721,2.9282667852741113,2.9051379731283467
2.801445571515542,2.7934618810096485,2.71868327558336
1.9809765220932898,2.04319786733207,2.1054384139081668
4.929485901138747,4.682428602070067,4.429409115079005
2.6011427915761356,2.7679391620072265,2.4273775931344868
2.991481240164533,2.9951483349567902,2.755742218138102
3.719280124859437,3.398148832119848,3.2277382663547005
2.3163473764989404,2.4429692025087792,2.518934379724592
2.396526682892104,2.819856275681127,2.842402915378652
4.552614640013324,4.2074620461054595,3.7932827010826307
3.2019778703968678,3.3486703560861795,3.262050148003275
1.1180457243563364,1.2019629848140916,1.3673903097913949
1.7919102292580655,1.9456843255152823,2.0094114226069992
2.779716311249607,2.6114844474776002,2.423611455893828
1.2342102565803306,1.3651645486201704,1.622523788711133
4.130047250782985,3.9371285513210954,3.7211838267181143
1.9743689323959162,2.156775788316331,2.1392213244598293
1.8737937267572373,2.035069444847032,2.0428342593410846
0.8095573957063672,0.9710172140149531,1.0417824248221383
3.1142801782492273,2.991430473716561,2.939139971639426
1.3670051202225841,1.5485500817577422,1.3243423162462105
2.1931961308231016,2.3667427047997145,2.423020780353062
2.4224921581740584,2.278133697722756,2.14641324677061
1.9974123096495195,2.090520089792894,2.0705918794521105
1.5306879022290805,1.6894026480648385,1.6707611956305266
1.0338237992372743,1.279813002727065,1.3618236705812494
1.3366088469840052,1.3552683425112415,1.355954330606203
1.2123580339508886,1.2956532181008245,1.3337014979980433
1.5113056282562207,1.7601042767318147,1.8173606928808526
0.9970023976286974,1.250819892939486,1.3292494021039283
1.4138126723903943,1.7065093994383678,1.9460674483604903
3.8006788368492783,3.5327531775088508,3.4239160093672023
0.7788528066583069,0.8320899700838919,0.8187413216623108
1.5981546725954894,1.6435096171342327,1.6057966399121333
2.179298096042377,2.282495393707732,2.2624803465074335
1.28819951529242,1.3405034178593578,1.3512966585219754
1.4443097503240019,1.478367237954186,1.497084896549517
1.490154616566959,1.7116644395519662,1.62977610849751
1.5428653473545415,1.5898963918395106,1.6098253037271153
2.3959847735698108,2.4928674903529573,2.411276860142485
1.1209298885318224,1.1437165107046705,1.1018808667368216
2.798686555902984,2.75470072227432,2.6509652537496295
3.574890354285497,3.273715341178912,3.240562005864324
1.5012263339284824,1.6470618037311164,1.6221093277106862
2.1969967589232127,2.4129662184928393,2.4657444881473127
3.7088517489494257,3.366812014886901,3.0580250838261582
1.023020200119931,1.139448625652905,1.287732024679544
1.638193364409313,1.9244377789501559,2.042265777542142
0.31355998828777687,0.36124869443610497,0.36306862130091805
2.645489513064428,2.312151447811533,2.1754499418310598
3.23431251653379,3.250980904963172,3.07851445917725
1.1234735561207014,1.2013411785753385,1.1956242828117625
1.3269652927166042,1.6270317607230373,1.6640328702620164
1.9374437246189358,1.9466426087880193,1.9119963432452811
1.6955074721655998,1.8086451511285955,1.8025815481889493
3.0404616805387312,2.900292874109676,2.847260341650005
1.7694269525670014,1.7996165675735811,1.7947213398078925
2.7402524538119026,2.833642140083837,2.7039323066790204
1.1102308206845939,1.2480193843504452,1.2500057494114027
1.875118976665523,2.0744322379383826,2.2328823277429044
2.665106893747084,2.933055965097978,2.7659623439823804
0.5788696321239116,0.8405774335312394,0.8905060249862189
1.5063527508636763,1.4725737167664101,1.4460777442414652
2.730811349655953,2.8181839093640293,2.7599977866946253
1.9946065965592996,2.029764445231674,2.0159245078479073
0.9338665646395394,1.1130210661637159,1.261910260087058
2.765334061697669,2.816915535829687,2.7500295680979785
1.9785047223715884,2.3179373668921115,2.354193360146281
3.573187914810524,3.808693117684554,3.355507413055927
2.136719445134276,2.1151111618634624,2.0567076475640405
3.457984297438957,3.372950558144474,3.1385654190036325
1.2601217059638405,1.4246450766314869,1.5455957094815314
4.539390131541798,4.310285605569058,3.933556135823123
1.6526921287411995,1.8419374106371675,1.9648727217148192
0.8911976554264018,1.2507064972576192,1.231812137191226
2.502187392491066,2.3567167491067247,2.2211836528701414
1.5791822577704588,1.537799869453017,1.5163475733219691
1.1589182711348354,1.3660124037367232,1.4270001768754494
0.9987534449405899,1.2103359455850786,1.2680035773736043
2.2387108608480326,2.4683285683381615,2.2202942903829608
1.313617503703186,1.606195994448304,1.6926697312251695
4.726654947437259,4.429435252617901,4.071787074258747
2.6452416341123013,2.614750143052728,2.692089819519287
1.2839099857470673,1.7125252763697159,1.6663102408125994
2.4076914398105522,2.5382848854162834,2.461754709037228
1.5600535913144096,1.6698550930046596,1.6587069892599389
1.3496242460781618,1.6366806424677849,1.7807570570427258
2.1395058449191233,2.147214472001749,2.055830688806152
2.4723085917931713,2.584060445924836,2.566789572975478
1.0512611078274163,1.2821663243194212,1.3226078359441615
2.6176353512010664,2.750513301561398,2.662389488213164
2.2472119597015254,2.3929861184962853,2.32862801805874
1.339366938481286,1.220526246268889,1.2704874985344388
3.625089317245606,3.319928615244495,3.2848366997895946
1.882167564873761,2.0560766021805357,1.8904776004649753
1.4461164461354625,1.65191165686182,1.7107521289918866
0.6805333040207796,0.970162141844469,1.158545327004528
0.7292484948086501,1.0033530963038124,1.1523668033559133
2.6883527528884836,2.5173665780241095,2.406917440201055
1.9007525673468062,1.870092547097832,1.9273503507021192
1.2432538074689141,1.5909959998048102,1.4812213379438213
1.267181372481429,1.5284208015994314,1.6186762575123694
1.9445544409693485,2.244230380780173,2.2514318958641315
1.291067134349926,1.5542484379421788,1.6410418046339297
2.901516734596142,2.9347082137208296,2.766664434966472
2.8417518928952754,2.7901451115719302,2.4486584733278383
1.205678565399123,1.4213923969030744,1.544376825297535
1.7389452198905881,1.7968485241436432,1.7597702505205808
2.8779194770872327,2.8866868541436035,2.8585345437910172
2.584059697247049,2.696686307056533,2.7022141161024797
2.8643615087214007,2.537567464408365,2.383651280383651
2.800508291225662,2.8743284597537975,2.9602083926849874
1.514804680257784,1.9423025955851752,1.9226982897425917
1.3870493865425728,1.5679945118815453,1.5957269713668147
3.623011542926729,3.5945765723388754,3.5348711956602297
1.8995057345029733,2.055424721110857,2.0757740772516033
2.7152761910670113,2.8587084265340765,2.841348128667206
2.2995301115535236,2.364668604947563,2.500490861925796
2.3306108435004997,2.337186355535244,2.4849545157476842
2.139655015532848,2.225431096824443,2.2611297761930746
2.987205392402737,2.8926743520243905,2.649718879665297
4.2868572519646,4.198150425589291,4.066069899627938
0.9984783061539515,1.1559004386304095,1.0126233380646472
1.1516628090247263,1.3316582359845301,1.1841226032704522
1.2558183506394007,1.3536796892544074,1.4033919872807568
2.0151990882592115,1.793628619782292,1.6891448994956793
0.9074664811333203,1.1019288926551194,1.1168285823085788
2.3021164004720296,2.6602916091553164,2.509592346763108
0.8440542272524012,1.0905156698608827,1.0905156698682914
1.1749539957873987,1.466476261299599,1.4294080587753932
4.213693430689986,3.902432450369844,3.8719134892392897
1.9228360498402737,1.915061862312367,1.9510852821821374
0.9794839526441405,1.099512536233406,1.2275303902301
3.39378824829534,2.998887122335907,2.7513969265517533
3.7386841228387713,3.5286813667251047,3.3712580816376296
2.3155432632044715,2.5090582971797706,2.301195304754594
3.9252494663936455,3.6514201299906635,3.309405274621974
2.5655144360142477,2.3887660559494566,2.116958479086902
2.0264423352415752,2.221134492051714,2.457950334956693
1.6446982970805384,1.8661259498641776,1.926470362564849
4.439387697316593,4.489223288494974,4.239232692697518
1.8455482153097178,1.733653091315178,1.7414859559910643
1.1713011201734367,1.1867957284480162,1.1245079142336352
1.2336294637589484,1.55076370836687,1.532413814450726
2.393993451955256,2.345305981050911,2.271075197886178
2.6666580391064825,2.5871255345666064,2.397387940423985
1.1695879825095001,1.2759194795277822,1.3842363037660028
1.979820687686594,1.9599911054591095,1.7591482599579142
1.0594156332597524,1.3193599501406303,1.4671602551620586
0.9396906617918676,1.3163797668591453,1.286911203648767
1.4341313259124195,1.4536976516592208,1.3963877125111541
4.085893309818119,3.9046997992416657,3.766468350119696
2.578977249333374,2.418396540121778,2.242609463620946
1.703597434397282,1.7629010543955745,1.810190319656868
0.9249707755855661,1.1350601138719063,1.1473970490419374
1.0202955995970782,1.1008491772571323,1.1378476321211128
3.8518611481907876,3.501921805461544,3.2330338115293715
2.9695865134129265,2.9739390560167243,2.8035616199071263
2.906551801796294,3.0356041480342135,3.0610272325486716
1.0349875214298043,1.0464561290665597,0.9924211189826336
0.5940736997098139,0.784947302755974,0.8733600514652741
1.096428020206123,1.22022980906917,1.3095253354956984
1.1855369682818317,1.1712270527068165,1.1883539109803334
1.679829544277854,1.6686372767747673,1.652845095496524
1.7371148771191276,2.0490385898777195,2.1093807874577486
0.4666272686135502,0.5956458901618324,0.6116762892421148
1.290740086367227,1.5576355839584137,1.6279475525285159
1.656977129236027,2.0230823225631407,1.8768036513179314
2.2614720890497955,2.3905110373674607,2.316795049460226
1.6275086690812477,1.691278200278288,1.672537189474656
1.121377947015046,1.2809342162355974,1.3294000187464665
1.4674293074867313,1.5646814802749203,1.5640989580847908
1.5683677489957848,1.6764197824967222,1.5844115140425614
0.9195356660714907,1.147585183276027,1.1835863048809239
1.4757181568893696,1.7617711512765812,1.8310714052829085
2.397666147680812,2.37767519260955,2.460975205485318
0.7373884498819242,0.9772992219319823,1.0074169005650544
1.106757625687091,1.340022728735762,1.3400227287575925
3.405146512485193,3.2620994824221885,3.1516195666226774
2.2581393383783905,2.3489855463274965,2.3523984127299618
2.269994936419001,2.1788558700764478,2.242679409555517
4.254021564594019,3.7660917604923365,3.334803576610148
1.846458801996213,1.8338282358727862,1.8335812483873801
3.9322609759991143,3.7934779830175,3.7819350394134466
2.464082575613209,2.4176934999997197,2.329126218540297
0.5622412428575851,0.9215368133318457,0.7769947709766714
2.271659200834105,2.3234923163442214,2.259686236520128
3.265510609884963,3.0550128209095995,2.980750732766779
2.9280878678218656,2.7823570685071353,2.587819112675699
3.012081457224383,2.678889055671964,2.61757130433819
1.1791979262195926,1.2549626318512241,1.258295903702533
3.8950416554916374,3.784133411589564,3.720133438213542
4.226777943204632,3.968896828638145,3.7159016988516216
1.9370705929999397,2.0238578468699875,2.0270811044255472
1.9595448704987555,1.8858245634817072,1.6969054143512226
2.4007103879693146,2.310991236538538,2.2410843963749483
1.360978025159261,1.4552455047037764,1.4488713462966865
1.7300547147051077,2.126791216015453,1.7307128984759805
2.170425601430973,2.0418943963166343,1.7693945128932143
1.7981621162101764,1.8134375554411868,1.684454807644819
2.1888994164040594,1.950168452858555,1.9490099702652148
2.2534492609810535,2.1919826686828836,2.0016882948697834
1.7653860974533109,2.04362793768994,2.0755906494807705
2.673401854506313,2.5900929200966276,2.528624944531726
2.52748364455087,2.5975589988087195,2.612656169636491
2.421785390451189,2.497503549521824,2.5469517410832023
0.9539682713231161,1.0166328029987237,1.0381860462112988
1.2077003986301516,1.4908746614900144,1.6262456708630773
2.61166272126921,2.398662828147675,2.1632688922808545
3.7294569332271825,3.701681186127434,3.352977900766462
0.9820628744091887,1.167967303297068,1.2125658464736526
2.7007642642108745,2.582298974939749,2.412122746339429
1.470291371642433,1.6240457535044712,1.6416574339584025
2.342522117633369,2.0242556789652344,1.881757606825216
2.3687026055975844,2.605130066730007,2.634460490835164
1.0443236414292547,1.3913901903439057,1.4410895924109342
2.588460256635142,2.741449338230218,2.690774541534579
3.1731693544760278,3.0642421829499664,3.1680913874069585
1.510074089005367,1.6377767975961453,1.586065248237677
2.736155168138191,2.6267323286476185,2.635368232222312
1.2315183022842089,1.3827094691548538,1.503651418946092
2.425980434508151,2.585017177743505,2.5493256770778467
2.8486207989403316,2.5558641469067385,2.320712808921661
2.5666826738830686,2.5067376211830896,2.4710990653116625
2.273238346214109,2.034257646015802,1.7784197539678006
1.3422165555821886,1.6312899946803598,1.6672153709197943
1.0739409758761755,1.3839720024370674,1.2358511763315791
0.8997483908512579,0.9741949374109516,0.9741949374146724
2.7086914910516127,2.3870764712847232,2.176668877998054
2.125525951383069,2.083020952302629,1.9226800456092648
0.9994009981881757,1.1646196266606115,1.2640433427808395
3.3890978224390027,3.044689495750757,2.8342837402618892
2.5969081411529893,2.531134031397304,2.499154184120661
0.7453651874264183,1.402627762072084,1.3175567750478294
2.35870927555078,2.1391192017208707,1.983109721040436
2.1196515760329766,2.320477026614952,2.079529827289432
1.1794605236845452,1.2499333759965803,1.271187481655045
1.0547961241793542,1.1931435455914043,1.209854485907236
1.1256846184541045,1.3652018554118974,1.3730165183468905
2.505881265308918,2.5809829562627575,2.5314481981293717
3.0514865359482473,2.8890144913225853,2.8701152810169757
1.6324901501891353,1.9458633644729677,1.9637001197659838
2.5437974827199206,2.424089766438835,2.3622713462342033
1.8794922921380315,2.396081854868478,2.1021769179457257
3.352092526324489,3.306265488587985,3.3510459162544186
2.2359965273670754,2.228615816719336,2.267946564251278
2.607484236122972,2.3728063393343652,2.167869571944343
2.6988166324737684,2.5581929692718073,2.5425655276181502
3.41474619049908,3.3487831794661806,3.2821374932713314
1.3921500001731084,1.5066340763927024,1.4878758279776425
2.519327720333074,2.634627111903767,2.8075773945705915
2.4146147518158734,2.336438505453185,2.2724341164049067
2.7966383474910055,2.7141691816865374,2.4156602339651614
4.541595201244363,4.426820832314483,4.346863447164924
1.8002390252127567,1.864106976572099,1.834423592724506
1.7890193906597258,1.7113784665454836,1.6951854273236184
4.229429842962061,3.9670004822150897,3.786093795233421
1.4178458423095603,1.7795395891277999,1.8832772779815112
1.2141975626761377,1.1974347607475277,1.1654141388399206
0.9638156739203652,1.0332482953632693,1.042786399111245
2.559778997026843,3.2648581150428586,2.8553112899529407
0.24978303661329068,0.3740845114805904,0.42952186423602995
1.8636951572729528,1.9097781104526523,1.9673214258421656
2.472367957114269,2.591068608852902,2.585389797161358
3.451597614587784,3.1371129265119153,2.8054172491278555
2.2506670816832846,2.2084265457978653,2.0680546078061233
0.6230817653881446,0.8533892552252296,0.9976051208264202
3.465127420591897,3.545679188202264,3.508772183014883
2.6969805582829967,2.841319731839761,2.4885327996718365
1.7989733224831495,2.03433772445304,2.0223024468380895
1.8868201263449862,1.9244796560718997,1.9284829111924073
0.7797704223983613,0.8728621057773016,0.9466329064118255
1.3460134473212124,1.6655434803159108,1.7210682785695535
3.1176872626523315,3.011139579169661,2.9221174083451027
2.479160022210483,2.552846410462742,2.466291130164669
2.041952614026342,2.0059163665906614,1.8404425601251277
2.4257418477450012,2.4060012384382254,2.2711777960251007
1.557686273592544,1.7931084777352564,1.8865246825157695
0.5445801978381787,0.6407417768077637,0.6478193057437719
0.6130175871427529,0.8016583415399057,0.8498103303545024
2.056582497926493,1.8888498040940536,1.8615234734209603
1.2651537485695636,1.7807443927093094,1.529163255721895
2.8962538639103,2.747802195770147,2.552681415063971
2.2264910204506885,2.3441790506648643,2.2073383768713764
0.8784369242956072,1.0784901365661956,1.1029619475008086
1.657554593058365,1.7588442338167753,1.731829065863322
3.0241185152133636,3.228413817635382,3.0526206040383435
1.0593873231267796,1.1651115793405376,1.192558413291733
1.573595365021361,1.6591644787636854,1.6477213069517294
1.9782835086701,1.9791374944633304,1.8739641331025934
1.5498646923350479,1.7057534567478108,1.4962895759682429
0.751738211679216,1.0517251134716368,1.1098649300177907
0.5294636019814749,0.8590753325488489,1.0566488601999124
1.7366048038459807,1.9893593711628996,2.012584722355999
1.3488410120515493,1.6161926181902162,1.7321297727099438
1.4972800847478047,1.6091799186965756,1.6562785040240948
2.0893305036684757,2.1201388499045883,2.1529704969488974
2.5549616530727914,2.444021821937199,2.3357204386101023
0.8887996855772469,1.0413814960322,1.0776922368545092
2.24134149824705,2.170833834823874,2.0749355541638663
2.633616820870711,2.6570754293969507,2.637253929791877
3.0391193065323754,2.8054112122159722,2.600904175142773
2.803465793857418,2.8230294270346556,2.751919690092545
1.1361262413459177,1.3127980192298134,1.2158426629678263
4.3507655335069995,3.826751001848534,3.394441525644956
4.279249969838319,4.238848587154764,4.076098783890757
1.9970089996856168,2.0245968500047433,2.09440776080576
1.287260201728705,1.6308950338135775,1.731154522698537
4.255826611593122,4.14034894932642,4.021911032115154
0.7520059136389472,0.9417274777683015,1.029787840591702
4.667872372049406,4.116187397399239,3.883195176599362
4.982318313652732,4.475833489505492,3.9456096486942682
1.899818141187277,2.118585465617234,2.1270015076343194
3.7787470309680202,3.756704673950685,3.7050214963908012
4.263952703582701,4.071161708941992,3.9191420090114537
3.915607738269324,3.605311108210822,3.383064745980984
1.4792497020305881,1.8511530733736743,1.66032630470691
1.3928912879095017,1.6201145372306256,1.6664880606926804
4.1458934064535855,3.8870285218718195,3.5866867073595947
1.2279203323180257,1.4101894326340625,1.3948463701570688
2.6010260977947484,2.5825386253026528,2.4589658521308353
1.5286930262969054,1.6545984297086418,1.7458396165002799
2.36545254800544,2.603736807329134,2.8235172955923815
2.2329183004570323,2.2927899297396888,2.255538380768416
2.782378382238362,2.635289989361318,2.451353010891815
1.5472775550631392,1.819332159167603,1.609770447995339
0.7810990133572225,0.9350903945283797,1.002286609748821
1.0498323288158098,1.0895025166908698,1.0916784396522734
1.5837604126358515,1.8188298857324587,1.819780264432863
2.6370229032707972,2.694192970338484,2.5678201915049046
2.1575479301840677,2.227123843412323,2.085367192792198
1.7941453214920908,2.175709402711487,1.9239502599126643
1.053750911290913,1.2357112740388518,1.2694504862895568
2.3231109896016107,2.4390716187339647,2.3538411055748814
4.093549492656564,3.6587632125084513,3.374700253520093
3.1982125071893925,3.1604093460254363,3.0257973928532818
1.6403118783263138,1.8922904490302388,1.8980729550523159
2.4464686058963303,2.4808987070933104,2.323888316678045
1.4713161091956084,1.5029004217182775,1.4507960689592114
1.18295709696372,1.4052154936373757,1.4920901654564358
0.6535438789411135,0.8390797841839931,0.921236405399059
1.7407183639301493,1.9085348306534824,1.7920826376595667
1.965607300005974,2.1464735268461803,2.218983180885841
4.447020925419889,4.043763534636963,3.866659142915685
2.527706139467989,2.6623529907802,2.6445963662268492
4.804413642140719,4.82123860555385,4.417502586335338
4.374493889856579,3.9960370188437264,3.688882368587034
2.9604506756881097,3.105842113532445,3.005566523177238
0.9546957133522536,1.1337142445479043,1.1437687760973096
1.630417951778081,1.4923720661685398,1.42823369057254
2.139772682586118,2.576639030883427,2.3905426843775794
2.883883474613673,2.8430914597005286,2.5939489165121214
1.9982313822815168,2.0555401491240457,1.9826689034543865
2.9532807789139857,2.766776000685406,2.551790362209666
1.566537974551452,1.7925680664321755,1.7352970323645114
1.920630838366471,1.9550593786281651,1.9294860630422406
1.525441550000237,1.5324480138721697,1.5500014096442158
1.0652307194149442,1.0750780111175853,1.0654781541401532
2.5168700383169513,2.405824212128226,2.3162929030046198
2.5814044117303836,2.643064151629938,2.4533224472043313
1.0829369324738236,1.4087444644854341,1.50670039357764
2.75334843537874,2.801166056256398,2.7534896818065877
0.7552707644762212,0.9298823565094981,1.0332914744951682
2.0162602272761223,2.0848101900724925,2.0918378974264464
3.2638936455055974,3.211134894851612,3.013580708556242
3.450292890665541,3.2916874421780156,2.9648036640512294
1.8216570886735888,1.857554321686995,1.745177655940119
2.596088263527338,2.597265534996499,2.4488440470556156
2.084925278906174,2.3565683728484257,2.41472098019159
2.246641823135711,2.0780264131611728,1.9778000932356314
0.7098202438199306,0.8854917979140654,0.8908589484156364
4.127925828372219,3.7933851240038505,3.73342067094569
1.2802533514362693,1.42162798884266,1.3373794642428887
2.2016458823879024,2.30604519092681,2.434751558435536
2.539902270188295,2.5210319285649705,2.5102335005639023
3.4134750293727807,3.476006843636289,3.2001401009722326
1.4806574710965186,1.6999270970739608,1.7006431449895758
0.8372550716320366,0.8606735872536928,0.8697725276906159
2.2177789034454594,2.13820887369169,2.0660339289874905
3.091450596530197,2.733615939809894,2.519805749486795
1.0261848471829293,1.3401011836527157,1.3773390108492942
3.2148395667547436,2.9380166694651813,2.7476807120461575
1.2983537279590298,1.6134100688264807,1.6276114114560642
5.019683347807504,4.7638643711628195,4.544455225254265
1.2546912256672866,1.554961755910446,1.6620456183001266
3.047702361222728,3.0783794449328283,3.0052433645978605
2.9121348477756337,3.038217929450675,2.8177079122384256
0.8067625031323239,0.9344950757828955,0.9399261106029201
1.959693485577069,2.015327188018873,2.1389959904548665
1.0848945991814323,1.226379903587278,1.2580409211300314
2.1095221288831705,2.134441523705138,2.0669728654824557
2.6591797874162917,2.4362005709582655,2.4425027026618213
2.3313733404447627,2.4239451635340505,1.985273186203492
1.3092447783500591,1.3681512407199146,1.3712356162566988
1.5738021004977192,1.8737460469913991,1.796994072811131
3.6512693460163277,3.4369988091377968,3.1223456622175663
2.3357766902281374,2.4263658658886365,2.523776921097279
1.7891764830144634,1.906693975778073,1.8765077117560713
2.4623985264115875,2.4449463296989076,2.4654123313845346
1.794947644831879,1.6818070814625725,1.6200018816097579
3.906533714534268,3.6012476080176152,3.4411695051434155
2.8750092844314667,2.699485426484408,2.701958084179816
2.33124000269301,2.446867596581307,2.534464626957091
5.197206453336436,4.870536904306277,4.570998120073904
4.4006048953446415,4.29018592495739,4.066127347239883
3.2072248243501784,3.1391333801182895,3.26960932656388
1.802321486573221,1.8650343127643039,1.8593460281569987
1.7747032263135005,2.073232038895739,2.197616338759465
1.8094548634825725,1.7901774513821613,1.7592711324513868
4.2291049031478165,4.0716801269758705,3.75002196336704
0.8401173650424189,0.8564783205531399,0.8683418602628007
0.8447620917964637,1.023387991276623,1.101971099533521
3.048255723923884,3.057364265975918,2.988552892352915
3.7859895699374277,3.7063823778871385,3.4923224329162115
1.6637991455676933,2.0220139135661097,2.035724126334479
2.049118764283938,2.1288409615632924,2.168716148158638
1.1703165798422197,1.177500124962063,1.1983263303413088
0.8839416162761988,1.062499796387479,1.0572526826095996
1.9179107689569561,1.8967983813605322,1.7460397324763137
3.3737115221454976,3.2105209681736597,3.152738661622834
3.5627681846208925,3.452446326701747,3.2484486149774363
2.0431750365892722,2.2535100230346377,2.3015652980212047
4.2320403085997835,3.869295867338517,3.604948507855337
1.502932065686121,1.5452279677113252,1.5489044901630917
0.8499442062525887,0.9449305082217657,0.9031114409568339
2.9470615330567798,2.8467287121327374,2.7633914067445993
2.1580093417357467,2.3639629996548703,2.341940114278996
0.5092858955241552,0.5888131396590492,0.5979427983394509
0.3536304556212344,0.46313614430064254,0.5220691854104338
2.0671373749439796,2.2525105946520205,2.3335212855714023
4.525536016915344,4.102844478691574,3.7336920446753976
2.3990289496198085,2.7150159298896535,2.6577413322440133
2.0815262663950422,2.152568118075703,2.120958988103271
1.990255295320608,1.781029195934332,1.5835758652298113
2.639846240047097,2.706283684743114,2.6309592152079935
3.375534511033097,3.244674220018918,3.0513591344073365
2.4070947446750393,2.41714521713004,2.3650891017918743
3.254940690577364,3.1306300302469086,2.909602171137644
1.7708952864617324,1.749990093372293,1.7058595218323023
1.4342031107612183,1.688720143354977,1.6105363365665215
3.3443417966478703,2.8864933731486158,2.9014446473369446
0.6680546185321727,0.992466299667799,1.0826314601986946
2.1851964460083453,2.462921231931992,2.210224481424135
2.1211903195700565,2.2649083036381787,2.2851734542357294
1.8318479493235524,1.860126466942182,1.8783326216556455
3.0353568225513166,3.174756180135962,3.184758061999018
2.6115665103046592,2.6516237941165612,2.5089447078067626
0.9946276338082233,1.3149655718470854,1.3115308864158084
1.0333685299061592,1.2519150481838734,1.4124820349211777
3.1974377139650967,2.8890176596311625,2.854198980626369
0.7940844364066856,1.0120229616653291,1.0716791848963778
2.547071962960801,2.573733572653996,2.561802243031358
1.5158228942143925,1.6478276903267859,1.7565421590014272
1.0800342763684614,1.4800818525688408,1.5367097059211083
3.9176777793216364,3.737893242693039,3.5096159199472283
0.7459464340149121,1.0005006711321478,1.0736558514055579
1.0505841900744515,1.196977032902376,1.1071285930964263
2.350731637520506,2.438291219318043,2.301141016802095
3.1675628497098334,2.9001523352794525,2.7170499590476314
4.845544571409535,4.622898962749861,4.2511123070735035
2.861535071229404,2.901737737473542,2.860194158146913
1.19095314556994,1.269162454700034,1.3419438702370472
2.625493097724549,2.3906677189707453,2.2772599591357485
2.9873171331928305,2.8335730050593524,2.7627125615372767
2.2433691676490963,2.4247318917285168,2.446368400620488
2.5128784106499102,2.4757587179300997,2.451809809286215
1.9257046948931447,2.136414521804991,2.15847684688146
1.1277387987075165,1.2962205825363529,1.3433560512180913
0.4319167936485641,0.5299395836741003,0.5742904007697708
3.125448609237188,2.8503744858256583,2.8071217583292984
2.2648460329159796,2.51827318969025,2.542352162704695
1.8308062721330662,2.0113353684724027,1.7582698725001975
2.2218771215264743,2.189951973677219,2.202313408625075
2.4778341699478657,2.381171752463869,2.3136033360831716
1.6042817972361425,1.8808032111605415,1.9312579465677535
0.6097910986581823,0.8287065690863631,0.879970547910204
1.670072735320533,1.7626366983176758,1.7406016590436333
2.212694714478189,2.118440976868167,1.9110297691829288
1.8666545052374977,1.9262085222621756,1.9437440031655686
1.1531517528869433,1.2330222303014302,1.2425315384005404
1.2626422025701898,1.4180684325309132,1.4249789927973286
1.2011967381083757,1.4177370307283115,1.4700332517552326
2.6662275065559564,2.705885511573276,2.3990079675331066
2.1477029854391043,1.9831799708784936,1.8532090490417965
1.7041057200651015,1.885586112619808,1.8825929976959346
1.442856892108848,1.6042517838119679,1.6755157284273499
1.413619409563336,1.6180871818711977,1.6544899101931636
2.1728333696459394,2.3787219687801184,2.542149853284768
1.4011249766547693,1.6134216787948163,1.4720174275744522
2.115149076091895,2.0861799847813423,2.1272630194128275
1.3135520561887755,1.4532332703082202,1.4463870676782327
2.424220618081275,2.404814977360091,2.299217162538031
1.241988142570997,1.2400620308841366,1.3058930099146675
1.1116527343559757,1.2995278631653036,1.3386349299985072
2.474248445331169,2.472058126807577,2.27190344089986
2.6310713037502715,2.5397974422078535,2.4854977101972557
1.3687746474628721,1.7883405065619418,1.712471701194429
2.049365591616554,2.003711663787584,1.9364880249934424
2.5460125366050717,2.691598522227091,2.5821339735976663
1.0764333715871728,1.319889741454655,1.3428325926285245
1.020752043192402,1.067264886915757,1.1514397631960451
2.4594631870026684,2.694063412529178,2.7124070189938
2.8291063392384155,2.9707427669475304,2.9007683556588035
0.56311919116848,0.6254811673499965,0.5936758791776938
2.0623281569546146,2.0093944206916126,2.0470971980937476
2.360614384617265,2.1761105823259363,2.0623000322410805
1.1411937591169825,1.2730622377794507,1.259840421256125
2.665610282581442,2.6143269588691176,2.342090560164937
1.2445630518449544,1.5396918906183727,1.5964090827600323
0.46333979888887517,0.6895317637411833,0.7348847956636136
3.336247673935923,3.1944695583787777,3.0157932590439787
0.8982965354223701,1.06200281542033,1.2038756221011278
1.4471539936308626,1.617592788037764,1.5998917509227588
1.2770877251218862,1.5423849590961332,1.6208539778521356
5.304688687922493,4.677887602862883,4.274735865822635
1.897878680047361,1.9581456147110954,1.8948130909657355
3.368772472894681,3.169587162768573,2.93545239541746
1.394654555073257,1.4574035065727846,1.3968145176593867
2.517837652585634,2.2991451094985904,2.3345104204391967
1.3912466118223368,1.736810245175129,1.68375935722602
1.2196196552938192,1.3417660879024185,1.3773022656904712
3.6918180227959216,3.6334503292012226,3.4367069511708714
2.7956896902692994,2.64286660076918,2.422721042096147
2.070314737387897,2.2666117749239336,2.4268089757582336
2.7963936351107317,2.665457922274953,2.5280094284803094
1.5481639214498817,1.7809498286193983,1.7993533332595284
0.6504408854652879,0.870053474939816,0.8487958774529581
3.379469010338203,3.5916405041901984,3.542015639724944
2.5896045370105645,2.3354707754696027,2.194682656595079
1.3065814126730646,1.5283391252303404,1.5620635168907946
1.176747086793709,1.5441481088876154,1.4834948661712786
1.5746436965209811,1.9454087477661024,1.7726124209063585
1.8888136810214429,1.9934170256274037,2.0977465213438022
0.8027496617702029,1.0483822351574297,1.0583504713288125
3.361901164513311,3.114902336971506,3.0380062135677166
2.3204968101063908,2.154295874896708,2.0276700413121858
0.5591662440330472,0.6667597533436115,0.6713867659741718
1.452039203159894,1.6835266753602738,1.7803167042648937
3.4892598747212076,3.1212933688120468,3.170115820531546
1.062057450675012,1.2736558585338742,1.3902925571068658
4.617766736969793,4.500459038050218,4.453199693884265
0.5745135503502115,0.8395172228317324,0.972042393738774
3.242502002783144,2.871227902482643,3.0318234722481
3.2414194152107494,3.2977945833466764,3.200656476490459
1.76357385857147,2.0162032088138697,2.0580374132314985
1.8540229804878106,1.827751167949103,1.763410366563615
1.0131798136785621,1.29258309918595,1.3943626188260434
3.7952945870008796,3.4991898590207198,3.095572225287581
1.0233675451189614,1.180277940387159,1.2602576502901022
2.4125911279225036,2.7633812039650425,2.5670194892158102
3.07662964342895,3.3310945889507946,3.0096752359225705
2.1590276948302187,2.3214869817023183,2.345388260239591
5.143675190451906,4.443284144262683,4.140670381076345
2.3068950287180376,2.4752350461003805,2.518730473933087
2.4177760339111836,2.509687320214504,2.495169767400604
1.747436648716413,1.7524122201369348,1.757714967528756
1.8538811217795117,1.9781119226221846,1.9911772593624013
3.4386612549901816,3.0849220784166853,2.827083458095788
2.3222837984126263,2.472779131632126,2.3767322079174846
1.9911211406253486,2.1866403439003994,2.1739577825832592
0.6262946376582731,0.8649955335064008,0.9706317773787858
0.9018877305558985,1.161362503302126,1.3486326973531262
1.9684001798550792,2.085060476136513,2.1141030398615017
1.2440567522421808,1.549689788812444,1.5936297248473876
2.1842976410599415,2.2458720231383005,2.148538102052065
2.5912604499531713,2.302730075325311,2.087368010296685
1.025560727275492,1.1885973768294937,1.2999710677923977
2.1103668126259736,2.0414513668942478,2.0650737684679545
2.8490306040969844,2.827778520310426,2.6780943672019615
0.6521049719970766,0.7921898556144296,0.8583610898994686
1.333660830218561,1.523523724569892,1.5729061187797873
2.193711021898059,2.1784482812601786,2.1791366156037943
1.8106230072431888,1.7939619604649069,1.7558956617548769
1.1848339763190396,1.5656433086879813,1.6261421078674003
1.1566137585629883,1.4668073938646597,1.619338814197666
1.3981838989655941,1.3091908773794307,1.2764923067743947
1.3544786644416706,1.7682854890185071,1.7107106345172822
3.9715894920253327,3.8162482670244957,3.527621859762862
3.835012140377216,3.5023000858884132,3.101726313673946
3.0400607623180607,2.8810000500585873,2.5184449916878937
2.4786620208711967,2.3248058792510835,2.3415581352543096
1.2757636794745948,1.7311339450945922,1.7755469638838655
1.2130063231414934,1.2123318847332873,1.222722347645118
2.713844941701168,2.4853246565163336,2.491451645226303
1.6282569543094751,1.70888424378659,1.7996927628224264
2.4889416709759487,2.537299437328361,2.5643070557201253
1.410017680774716,1.8839236051500845,1.9156988709805123
1.9514755348621693,1.9966627174387492,1.999651205291951
3.3161156864960937,3.200086342655579,3.1692354914034997
2.5529279627147847,2.6917141652443406,2.483736935140494
1.36039227377014,1.4958737090960095,1.509512313900043
3.0119018047389394,2.9805322493475432,2.8453927215563852
1.0985509197032992,1.1816263182510014,1.2013538123453893
1.6328580136995243,1.718524034817593,1.7273269209248205
1.8785414792294037,1.9446644334763177,1.9457898455241007
2.3466262952845094,2.3621466941070755,2.4193094705717
1.4443094901318068,1.5144237377489311,1.5155715369399474
1.1024741762263286,1.3493351360628811,1.3797940277259542
2.078842637785365,2.1862296371983643,2.173676540936561
1.8349205219776963,2.0733773678590994,2.0812624647125273
0.9106020606738015,1.002102818538668,0.9829566281880218
2.0836070279588563,1.922239114150095,1.8336006593064142
1.6687214157313774,1.893029996541996,1.9191673950415853
3.216119272737611,2.9783589700454263,2.872227617393371
0.43488853843798214,0.7296649619328506,0.6989928580962872
2.206621988454188,2.192722190526474,2.16784589573758
2.0930140507208126,2.3182873755944544,2.1724778750338074
0.41084109382085104,0.7381624583410452,0.7926982447776064
1.8905686201377117,1.9383161413354772,1.9522829165976954
0.7822366422075049,0.9832162516500284,1.016332438391046
2.0278420683025686,2.1976792005042864,2.1828957240331617
0.9936290890048117,1.1579913907389938,1.2448796737849999
2.8588426839325995,2.7849080664032226,2.7229667149739982
1.71042963501635,1.9479077483762337,1.9788307902204847
4.09827163914566,3.8176538754443996,3.628804344479777
1.352571260846069,1.6577158726708967,1.4383728289990443
1.9646117493646975,1.8756309944403757,1.830085629467058
2.137001405158949,2.2536045075546807,2.256815792974866
1.4800847141679754,1.695715209443549,1.7490623732896091
0.7512092280731413,0.9750863506510492,1.0538913640142897
2.230108391598574,2.1766807162911346,2.129192272472063
2.5258767368540602,2.217637226356687,2.0887970569399026
1.921598532841313,1.8351274370866801,1.8186830831566314
1.7719624551886264,1.976704358856856,2.1611553039879254
3.1573740667498322,3.029462517592885,2.8692926160443277
0.8399896375625123,0.9609756747906805,0.9609756748098472
0.8124121067072542,0.8261397893221036,0.8389207633892495
2.2714059163009455,2.239755998956567,2.2741795621279404
1.238054563447559,1.6260621274824485,1.6759059420311464
2.692141024464406,2.6375632329055265,2.549620060577248
2.3490419983957587,2.4422828486103993,2.325549097237565
1.7073326802992042,1.7584641945497015,1.7733760416346143
2.8135031285428456,2.6376619155324392,2.5485975664237817
1.7826919053731571,1.9720083796177001,2.0387788173389794
0.8851733717884782,1.1204753849426659,1.1723540174295821
3.3990448194968788,3.34501177504932,3.078281018420627
2.05953483418643,2.0649232251000345,1.8445363380531115
1.5820147759427692,1.8137422775372338,1.7211039439008116
3.0877186783068624,2.938621482757986,2.6857335855379967
1.9066823814701999,2.046456301913297,2.069700700073851
2.806107290223314,2.719572548705604,2.5100784833172276
2.0241656474876337,1.9375866147368728,1.8563354796967666
5.290623855855404,4.791420102333024,4.29508030645349
1.8419014746123552,1.9610097379483409,1.9095341598676803
0.5867153957520119,1.1631228036491446,1.1899744213241739
1.502984576039637,1.4908531038692072,1.5784238264542656
1.418251414825832,1.6101453396014702,1.635937928366399
0.9814163629079156,1.1642334564093273,1.2345659473183588
2.8535048937607104,2.6316053970159485,2.433649825848368
3.5169051705254017,3.4025146638898947,3.265454348836194
1.8712034322551,2.0990804570658512,2.2013215650809403
1.9292919932918449,1.6392377282838941,1.5086274323274766
1.2868747066459199,1.255658376817551,1.2286970991746349
4.335972710396217,4.162741470582265,3.8715479163333915
2.005624904941803,1.9072640368771712,1.9298753067135686
1.3308276998441169,1.5022087264405544,1.54490504341902
3.962568860642162,3.642535669143518,3.350548607682789
2.424069182900965,2.3375761717364125,2.3100851999170735
1.8169421466017406,2.1542076865648756,2.0054732081940423
1.972565269553047,2.3146923403610113,2.3353117405339314
2.7256758510928716,2.7278315030907674,2.419934689225499
4.053409584258474,3.4650862774324946,3.109729664517223
1.9465270961121461,1.9843325807221732,2.0251365577442835
1.8876875274693485,1.969301726468295,1.9980457518801968
2.9143412550087135,2.83221063153756,2.7446424944958063
1.074995936392634,1.1534000449867825,1.1534000449951027
3.2212775201230373,3.189771141774654,3.1446182938758023
3.154946554508962,2.9743905776590682,2.708241439682743
1.481238425062423,1.8898970889038107,1.7767644867712693
4.232027378124197,3.993537029616023,3.7068536783965915
1.3445435074690761,1.4740635645185889,1.4863502218958016
1.6907136974866257,1.689671408764326,1.7376950919339063
2.523953219883773,2.594472563917133,2.5716978199022082
3.3108125205011993,2.9739417076863712,2.9211680880857696
0.9687896297274005,1.0890977462664881,1.1038350682692295
3.182671717588749,3.244278725407657,2.8858872019384356
2.86668921553595,2.51968468719417,2.3868098760033125
0.5662732397188934,0.6659203450235569,0.8490273676952009
1.2610159725427765,1.41438944873132,1.5606298036139608
2.588103889580079,2.6826619809742107,2.5093057965356738
4.392050728340449,4.246860014842173,4.112516953267001
1.6829870496533186,2.06018149496674,2.1691807195492467
0.6211194438208943,0.914405434835261,1.0275684796566409
1.0364035562555491,1.3963157148825935,1.4575715049745717
4.023988340285445,3.6837477353128274,3.191754661313393
1.4758711351346734,1.823735672148033,1.6176841013146526
2.6502682334001455,2.6350880332727398,2.6082085938234902
3.519052792987995,3.145402477779943,2.880630529379267
2.8048030714655723,2.782051015430087,2.6982483992641986
2.3534369249037943,2.3837657496604816,2.4915774711581142
2.527381416531619,2.7089890586485414,2.823347526842401
3.5166131452066867,3.2740225074092217,3.025610130979448
1.7696308640191043,1.8837975703460148,1.9730181887456935
1.4164950609953302,1.4991583610746102,1.5974629499703534
2.8104706766040075,2.5563920556392423,2.4916441298237957
1.4171649664150483,1.8077416017154195,1.9064658847986637
3.6812086106331035,3.575679738445583,3.440452075801066
3.531431431201886,3.2726408047422133,3.1591188308272855
1.5813344037260197,1.7540683470134175,1.8524493284004053
3.1238322288153904,2.9878468460028493,2.7919285110557324
1.119666935884786,1.433340980083872,1.4881810963199635
3.2929988584100482,3.0788100144601325,2.9268843920769485
0.8688373845817225,1.0561233913780437,1.1151316262262114
0.9495557145301116,1.128366954270889,1.1280129139506658
3.134328768107155,2.87965029324353,2.5969210555991524
4.029368551187179,3.9737976552351135,3.6418796405518337
1.3244126092643065,1.611948734287297,1.7817208666937787
0.9866700066593675,1.3171479559143624,1.4919490075910906
1.8530802716636656,1.9963752343853642,1.9763128103211063
1.6825597672136958,1.6722042895186287,1.7726972597616983
1.3784997498631797,1.556565210274934,1.5994133721913122
3.753707642571969,3.406151320868723,3.179092710708925
2.6973907985553325,2.777075958550888,2.661297484375248
1.5249225414648384,1.4735686930336531,1.346669037572169
1.7480042534320297,1.681748213482755,1.617235058908249
1.7906029379832389,2.092732227678262,2.0311593354899418
1.540814059446163,1.5962240778939454,1.7605063418024487
1.561928523691672,1.5344715187307736,1.5125840771343004
0.7962960557063632,0.87701935887246,0.8992983754883325
2.375165212604018,2.4575408448668377,2.523420894499599
1.7899948473258545,1.9961958423424673,1.9381471743001715
1.2449602926270056,1.4060390225819333,1.4564705383114676
0.9078244593103479,1.2041228185136088,1.259737668694533
2.7245759061490924,2.906039910868558,2.5979956433410285
1.8687867689292519,2.071611230205054,2.1093194012120904
1.935087201201977,1.8124305079119536,1.5088086727784984
3.0206811929078197,3.0750935381686597,2.7813021084674663
2.1152349373881263,2.1630702737844385,2.1080106710281927
1.1296650560264385,1.2075679108620674,1.2845954423396972
2.357152289834618,2.1620768879405476,2.0171603117530967
2.393354479124192,2.422196825723427,2.4249461898558975
1.6763399468983604,1.7485308036249847,1.7286840748874597
3.758965771621659,3.617911924490277,3.3718986512747975
3.579862198173907,3.5984508537813946,3.7012732779896877
1.0542633736426212,1.3219988485000338,1.363282137701297
2.0997944629497654,2.124197337347652,2.118334360005781
1.8053043579883588,2.0275264769099484,1.9404410707338973
1.6669569511123505,1.5953210889906555,1.4883084020993786
1.096673425377008,1.2031585124822004,1.2108864565482238
2.4626384978494933,2.4020809796908544,2.4026637181602952
2.030366605219569,2.0530638292958963,1.9666365421781502
1.7067022710477235,1.8438733195127046,1.7614655647042752
1.3099139525911432,1.6275725449012384,1.5409538715630808
1.5433289599478832,1.646902532545691,1.705034593270759
1.7759483962634086,1.8530616798572932,1.8196239340987106
1.0392389007737253,1.2800324767319735,1.4788642314508962
3.7768683375921928,3.4728296309709594,3.346015120615295
0.8412147176873265,1.1586652700545614,1.2043340559288482
2.1920680504257275,2.517718804521615,2.528978452902041
2.0909150559900422,2.0153459420260766,1.9100041764251965
0.7362655803144417,0.9445121464561225,1.0253646009726913
1.6995210018680753,1.8336849368533379,1.7765007626716618
5.688538472856266,4.914286936791173,4.429604760804632
2.7809590818099696,2.523845298754561,2.4502481764575057
2.0499968646936844,2.1064434955456997,1.994877138803292
5.805393772279907,5.5851366493878905,5.216047923032713
3.7475179320391017,3.665997315436092,3.4952903407346327
3.0115434958031044,2.7562909520761263,2.4535131318129997
1.4834078373043744,1.3740485644765617,1.3802246631960011
2.2494328535098376,2.326179185825274,2.252165231205079
2.409013100852972,2.421549730897331,2.521571783392181
3.991271651746113,3.4766292858291292,3.197016159130981
0.8158946696097273,1.0006873015683022,1.0618826381784456
0.3111821935161832,0.683042227755111,0.854608576157972
1.2775219238827193,1.4838756646032978,1.535498945184075
1.7730579851337134,1.860931030083483,1.8679571570227098
0.7232471672108587,1.0793394674913084,1.0961432234146131
1.0742221262697371,1.0735541744395036,1.0618639183657563
1.5163901146136878,1.6372949441184514,1.6653518660128086
1.5050290831277713,1.7473021904605048,1.6361539078956564
2.639799025510406,2.767784975099496,2.648027883695355
1.1210367971694417,1.3410901966010733,1.2056867732456489
1.2924946380668698,1.3975340405166228,1.3975340405219063
2.373967887174757,2.1365713009319274,2.0577403074872196
2.903190424194034,2.600912959805821,2.4734551391327284
0.7679391773579727,0.9192384580555245,0.9962967556567233
3.30347452624674,3.3775786360016538,3.065432563630823
1.0248042023092656,1.1208346711737733,1.1208346711729167
1.8293720714921704,2.1509464626415298,2.2793523739929253
0.7389657670606833,0.9053906919316379,0.8697558442593768
3.164184122001149,2.9243418999780344,2.7831900735581394
2.763873050249243,2.655039641704241,2.6054695217706016
2.0919174744141533,2.149800548745127,2.067303847358286
1.9471354065593907,2.1260493210549147,2.0969410531337918
3.0168267314035577,3.100469022767991,2.9894988913867944
1.4475344333487459,1.6616863348900444,1.8210593576037395
2.9348837738147715,3.0813740746138976,2.826128507359689
1.4576901223141683,1.646660425196278,1.8237209521463111
0.9019335149783636,1.250757910649935,1.452579777567597
3.050300742798509,2.773627182895011,2.5643686540110653
3.919059194360104,3.934335194992597,3.762205161375047
3.0429369399914394,2.7834144938143583,2.7454063319572244
2.199869412552943,2.492748757804593,2.597038914665389
1.202659001603923,1.3706412275958257,1.404282577328287
5.94912318388439,5.392423814547998,5.08560680507354
1.7792527441867385,1.9406712275689948,1.8611039626159491
2.4784771247411754,2.2652480790754175,2.206358626330248
4.016633253892367,3.9492685100528595,3.888711813238527
1.3914820329641242,1.615012305477196,1.6150123054903327
2.46791022656536,2.3877268698101117,2.358665268097939
2.812444866246843,2.623983153627101,2.4559304370389117
0.984180039087576,1.0721971272463804,1.0790429128419072
2.3925954813459964,2.4198320288357733,2.3764710376927223
2.117833328768561,2.1476083340655663,2.2383255618209756
2.2362355939326486,2.360417122152374,2.3855318743061455
1.7860871185792482,1.9822160886424816,2.12955054255469
2.1082970916427763,2.3064802371881576,2.317149351885666
1.3682301998655053,1.3758139963079923,1.3956825780668967
1.78125573843163,1.9277328206261672,1.8514499469985124
2.5718974668475907,2.546219997332133,2.3398222418142054
1.910464394115854,2.1072874867391675,2.0340873675216806
1.7126545225509464,1.8257831787971754,1.7745441312841188
3.236774955988715,3.1330789115297564,3.0222819487862265
2.1941528362180236,2.132743439973238,2.305837692311839
1.5786490684128283,1.7016496073694094,1.5961127351950606
2.846081311837351,2.7744163658546945,2.79980918068354
4.166321975242204,3.7637429458210243,3.585956817297634
2.1878284484963735,2.407356781339483,2.452076682543901
1.566035456016679,1.7440685411341466,1.8338776661562577
1.9099554656690556,2.1243791677989616,2.1251633190140393
4.83006095400882,4.562688083203309,4.011797343079415
2.0938476330124933,2.3087130749985976,2.4818278297565235
1.6677700080466802,1.7559233868770252,1.705273606184306
1.1574901317345982,1.24396755743294,1.299667199016085
1.8069919143077824,2.0172536288949434,2.0299154596572597
3.339270255825438,3.1289918378370283,3.2150944277958997
2.906735355023115,2.831770338390807,2.693315544845536
3.676072914880562,3.624514796401467,3.458781863390518
2.1172738745012913,2.176679171678096,2.018020268976086
3.0078913938362057,3.2285361948369724,3.4072117629262726
1.7705061329379892,1.992920402291387,2.0280836526025223
1.8414002232058946,1.6511326441946657,1.6398529808017241
0.7236811767739253,0.9318817639010991,1.077664996489485
1.3638330481838565,1.6661376577550453,1.6249347890972212
0.993773059083231,1.2095831755607727,1.311944847138488
4.840110895440049,4.853125207955504,4.466971602965079
1.5047764488537791,1.6656535690809928,1.6583550622880379
2.7063573236790748,2.7124034189331656,2.66875342393874
2.0516302306362992,2.222986701992638,2.1887390915696936
1.8993216668031865,1.7205116162996734,1.7442140918051579
2.4133475533462474,2.1406158147179006,2.0822305287719822
2.1847289905719207,2.319136992276665,2.3322273070430772
4.97603872844567,4.397489946205293,3.99563039858558
1.6015922184729148,1.6849583893478675,1.7883780658066906
1.5582432626437601,1.6538822770937243,1.667250635923522
1.6336322246794392,1.7069088854167511,1.7273488783350177
1.6435512582764833,1.8714275004677299,1.9270720656037907
1.5916267736117227,1.614131415383989,1.6492888775700445
0.9548432987968638,1.1276580811259982,1.2512661130210243
1.186986593684682,1.3990790822655568,1.4283962008689752
2.2563466093242077,2.320491784533947,2.2944852238964732
1.6217910308572927,1.9266179427871741,1.9984293999387297
1.178695640856979,1.4236381414009227,1.4817181264708057
2.794370599214934,2.928661246635636,2.906929197769923
2.196833979079742,2.2176313292540693,2.2507957805445002
3.9184713366213786,3.7894205327220427,3.635677645555626
2.387936724573682,2.343774719531478,2.4064697084911963
1.326471327866748,1.7410740457208607,1.807284444595039
1.5280230552231793,1.7922145811478176,1.975815750649729
1.6817143145781457,1.881676109311587,1.8615697137172527
0.39894618381309926,0.5727487121469865,0.6954855661549629
2.279907643565796,2.2722369641255074,2.3140642703195207
0.9061582406131047,1.2823062424752674,1.343166906123746
1.0720146540215234,1.1716473124108995,1.1682457072674
0.6671267727838519,0.8353386703506278,0.8431377071332835
0.8281135106362709,0.9638901127486327,1.024953148423861
1.2292481933108905,1.3550661181799166,1.3564813248122924
1.9857842858454389,2.1194919114140807,2.2135017826724557
1.9954952523580858,2.099454072931214,2.093555936662344
0.4022848279606482,0.660131857577948,0.7321482739995763
2.2994265226219457,2.253289527994526,2.289268054613499
1.9987099662665555,2.0709440429970756,2.0206201482695816
1.6659870680820206,1.7902832446026684,1.8036306260821844
0.7099721799507591,0.9961350037597705,1.104360898434904
2.4727108248245977,2.421557698668943,2.365373132540702
1.9219521147308658,1.957780108850914,1.9577801088640154
5.002562782865956,4.852196933251831,4.589462351314548
2.4036459544795123,2.4015434521797228,2.359589290178111
1.397167570218772,1.7742070094906415,1.782046799074605
2.030941803782088,2.058678021121723,2.0187785472551183
0.2674676274121005,0.3778219692650136,0.42606449716814465
1.655349697920304,1.7579256747036351,1.682888296572691
1.5235341777144873,1.661047743509124,1.5979560814800542
1.1418829946971638,1.235100928072889,1.2422678151673663
1.7308954680215718,1.9476043779515875,1.9816525183193026
2.7750137859885027,2.4541639484788713,2.2927848615132436
2.0216657091968546,2.230418073991839,1.922069240667234
1.3508377219332217,1.448273869978763,1.4548179539570805
1.4009178000130023,1.678937027723894,1.796251352394765
1.8656738563000266,1.9047655497178855,1.913005352687726
2.1440183338518963,2.1435420873099402,1.9510593443671995
2.3316604550272015,2.5243911944680857,2.1913018961963573
0.8666204859173716,1.0378529799486307,0.9778504473199789
2.157024845202211,1.9731616998421877,1.949287299816766
1.1236362691474957,1.2449392614824744,1.2615723717627556
1.4602371447736768,1.7463987456960883,1.8370684322804183
1.6083444529056878,1.8458825586574565,1.759475598097373
1.4766573623280999,1.7066797009766832,1.706477425832578
2.8254585877601546,2.6553243511386317,2.613702681550307
1.2602902282222688,1.5811474998275932,1.7366011342810914
1.2501798863649627,1.5607362872132908,1.6262717570240617
1.7616262942368104,1.629724625397927,1.461455678486737
2.1120469634984422,2.26536645469834,2.2957532664000375
1.6491975926323703,1.8808314420589816,1.8913391288920751
1.2675943967984022,1.3751344249987747,1.3462823161612927
1.7139085449384888,1.784014129368735,1.6793835646572286
0.9560469590456003,1.3025356783501498,1.388590669823375
1.0571767711593643,1.2246435985699895,1.2813403691700749
1.260925677317524,1.2741915771489334,1.230354670016937
1.9619086401537604,2.0626078972487187,2.082474288651403
0.8323906055124504,1.059781293538904,1.1435153884566374
1.2107670421083754,1.4038309204828185,1.4304794797400906
3.1330550189658286,2.9930158549043595,2.827275980270256
2.2164139966967467,2.2009876226316902,2.1315964113769095
1.347171368333281,1.5909174476171548,1.5500912750359974
1.19128480683591,1.3604856416852615,1.3750313849736666
0.8730406417774073,0.9249360472910301,0.936941145220777
0.8803268248769004,0.9882420292699997,1.092694722293899
1.9538433769693981,1.8882848387461193,1.7808519167915133
2.053198596141858,2.062232513792145,1.8934888643619778
1.175483799348583,1.3623785837613007,1.3234894228787206
0.4748788001897383,0.5791215360036688,0.6300120822960241
1.6191754897680353,1.6896965581416408,1.6470301066597175
1.251658257686489,1.3519480821006928,1.3547466563862658
1.1518241614251938,1.3328964959896423,1.4595980875022478
1.529737931837302,1.7277004203285369,1.723132337137924
1.1933828741807553,1.4125086331026082,1.4473682911828771
0.6528102718513951,0.8012150703822967,0.7989123023192554
0.9094422344499322,1.3757649723764718,1.3589065723848726
1.7459115862452204,2.274298513365641,1.932690325290768
2.2634217365981972,2.251268159845765,2.132829666159644
3.3502225212866783,3.0228646262586527,2.8750185135100605
2.846916487077963,2.8827535752358897,2.741529864368129
2.0877993162441815,2.182091921385347,2.089165568505282
2.772212108368308,2.650787432252558,2.4732493228564767
1.5397794020731728,1.6756329617216519,1.728365308939669
1.4358114543391365,1.5180542631023375,1.5180542630991518
3.006570132160933,2.6621997092297205,2.4703736634408777
1.0087272517188306,1.0628403016999814,1.0988078304210387
2.1785262059318433,2.130915259973985,2.284170244881876
2.5396442513019224,2.6110070613320464,2.5138492748509442
0.4055734006971972,0.5938570166447871,0.5944309176980013
2.546635178783929,2.438074751020792,2.4264030451398995
3.058328659038531,2.882521635954548,2.751550040535588
1.1173223180992464,1.130964870755038,1.1419903870937536
3.08769985041872,3.065814714784598,2.954378265027885
3.6777768806131133,3.4900418971462366,3.3880844240834973
1.5133788162095612,1.689869123785889,1.6900944624391898
1.0087529417223502,1.239816056100425,1.3038897687712587
3.557267444370582,3.2236760294072178,3.103664608550201
2.9060355797693957,2.8271774634178817,2.772584969302273
0.9503783611196075,1.3079906170783344,1.3728076768556552
1.3563572309941478,1.5106060213378316,1.596069619695627
2.47775085046185,2.611499072675981,2.611499072660206
2.306578701333072,2.4807961045770988,2.494796196740696
2.111870834364244,2.249785374602592,2.276335597171072
3.3656971708805994,3.270552634716039,3.2340796714307203
1.1347834398060774,1.216980254629699,1.1599204749475633
0.5162421260886678,0.5930491859642266,0.5819488419998223
2.4001657752352603,2.4152762078534176,2.427747300894988
5.524065600666184,5.16781405114499,4.856303180547218
2.081385119914297,2.1989741441586976,2.2191261961566693
2.540683662137429,2.6349147058181823,2.7209445540296793
2.7389469989974824,2.943564522802704,2.6816024720810248
2.487140775669832,2.83212222885551,2.714983489697082
5.700303696846431,5.099048725471109,4.74578293721874
1.676879782800206,1.8466807860050698,1.9644213236141996
3.7458332362232767,3.5905312464273402,3.114899675685016
2.96051510087961,2.7466662692958006,2.637583772005187
2.4064891998730524,2.558882021917674,2.5268514840907224
1.951775784173701,2.2963224993528115,2.2413142112161752
1.3089610387926287,1.4575461682886772,1.7275575238849041
1.7520360042392973,2.0552183159353854,2.1291837939758103
0.9613678929011766,1.1738360647202297,1.1674958648751148
1.291365457423963,1.5307077795996245,1.3945136863627605
0.9226469277662722,1.0623026043139707,1.072909618876692
1.3024395947936418,1.4110960848282053,1.4580223012071276
1.5158857210430308,1.5746519142682027,1.5874753286845193
0.7865857738498858,1.1926863964269248,1.2236830029188972
1.907070982230755,2.002805595564008,2.044061299359327
1.1552867524066182,1.5360049137600582,1.4896622329435298
1.5442465615119134,1.5737428809736471,1.633960331769859
2.4568539098803464,2.2090746785901016,2.044679712850604
1.369905237150234,1.5612285582243093,1.5949998227651887
2.0953898194430507,2.163225350806829,2.0773620627859284
1.5741813357698835,1.690385270829184,1.5835134492323875
0.9640738203714144,1.061569395623188,1.1818086266275327
3.458194612940642,3.0557058989070645,2.7807408608594857
1.2757291588253137,1.2954841527767231,1.2732505467504953
1.9435290204479616,2.0417021508244364,2.056903682133503
1.3389973853017818,1.3684948317425518,1.3612651905739537
0.9776982548395409,1.3146887661484348,1.386912012280173
1.158897901514289,1.4191318106704982,1.4577768006866039
2.4234106270414637,2.5648122176067965,2.5254926282035624
2.6149730654327543,2.6629084257939826,2.3239601873557088
2.346003767335852,2.176815032067022,2.2098269572500646
1.7324336820752382,2.0175153671310206,2.05289599984999
0.9771391763694041,1.1338613880131034,1.1613281556560386
1.9972319552603763,1.854477896882363,1.6508856770044846
2.318810003293845,2.3015487160387247,2.1375066800202047
0.9015500447009063,1.1063341863868639,1.2523763700682569
2.1913832583807435,2.319589245834928,2.288545840459838
3.3915356805186025,3.2901131768559044,3.1545347120910896
1.4054013565066477,1.5767304540907179,1.5981034211199912
1.9701622397071816,2.1381161937646005,2.1000366278822713
3.8995182366286856,3.6855481031827733,3.2973385489895146
3.016583294042124,3.0226992877561334,2.838310733815058
1.4792815366659304,1.7650471994993961,1.8784021637763981
2.330474588815581,2.310687226093853,2.0337275980811924
2.5422890361856814,2.5262626373607278,2.357745073114383
4.350103296709492,4.38326458181024,4.210919944036015
1.8057923498678357,1.6629495359482975,1.7252361383977781
2.007487857387269,1.9883221543485254,1.8665411383391672
3.966266280600164,3.712766684908913,3.655689926150709
2.3098989805977657,2.527498624717807,2.514067631865313
0.9536567339782366,1.208603557197886,1.2874553117447805
5.050023310653431,4.515584572404279,4.2453996663348565
2.0021173851883316,2.1333349875285292,2.079395992174279
2.4202725124882103,2.5962261517066483,2.5358100411031
0.3194908115449252,0.35582791374080996,0.4187500393615574
0.982840212645622,1.0624506310801662,0.9813259376178644
1.708354156825439,2.085712344706908,1.702428511759152
2.9266209059989943,2.875768030850857,2.717741594471472
1.5836256978644692,1.711741625318237,1.8276161853340247
1.4822824681172488,1.5812466599180552,1.4779869944053652
0.7964539086389425,0.991428062386814,1.0965063074734878
1.1282606654643716,1.350281072528726,1.4259732960025973
3.264441854128239,3.18356463938007,2.9978262688705044
0.7208976965930596,0.9237102640916053,0.9132884665575799
0.6888461237042365,0.8714488047916203,0.8002076678316341
2.663981049833506,2.6102405744471926,2.5217238257960393
2.8972920984953854,2.8634815151539863,2.8663730285070166
1.3311990843335628,1.5284564502080586,1.4119739908626054
0.9489866897505226,1.291882803213545,1.3770402744653791
2.2186326189772028,2.2391164402799166,2.339433117873465
3.1739354826886292,3.2829226236905127,3.3774998439632156
1.6075894077023856,1.8840263557786048,1.9154077220786074
2.1378657077023235,2.278016989327744,2.2763004136451443
1.58999813146802,1.9229228834603307,1.971335008242159
0.2290673318023495,0.5390084533877866,0.5711366384989985
2.3919896593271868,2.501594064356319,2.5224912748992003
2.884485255832137,2.721133811327613,2.6252162364647025
1.8749836861879152,2.111445245077846,2.1254895846923296
2.3182944872277034,2.018908874360548,1.8923182248413486
1.2399019345641624,1.346710094381074,1.363082883068679
1.7514553308965823,1.8766797805855535,1.8501327906469542
0.6836812909403852,0.6907500621021848,0.6907500621117155
4.427259648923746,4.165855522582317,3.745827966074443
1.2594508801014406,1.5314637026517641,1.6299575605961762
3.5740244381129065,3.1832720604390072,2.942221035926153
1.420034838575144,1.6077005781802967,1.7222157862108907
2.8658350265964074,2.9490372368250717,2.6922303780931465
2.1128975013614824,2.334412682943115,2.3391034564920345
0.7309270610773414,1.0057426362563853,1.2077879585802869
1.0187950968026303,1.1788933123397054,1.2268288029843157
2.8554903900157296,2.9469934787343206,2.9431315536207405
0.9222314969471966,0.965491649754632,0.9729941335853659
2.5982259903256,2.7372326809396985,2.567569763801746
1.026246453858665,1.2262818315918234,1.2787131542309462
5.131867394057963,4.829561421261277,4.340538059493174
2.898286546284078,2.828811741171628,2.694396667235818
1.292466351923008,1.372776074764859,1.3053112335643478
2.4547632080388695,2.2068500916106686,2.2203794792088805
2.2253649041532024,2.1907834374484083,2.1965770566915115
1.7261287941926167,1.7832217504325427,1.8380957783790979
1.7534160106829209,1.7065216586310992,1.5644019813211398
2.9489044712044823,2.8027962663336523,2.702507691119965
1.9427278390887253,2.208822989617054,1.8631390187823107
0.7771653206831961,1.0213225998319209,1.0396114139299801
5.263728181632089,4.834554430786848,4.658866330769379
3.0848797983569036,2.755430116132369,2.528748664470965
2.240832006402246,2.2990526779512055,2.2608480316962307
2.1513559124771233,2.1292180486393715,2.233707340028848
1.7644007632433039,1.6487310430245885,1.7119063033730633
1.938858315911285,1.8996196328623667,1.970741139392033
2.748142023165476,2.6272643156346382,2.5194417047402498
1.285996003520651,1.416822829356064,1.455866410904411
4.010022613481174,3.846069026377477,3.6231179939957614
1.1991270281270585,1.2988805144912492,1.2763417869534708
1.2164433186200125,1.4482092177740793,1.402137810637916
2.7751680327288133,2.5641214333653632,2.4703066956363093
3.046197792740765,2.7642513397639745,2.708982120195067
1.9130089690244918,1.8670483614096367,1.8742610116478104
1.8461133012967506,1.8998236776223254,1.8875377672271298
1.170757268804951,1.2403385244335547,1.2373265597726204
2.7768617935116544,3.0581882191244736,3.1727843389847727
2.486353574687318,2.542429576579126,2.3222076778699674
1.677703436863474,1.7333073527819773,1.7624445663132873
5.946449744292245,5.36240793340459,5.147662833104711
0.8701278963457559,1.0112055798042947,1.0418801003894644
2.4914788340719793,2.398592052415525,2.4702439318396663
1.676831130156935,1.6861700778027935,1.7015466236708399
1.630756473237105,1.7609951853707948,1.670741297118125
1.8544012396109621,1.9293186659150816,1.9143492227708396
4.9762926620886665,4.631701986730127,4.27882471493732
3.632426833006448,3.5346436417012894,3.124475723087087
3.5762130668162615,3.6442897836273125,3.604940135651623
2.873021385581076,2.7510964064180863,2.633024606982925
2.1192415101237034,2.0328972866254844,2.00737129874967
2.4822795401393436,2.456089722257181,2.336026411145376
1.7410106595754138,1.7420845120650479,1.7444939450229406
2.2938452483291925,2.5368471693874386,2.4052387201517402
1.4999724755722812,1.538851899191394,1.5231461321425273
2.8523794721779785,2.64904525734825,2.571156316788192
1.1258968737104893,1.4364124972135646,1.4507440884920686
4.3484683253971665,3.859593398656049,3.454031897410365
1.655910235780612,1.6130312290844324,1.6098502991551413
3.3552147162356567,3.115826538608076,3.1645248083085127
1.6130846737323579,1.6856689175288853,1.7595004212719112
0.8952454616778035,1.1282460599440467,1.2528819051297861
1.1010104113613282,1.148861251711159,1.2721212116741
3.40170257395775,3.325970643629302,3.148706885489116
2.5210222896843812,2.407604843278472,2.2602446425172804
7.6109125034361185,7.017886338401422,6.277675991999498
1.245175590505616,1.4497793446636484,1.4912512130515203
1.5133703653788722,1.9678900734931561,2.0082185818335674
2.556709379006096,2.4770154919726486,2.234937992871826
2.557529586441966,2.7189643641620806,2.5805345246683284
2.4446426839172712,2.4766764248888227,2.598418898736271
1.106052539433207,1.2845377986779227,1.375746683176374
2.360277965167236,2.2436645693516013,2.1228234009243807
1.332382774324874,1.5173018172145623,1.2312493278707086
1.5722338825403999,1.8600038749476466,1.9483646087838582
2.930550830000289,2.945431805001709,2.854766580242051
1.9533042284165478,1.890920941653913,1.8772864877004616
1.2112354116707038,1.4356887390836357,1.495697724813552
4.156761023305526,3.751658090553423,3.4526062069839805
1.8590965477853891,1.8991506020028666,1.94080167416626
1.124846469632943,1.3067959561513105,1.339867356463464
1.679101149592775,2.1738901959045926,2.0017080643644545
1.0340228070402808,1.1226801439860445,1.194314645194821
1.8513842626641632,2.1308030529098634,2.2454304370703904
2.268960299954232,2.1637724933853333,1.9948191969476305
2.417497335813865,2.1835710081739204,2.075792757466009
4.021243777199454,4.056717250143402,3.9466709057751483
2.4188954619957177,2.216133116505974,2.3573161285586512
1.3012140146392934,1.5903785636883097,1.6511898116048391
2.4460971781587393,2.3887561898881495,2.2909071597686324
2.630021642040876,2.6303871418689417,2.463733443280131
1.398845692516728,1.6198441828046368,1.6421199257157622
2.0473510205699075,2.148607104165374,2.1037466408347663
2.984978366602992,2.8002633096187335,2.5261389279237254
1.2244765853095805,1.3538235098523652,1.4107800154584742
1.0118825333080708,1.013274934921302,1.01935594088496
1.7737962594392533,1.973288593147862,2.0104059182908434
0.9225539799847066,1.134715809640612,1.1787850401521038
2.2281124388962517,2.167910763688414,2.063285662695816
3.7464686543964874,3.601532334970526,3.3961375407060626
2.0397667291417165,2.2168063427822657,2.2033477736710925
1.2110251516877841,1.4131489740918044,1.5529003412202629
1.4437542386034274,1.6202216436278678,1.620933996350351
2.6205358585776177,2.6470504556657866,2.527538195514004
1.7165734076112358,1.9978441919255305,1.844359000448769
3.3800993991566513,3.330162996604562,3.2365243475935626
1.1657641349018455,1.2823367161658943,1.299273174653731
0.8164843177160992,0.9008068813680832,0.9048086418957992
3.1676891815028254,3.1357865304860075,3.038146089243342
1.158441330489137,1.456823655350101,1.5182373962846647
0.7646153515990611,0.7930329018160341,0.8162380002381314
1.7540633980173486,1.6182120208891133,1.6585072565769203
1.9302259712754835,2.01007465110996,1.8987108774067958
3.55809144894186,3.2712836230184514,3.0164965613271324
1.8000389864941235,1.630621860972493,1.5329694888723093
3.6236268097368534,3.736805798128223,3.6360685116946576
2.0000748593405757,2.0159931868352743,2.053551941603819
0.7674478469329565,0.8035918209712078,0.7942704028199837
1.4395738843392127,1.4886834510744078,1.4101208985757359
1.5430246315517275,1.6276329234264264,1.6816977605045016
1.9418752006244198,1.9210358811665902,2.0013583522348526
3.2910066109421257,3.3789635986907856,3.2339650912039426
3.9701357013156913,3.5289583397232884,3.3807392414621953
1.8196880700754772,1.6514948174266346,1.7133540450107831
2.0991855660466165,2.1778480965509965,2.1702258841169586
3.1710025834340545,3.0222308963317666,2.9910108130327155
4.051561557778498,3.7929783559164876,3.516061466935039
1.5393466131554838,1.7714476267625257,1.8401797685753565
1.300792314189664,1.37545316864178,1.378183288896471
3.26752738556542,2.857411711617444,2.6945498495961884
3.2030089444701484,2.9448027433639328,2.78746156815114
1.5200157299948693,2.0787825721514794,1.943948566126147
2.5418977964954657,2.5652903491965677,2.4954297202775306
0.6053795212926497,0.7687029091938232,0.8365351153032058
2.039725097674485,2.0235677614739718,1.8732432357143223
1.21906010004763,1.475750575376448,1.4559603128162448
2.3866948838668196,2.131484366108204,1.9331291820819372
1.120136778257375,1.255830142285128,1.3728727530604719
4.331862539701144,4.145670287234238,3.872074921963998
2.708510316568797,2.5663533046697355,2.49244318602016
3.030481603551936,2.9947599844963864,2.9697447594104274
3.4100876975020453,3.5445448960983383,3.3207034210893935
3.8097252771015127,3.935584042038154,3.616480073709547
3.0434312306446487,2.845418841592375,2.572667246590736
2.0283536380489586,2.118488708342567,2.190596853502608
1.9574498151855482,1.7993862758742305,1.7089831477929935
1.3349885243671893,1.439740176302549,1.3846039271054131
1.5156016981849767,1.7588397003276253,1.8702427058434332
3.5502428142200677,3.4139707936059533,3.175018259958694
1.2471287377044868,1.2547411539562743,1.270294706111042
1.7659781231823095,1.8684633389948317,1.7596881811632805
1.4942256205378999,1.7089245601768743,1.5365792311064748
2.236440231936814,2.096011810798348,2.1107893686131676
2.2504341819451894,2.3034683322009437,2.2471442393534082
3.4888962070954115,3.2271720663423653,2.86692060369965
0.6311131224559144,0.9348850820380856,1.0414655203794845
1.1679880872317305,1.5320987933584507,1.7012055188175799
1.3489501327921618,1.5057436892456482,1.549291036682763
2.0164325774067327,1.9519217166363054,2.0539087063647106
3.308384865688854,3.005478670311794,2.7518566344362525
1.282248326287753,1.77843479109421,1.6589908872028327
2.247097015378397,2.3061188218581585,2.2718958537224507
2.097770172470203,2.038541388830097,1.9835116548120748
4.656997815138231,4.443605656573195,4.212464861232618
3.51540487312995,3.27584579171077,3.0134520689470143
2.7407255490853384,2.6557319209937185,2.6251974080121836
2.5900034948914934,2.699371934774166,2.501138469644057
1.600186358189791,1.7317293256093884,1.7447899181250026
1.7308786145024908,1.8347229598598107,1.9052591572905593
0.7791391044625998,1.0048018086491324,1.13269860610051
0.4512453346649641,0.7445748003701897,0.7945198573229725
1.5299799486369237,1.4976508075904653,1.5414713642456563
0.796263817423437,1.189237910304998,1.095449544642797
5.053168193687443,4.610042207428342,4.2604559288033474
1.665733111233106,1.752848989684999,1.6416731834017595
1.3904293251633768,1.5786685656473691,1.6265994186281099
1.56914204779836,1.7049110397081304,1.5445524577064267
1.6401312155300223,1.8494316496670637,1.9215693161809109
2.9744604580123633,2.8380020522399607,2.906605829231872
1.5544921500186464,1.6896779164364564,1.6051472722272122
3.3412705442446087,3.003141770243653,2.6572513304590326
1.4619776980257446,1.6276131043485564,1.5298046874297135
2.3646444564667743,2.7146105069526967,2.7147518048099735
2.3746779616935414,2.3365797432833686,2.3619665517582735
0.8402869591604034,0.9818716506534094,1.026907844118808
6.3990261537323505,6.116625896261231,5.537860404091395
1.2799498690173574,1.571462776099678,1.6493961840665914
4.1461609761002265,3.8363910169997575,3.6766873124155555
1.627377469880803,1.852462417813114,1.893287938605995
1.5439005290573131,1.8412531611432361,2.035938766061351
1.8260593697647192,2.1041258027170384,2.1995005428306436
3.0225087027932815,2.9737279939154884,2.9184980701684253
2.343565344233227,2.3183703385999657,1.9944633920159276
2.4231376842642134,2.777872421643209,2.799686196933036
2.652155576512426,2.690308578115712,2.7079489235749095
1.1303166545709558,1.3042492531455248,1.363467705959989
3.6963827709328547,3.3144315338629644,3.0763652718069707
3.8266592633144394,3.647492300349004,3.4286941929027073
0.9564508227125375,1.0672158905382834,1.045582381319613
1.742329687784732,2.10268014694867,2.1576986803849088
1.123456100858604,1.3503011441023292,1.4984287164094787
1.2110719778167394,1.253484961869519,1.2486254219472148
2.4000673464135667,2.854286934941655,2.560372754917173
4.704065717647337,4.305063559852714,3.8733022855105
2.5124789825836427,2.6316160596765457,2.562181008352134
1.534006075710143,1.8810606630354092,1.6200355317082182
2.021207772737415,2.243441402296378,2.259341073471678
0.9064732481716034,1.2559361307952617,1.3841076579830829
3.437993174822732,3.1382127567704745,2.9112364581364223
2.004477964078105,2.0182447479998604,2.0009510132560044
2.340141894166634,2.115457634780227,1.9691560350519064
3.8380695781673984,3.6604897769302447,3.6648512341326005
0.8374811359335559,1.093055393321188,1.1723406882573104
1.0191772634606429,1.303743825212014,1.2800491677853005
1.9380198708796654,1.9308161023635013,1.8620319970081152
0.31002458362208635,0.4750450512054458,0.4980887920969345
0.7974513732530838,1.2004766590330158,1.1284244856860361
0.7683303804153828,0.9890805878501221,1.0638746595059663
0.9324974590001007,1.253368717940799,1.3127800436111978
1.2377758233301508,1.486702022171281,1.506649065632504
0.3580842965113068,0.7071166529338556,0.7458433810798863
2.0395131020927333,2.0499053768957016,2.1534048032651634
4.036169476813261,3.9739260745523715,3.7928048683945472
0.9442499862590342,1.1462586686407428,1.2180015251921283
3.015042163157689,2.881165642003808,2.7049075064402865
4.007118188485452,3.7975882593048875,3.5035013521591623
1.274364556026318,1.3849784965873646,1.3945900434452945
3.297905593667632,3.133283913129996,3.0013145124336646
1.4921730638743944,1.8474567441743959,1.684006106480541
3.5158202555351687,3.3750833021236106,3.192468638136182
1.1658513734612752,1.311939372581576,1.438142660027833
3.591627879711873,3.750000029107688,3.78509209555545
1.323953542005534,1.3693675816466644,1.3963559478199887
1.8853049066115153,1.9822647655056018,2.0607573522150657
3.082598112344248,2.9827345129070775,2.9987476086888445
2.8659295178480777,2.959289455610132,2.72889490004361
1.990000241340071,2.237709658697885,2.25804756704724
3.0478999421745936,2.991606445725541,2.9856513194351852
1.990548245970287,2.1714272605995775,2.2952537893595872
1.442445291429405,1.4481429701155761,1.4897131053844974
1.2445825342019972,1.4533857622424844,1.5603927989878879
2.82359825166379,2.956721310872818,2.862966785442458
3.31584958142028,3.0554709736218215,2.8912923990735218
1.4075091524522394,1.5727151208579497,1.5610840628228535
2.800494243737292,2.808894171707346,2.6762295220976786
2.1214259168031577,2.371939452801223,2.146880108783249
0.8871538044664855,1.0114042059225095,0.9535200601994234
2.194159087984641,2.0093178902565842,2.0602120583681622
1.5589207811368677,1.6690616872035469,1.750337845106123
3.5439928073025415,3.5753208760843314,3.688935640608679
1.9335755843618794,1.996744720826043,1.86999246570249
1.8335010373630294,2.0074673739196705,2.0107463828021803
2.616215703942366,2.5728136979318026,2.5038614978058593
1.7112767071944361,2.0372607298449115,2.192035266689902
0.9878052928723466,1.3215031449169565,1.4004715069516682
1.8127138711564321,1.8534030663416508,1.8164192706277125
1.7330132493144788,1.9687355429009195,1.9870135324235367
0.47008721522402486,0.7112065216883191,0.7563525553631598
2.375998960468161,2.2048564140761524,2.106589731985963
1.323365109343971,1.54611942885007,1.5489410459634343
2.9322109470965376,3.1812072751647347,3.2439070475072063
1.4596191550003867,1.4768233967562878,1.4827527986379565
1.7515493675993874,1.6966528419505158,1.5015776113579273
1.7001956047659639,1.6561906099173151,1.6416176503060345
1.856919775786533,1.7243056632887388,1.5968609016905582
1.3805138360334297,1.5144981455492204,1.6117464282053684
1.1889055361947043,1.2000881079503447,1.1975410264623085
1.6235563015868593,1.5763887235883858,1.5111564859342128
2.9988656756405034,2.7370655590851336,2.7208477603602494
1.0982882589104133,1.1627556002092871,1.171346136445569
3.9885552516125617,3.70848231050864,3.486388877725564
3.3112750778165077,3.0939953798037196,2.9452894772705958
2.747669227059902,2.5922977923170203,2.497196696423724
3.1347980929182686,2.869017620919848,2.7460521217662577
2.038993941178549,2.085839430338657,1.9110270238668599
3.300076437126046,3.0356087818121,2.8298016855138726
2.883831166458187,2.5552639037002494,2.4633262376651506
0.6407043002152305,0.8142617550031923,0.858213638436067
3.2218222624740602,2.975361917960323,2.9914412571785496
1.2634183794052753,1.3939731698082571,1.4067052758254592
2.8615165431454774,2.600096848011318,2.6159229710340517
2.668748343527519,2.396917023516713,2.1678693495413475
1.814866692838442,1.7976150054966917,1.7941314124844427
1.2262663161454246,1.2598300298458303,1.2298348907819188
1.5395678399867718,1.5493642944111705,1.5421738761052919
3.0073355191699043,3.058339548803778,3.1284171263238076
1.7348019058387443,1.774047653040949,1.7903268612564893
2.2650134142552667,2.4329647968102304,2.1599422618484025
2.1971441285358586,2.2642251403837768,2.1180834713686814
2.154342392484273,2.2385541797660755,2.123285697989575
2.0638146888055346,2.28927979284461,2.4234676772713555
3.511212701176319,3.395909241392241,3.236819629389114
1.9032885360853147,1.9260879562640232,1.935027333273585
2.1539539023396763,2.2680066249632738,2.2386455896308433
1.285175374331449,1.4948371851978475,1.570762924629718
3.6218273881255603,3.4367066173115615,3.3691086901581815
1.8948285146066708,1.8760482207053886,1.808243883868522
1.9185627133370526,2.1546336614866934,2.075380569687698
3.489462125918738,3.3468647926445287,3.0633805206924376
1.1715779786810403,1.4670574400895753,1.539056183237301
1.754099774059431,1.790386025200845,1.773480135122245
3.337100214479509,3.140172051573571,2.856286028781301
0.9077667590347068,0.92236616081942,0.911967482822024
3.183323446880611,3.1799842996557888,3.179832992335429
2.7434696104971934,2.462411754292737,2.232878967175736
1.4410769869754563,1.6364328310119165,1.70790632993135
4.385378476977498,4.070968349855216,3.9499986685090955
1.0939562278893855,1.250953548589621,1.311038654009571
1.5679650525334117,1.8387005013119084,1.7806214539000675
1.8726811917337849,2.1585570103821903,2.119085230337952
1.1762870579429987,1.395911233591829,1.4258241789323634
1.0793056334848434,1.2550221021497086,1.2550221021626222
1.7965397009819353,1.747152451133589,1.736526577628957
2.17592221031255,2.211982224177949,2.0670098751980444
1.8037977336036213,1.8375614283507349,1.9035026442695056
1.2166936674075848,1.5105671848172153,1.520122846637179
2.357172850965999,2.3563663415198257,2.2591566495104627
2.181707223381979,2.3162926795506507,2.249277956408858
1.283257418608957,1.385941810958149,1.3284883491633974
1.229240019147985,1.398419055617872,1.4771442595010178
3.542770756667502,3.293363913042316,3.1192736492757125
3.6990143905993604,3.5567098973444793,3.3618833831750665
2.011574311957707,1.8327748839800029,1.6649027514109687
2.9602763350741466,2.809911250412146,2.589310434692187
2.9566707630978075,2.6414492555360374,2.5524371260406586
1.9639909625240806,2.0417209499044997,2.107307926942212
1.5089529722151929,1.887369163716404,1.6592920073194533
0.7808808997411049,0.966800603307995,0.9678367418613354
1.548649915820152,1.7240638548510914,1.6431558905624335
4.315496001265614,4.221721938711081,3.9753296867281973
2.867483364084005,2.6781880475889315,2.558987023669017
2.6505000448879716,2.7775186835323376,2.7757179877570946
2.8926149639056455,2.6695323569872778,2.576662428101341
1.8398032591532834,2.075874398749134,2.1044290279058404
2.3864257563896154,2.5559371218621507,2.5726735040375783
3.61908218068454,3.2380846533061045,2.9734995954841876
3.5130878739100617,3.3772749212581648,3.1574294002885948
1.65068197446536,1.9076343264344353,1.8115002541361465
3.0151567000594928,2.9677357053350937,2.785131523070079
1.959603733775317,2.127060685845834,2.0330164314509025
1.168858352204655,1.3135846641045377,1.001846908795769
3.669091682068665,3.286513538110316,3.0185144782022366
2.608130041783889,2.537834225345473,2.6111352545856934
2.749610064356822,2.6918161729835357,2.6502209599000968
0.5445813397593494,0.5878484682408471,0.5882628866448081
1.0352239110109842,1.2508523817678552,1.1618118346256627
2.4752786620795355,2.39765058332385,2.1012868931455864
4.238554020400713,3.943059757873555,3.8237739013261054
2.821725126261529,3.1734692954565724,3.1911640628434825
4.163189215869533,3.5441231525317454,3.2365483647947997
2.881340079319775,2.857699748329284,2.6806269530950004
0.777431433222805,1.1224799654450288,1.1488232145575188
2.084497547547836,2.242812398822308,2.041033889905114
1.0502977982975334,1.0572620100121306,1.059173919937784
2.6243486026296323,2.629212425170132,2.6471831451969634
3.4704514025045734,3.127888082512003,2.854871605403468
3.5862045146655617,3.5383614331919393,3.4804675239030898
3.508034838350039,3.229502697648842,3.1172497091769764
1.1012044845961222,1.2637100800617995,1.308526377440473
3.0130594371230246,2.832845480729687,2.5563681975895225
4.377585564476207,4.252873439969233,3.97007189513098
0.9684621154475642,1.3527322408143028,1.4859861920010426
1.066514139518465,1.3837543229222942,1.3640162567625795
1.1050441682076277,1.1709517725891978,1.1795252603900994
2.407523400781012,2.3779835500228512,2.219786588677356
2.202439079792342,2.262744351155829,2.157948045597298
1.246114020120238,1.3689838341757792,1.3455390607863482
1.5132001516869045,1.6793453506132514,1.6840212924779212
2.0883572981849463,2.3462513574777573,2.4588053937182504
2.709340522504917,2.5861435645690474,2.2882914406940524
3.310823029011728,2.898931557719037,2.5658265023337115
1.8561102824482816,2.2672561679809164,2.2315031541206554
2.4800980088092257,2.5581078292698987,2.373190161762528
3.075219531492665,2.9069737478223066,2.7853381634806653
2.431807845948779,2.503542966570567,2.3216450618061724
4.059245668498975,3.87291495781927,3.672155997182723
0.4640370052944655,0.6421668746250805,0.7217666614324117
2.221268408255664,2.345750690251668,2.4143750652095872
1.5810450875148077,1.820594831230523,1.8878242218831784
1.7284662915169415,1.790833356347876,1.897083286005169
3.5565462736858473,3.5191256202668115,3.305325493341061
1.6591934113526732,1.9463404818531684,1.983621183194768
1.536705187694757,1.6987110329672326,1.7383815866935528
1.2257595297337842,1.3174054252300793,1.3140790340964168
1.0887946751914581,1.2849777228716954,1.3177317633387036
3.088782240015096,3.0898074213659474,2.963919214311681
0.8040355960832375,1.0502665920899859,1.0127406359855904
1.1078352319410991,1.1876830423335356,1.2159901583326387
0.6014764344643725,0.6444989759547541,0.6441443044626329
1.617829505233649,1.509791252199985,1.5653219518822485
2.173981321476199,2.095870803570316,1.913447016457455
3.615292987031817,3.287598950484071,3.1150686442754276
1.7256228550398036,1.8539730284128315,1.8612015244832325
1.0031428407807383,1.0843629410954119,1.0559698691365997
2.2062290039377657,2.2980677287321756,2.307852008170297
0.7926616624312235,0.9644443900823297,1.0459618083596223
2.7891986597497156,2.9784467652272246,2.807682345534457
0.8085012568364978,1.0080460178210406,1.0343785462675315
4.138117455103226,3.9141344706295746,3.7123107177415635
4.375959584610411,4.04621069610947,3.6145807354287545
4.355871101078394,3.962263282585183,3.5052158440388688
3.3401544107891987,3.048373303100622,2.8184573016042007
1.7782108966701364,1.9605213480863601,1.9819651418005908
3.8937403231051464,3.6367139954343974,3.3369772233097046
4.388552974793935,4.1412128030371615,3.852754714222758
2.0782675231556476,2.2718000183544267,2.205555106875147
1.7814885004058405,1.7985118403582039,1.7871013430697509
2.1115939509779813,2.399505580948978,2.480238099866832
2.026164484978468,2.144917270428546,2.074982270153842
2.1678352459076042,1.9503669514095883,1.9100200233390345
1.1188390165727953,1.2047246984770124,1.290722511038555
2.7675546902587684,2.7441122665492603,2.691752282760749
1.4912404441356397,1.6508170922301435,1.659573862750743
3.824946265585829,3.772456972441357,3.3738946400749206
1.710048603468782,1.832808893622285,1.8328088936305245
2.0767459427103083,1.9492933189996005,1.8917979928873092
1.642460811925742,2.0462433457791893,1.918526387263278
2.5007180724976164,2.5311862911232885,2.729468414692776
4.011751784495936,4.1625680480385,3.9511034347694025
1.9675547984316728,2.0920949009449945,2.149382462182694
1.6663532931947092,1.9925599922711488,2.009641684356051
4.898139095198453,5.017134109225753,4.786688357007326
1.8236094736636317,1.9629004495380695,1.9629004495787963
1.4228217491073982,1.52988152464046,1.5115557391035346
1.8244292986523352,1.937347798888924,2.004191763075319
2.73866193532051,2.691490291625537,2.7753176136970854
2.502067190768892,2.3324938962381943,2.1972552654584847
2.8833906631824378,2.8628095709225576,2.761339932165266
2.075492410638098,2.149210020944241,2.1852857989300145
1.1133360493182278,1.4965478131900516,1.3569905365258574
2.7094669101949242,2.4005346489613473,2.1851815713334486
2.5197720751869688,2.6674359881237644,2.606868626059787
1.9510582041957458,2.0485340603317104,2.100778617275091
3.616231171599222,3.588697523462224,3.2641434443546267
3.8313632966769386,3.9068376972485757,3.7419519336606935
1.1220462208428164,1.2798106365160322,1.3210163555081096
1.4197582439250542,1.537319433985778,1.6834220118038774
0.764758354112334,0.9015100259083288,0.9801884527629354
1.6097223240061074,1.7035339219152457,1.7362282206288997
3.468369017243288,3.14086390487525,2.857504186007492
1.485056893972506,1.729944992154186,1.7743028855001521
1.573158340377596,1.6988409262506097,1.5100009031659367
3.9375780252419816,3.7386764647307884,3.4734109691234503
2.10309924706451,2.228757333639574,2.1802615593589993
0.6052107897782241,0.9530298961840671,1.0149003203712859
1.178410131635438,1.3411952776288996,1.4169454526968952
2.1866077239631223,2.0992401520435906,2.044136261494862
1.23775637065461,1.4510649189794276,1.5538317696001227
1.3025516704080604,1.4440240312201438,1.4399745006763753
1.3827188401786477,1.5672098279963325,1.7104980719811047
0.9405027785789486,1.1616718881185437,1.2830531115661608
1.1219889509482268,1.1644485414119634,1.1772963752882242
2.4204076533191317,2.233750021175641,2.073104573544205
0.7485113526939321,0.9337700124293232,0.998619533151937
1.8407503927457465,2.0141825979831314,2.0662082909845902
2.8158910535591266,2.8855808305061976,2.739781056561868
3.7286386903961595,3.470428786125494,3.322442728616097
2.0732945375123117,2.139379659137745,2.14995868039522
1.4171716870589315,1.5698640426100956,1.5782219261017982
3.0271579428238193,2.9611142806371844,2.7938030758176757
3.1321834345715565,2.9175472850030286,2.7874005642163535
1.1391638602489416,1.2457053919997236,1.2472525595697228
1.4893853949931881,1.7036881679451408,1.737421564038155
3.1159933180373574,2.970765797169963,2.7779343077485614
1.6919489399789964,1.6164417007529086,1.4943478413187352
2.6873640471002997,2.6778801066700524,2.6004454680718236
2.1849179636839704,2.134087931947919,2.036004212075102
1.3445272996487265,1.4310275029473116,1.5076770464225366
2.991741396176717,3.02499350067133,2.9284888775498255
1.8355344699677365,1.9276054992595568,1.8896875942526274
2.6331817786326694,2.578908819316201,2.371432590278071
3.237662415087013,2.9639930361193825,2.8471965626803355
1.7443579829642413,1.7505233670176847,1.7931025135050145
1.056734498972439,1.1605889332670847,1.0949404735132684
2.824036337218977,2.406707610829688,2.161949362888191
1.805746204067329,1.996663406458539,1.7828739254943868
0.9023152609557732,1.1318862272233405,1.118750863481538
1.55465015854765,1.6070143935731676,1.555496953749453
2.419369865642271,2.610700284952833,2.555380411877175
1.2345483605943772,1.3887746792162787,1.3700082713339121
3.85034894232628,3.3408179428293865,2.9897877975826357
2.4658038135582454,2.5027780385678904,2.1341422620846893
3.5145090369166674,3.4019141383037623,3.210634314481943
1.3781365459792922,1.6468133816549257,1.7064545282758925
2.104092470313262,2.227804047842333,2.1158940068001995
1.3307260408746675,1.5557211036983116,1.5948380068312071
1.4398424149901856,1.6836871984629793,1.7133140576842365
4.981333253462452,4.640227785462001,4.223940431076523
1.3712877075806598,1.4396994271966177,1.4011827256462217
2.735432673838508,2.6709677535485628,2.612789467995014
2.152932741809383,2.4441830187805014,2.4239958294639385
5.186458333988091,4.8220990044757865,4.379863748343047
2.4056088627573717,2.3292932547237686,2.271151421153293
1.7025033107497434,1.644605176152278,1.6190127548513251
0.39483832361779214,0.48706125923783433,0.4870296008620791
1.1345942397871152,1.1838298600181034,1.255742887384895
2.3334936377849202,2.2449514171527163,2.2489788226017993
1.4914674347265933,1.8336864447852377,1.7986601007016974
3.1863375289371043,2.9498111352494574,2.6405644316677965
3.046097009940095,3.061339305659669,2.820315458321144
1.5635995747172144,1.7378492889857677,1.7658722055783198
1.5878347442026204,1.7931765192994669,1.8724335062065383
1.9028049950325117,2.010618191315864,2.128219173205161
0.6964794374865029,0.9883672240420213,1.1517780933263655
3.6699557478931215,3.6113214734468913,3.723497371200294
2.014661429871991,2.063009803913733,2.018465299168044
3.524031048716712,3.2383123858629967,3.0388665118594567
1.9223566314291032,1.7956071300027485,1.7377722482347482
2.2483601702137648,2.581109084957044,2.6435296871817346
1.7482474171205167,1.840022585027698,1.827642813543002
0.7723449135593687,0.7852388474320366,0.7782971647755949
3.488680469255934,3.315934628784821,3.287877615576929
2.2100834125822217,2.232962494242894,2.177875269507534
1.2534160233043803,1.3734801360502555,1.357078148400862
4.334732862331521,3.987583101846409,3.353754887187059
1.3103307481614224,1.4287704824287244,1.4464157985613806
3.844915691878156,3.500150627380377,3.201557499714461
3.804714960667758,3.4413772671749387,3.4057617901850303
4.258069852457517,3.9046269281035144,3.6338260682952352
1.4697957145465563,1.7539958529592532,1.7868626723122998
1.5037826791958544,2.1390791149410804,2.1568189696271722
2.068998825084646,2.175978491354928,2.157659367521414
3.769279138976058,3.6341502531109047,3.4613913438637773
0.9564573468645939,1.0215119607540715,1.0347065160744844
2.851282306008403,2.5516995179914375,2.3548691263101333
1.6244154107837894,1.9401025426035718,1.9556454419406106
2.2958177250207608,2.5657565827725235,2.2134613518719113
0.9743460044281236,1.1260486179123117,1.1119105680683314
2.236479242393304,1.9919850088418585,2.025288232842861
0.36369935725366925,0.5503856770540252,0.5996623619133659
0.9408646059765253,1.1734338216867268,1.2887178605660015
3.1113218970986467,2.7743943437697283,2.5499443515341578
1.2713445004484518,1.568451438259377,1.4291830065525537
2.112872584490162,2.0530827146438426,1.977555597522917
0.9157733014440406,1.1992876749774777,1.2426619728523507
1.6846762133065274,1.8273161791444672,1.7909523949757689
1.35713836619128,1.5309160015585543,1.5555413485544745
1.5181210123899733,1.4578035545009622,1.2932129322000616
1.3983037302938002,1.46971768688418,1.4644290105283022
1.2070867141136292,1.5254794990301679,1.4020238885609355
2.8873870961064214,2.5823719091453423,2.5376282878901057
1.4767981035983389,1.5672729410849797,1.5672729410995987
1.2541246538645727,1.0384968909040029,0.9478942819082812
3.2501579201791797,2.9777490678110206,2.699505304210045
1.6734058814146084,1.7970665681868176,1.8215846677215541
3.0403915808270563,3.1980534582242277,3.0504146120611257
1.3883629181210289,1.5148005116214376,1.5877482351362733
1.2894143633229957,1.453163227916421,1.550281133545611
1.915366286732678,1.902093063096676,1.8680358230814753
1.5381710570791103,1.6425710942635703,1.6845146538154194
2.208499438721065,2.271585778577916,2.1496740197353126
1.2758935139706544,1.3089378015066635,1.2367409698533247
0.7408986670950474,0.937657326261427,0.977342377614151
0.9496187562216043,1.1897896132963561,1.246680864363536
0.5884644351023904,0.6029814378514887,0.6048404398949906
1.943587659328501,2.1533468684547317,2.2572079774052725
0.6062753528457884,0.8160345008395539,0.8818145231852415
3.6681904810883847,3.4469848728287626,3.348548220457033
2.611402914085788,2.4773272007570113,2.2975263071506027
1.224375983531474,1.493285819973438,1.6631345846493195
1.8962518763820304,1.8929345330637641,1.7773641215155
0.8334624078088623,0.8645890302471952,0.8648046584595764
2.214600203586769,2.334691736235454,2.354099112507651
1.5025259060898501,1.595380748633433,1.6377301393284587
1.6030331924171497,1.6779228097543613,1.5113784590571941
2.1479953106089047,2.1926167491548227,2.059554072101598
4.775151573927583,4.581549782928405,4.181208907537056
2.455041593667438,2.4124892984280324,2.4079884113751353
1.983865033410801,2.158625733720749,2.188742654641034
1.9405782529844946,1.9597030388265493,1.9574530869194506
1.366828885956345,1.5611121087163227,1.6376505254780676
1.6041982406557864,1.7793117051575769,1.7898961571111602
3.628004624965309,3.488987342674036,3.377129678250786
0.6725326637881668,0.8832964304201203,0.8252816395281736
3.764910677567089,3.430457467438483,3.257777492104455
2.5377237128391514,2.3021895731558106,2.1431349095229657
1.8872644151909381,2.129320276772187,2.18853699686689
3.1982473686685213,2.8510348995979973,2.656135394383854
3.1887766110157676,2.9506911402484133,2.703650472546189
1.201337269752233,1.3391629393891813,1.3417418385154203
3.285729571460002,3.666361111391704,3.6830506126648537
0.9106645606117801,0.9639032140935767,1.0733073132142805
1.7810968782228191,1.8549334836028164,1.8976884645960415
3.7990172208688535,3.868698708676792,3.7005487517728217
1.4154280726923725,1.5222300185226747,1.531597294196436
2.4959931143011236,2.3019758668172847,2.194709027416117
2.5689262127812547,2.460801315815966,2.300049188722193
0.8248501456188417,1.0981482329324523,1.2394185661117962
3.4125248746876076,3.2973699744324674,3.006661688718881
2.4088058483253265,2.3511190565757705,2.3439729063134678
1.906974324826144,2.250166240979394,2.424808081648829
2.89880878461525,3.004123716781716,3.092045546401993
0.29424806669270615,0.553347217063639,0.5762895875389054
2.2711227850312072,1.9774353387264965,1.8530473037624224
1.3224169172862932,1.516040337257626,1.567409531561613
1.6552099973139673,1.8322884202792722,1.8720519195684522
1.1876287236624905,1.5074863814525121,1.5507383266881376
1.816303867094077,1.9515766165909325,2.0339467698294205
2.4863633980700803,2.8304961584006247,2.733410158441258
1.954571720858733,1.970054961789852,1.9770947775520047
0.9181428914427403,0.9812164938581922,0.9636033275657409
1.5197474741736579,1.8122442131150918,1.8285365478123519
0.8735654276054524,1.1576187487030343,1.1900185573006452
0.9321588351350826,1.0971126551967214,1.1637646585311234
1.5476428453893118,1.9343057727675945,1.681795412663671
1.705095930627868,1.9650000015501836,1.8950783506849953
1.3397776118276032,1.492263628031534,1.5408199121501605
1.5941372618767558,1.854074319034022,1.8771737583199588
2.0493444530039677,2.269194018143439,2.287971389202647
3.8038735409715114,3.5868067370168895,3.288541235890446
1.5749409858413659,1.7058380357248437,1.669661233059779
1.8911748667344865,1.869655141308547,1.8224060877947876
1.443020295905647,1.6258725352940127,1.6048997655001103
2.2834194865553186,2.3196112436193794,2.2733570639520635
0.8960684701766615,1.0682241720958239,1.0321715150328437
1.9562598983507655,2.0180310167501023,2.1227871039616137
5.275655587278003,4.626260602170359,4.285066482787471
1.9699603290802903,2.024920920805115,1.9912750246431354
0.8997616259885705,1.1512679343873775,1.2112625099066643
1.1940603341071039,1.2829005392921937,1.3458760214532424
2.9957775640006017,2.8429647163072436,2.4989297189482698
1.5303342718073603,1.688729937093958,1.7571983368170407
2.467986021471308,2.481214166566559,2.4086765336864917
1.9950821116846646,2.2339025761390747,2.2908954209359553
1.2681576594073285,1.3096782415003876,1.3017926161064721
0.766878549931216,1.0815067944979169,1.116965221919211
2.9636255475032063,3.0639235189618024,3.050224164961731
1.5055253138860465,1.7962858662061423,1.745664682674688
1.8587184336185074,1.9269792597804785,1.7806432021896863
2.369091476883123,2.4487810059779918,2.4298967940656406
1.4653029167033698,1.7900905053953475,1.7762296730135707
3.4972086077318036,3.318380300981447,3.2667142285842705
2.4425694873349872,2.18054440586393,2.2345898335678562
0.7773272402265944,0.8365834267659087,0.839412679620541
3.1085458346067867,2.8102442959779994,2.6130396131593576
0.9706525277673872,1.3700324830767132,1.4671500711279708
0.9026193202557986,1.0725788996486,1.2487001452837714
1.2652131256691492,1.3037629308473768,1.5009172473899035
1.2720672149940813,1.4949641908990277,1.5583224786570484
1.3686434819883768,1.5911267061125656,1.6020669575023956
2.040371148800404,2.254429974397775,2.351169387360942
1.5034967295129131,1.4440411863501388,1.5271153967213835
3.1975271406408408,3.023579061899213,2.7521854962841967
1.3261569872202428,1.459554014293512,1.3670863648428966
2.5318315228653314,2.4190010405811826,2.3117694171849545
1.310519972261981,1.3096394477302291,1.2789346900710654
2.351518993636909,2.208925763482114,2.208815198945132
0.4966079809372682,0.6376222741063281,0.6764913604089879
1.3071937380055954,1.671325559231089,1.699193634028635
2.594680177858362,2.501182137760593,2.5160952407811243
1.6141304471449196,1.8186725303155937,1.9552598150529685
3.505854173664727,3.2974721229935686,3.0110069202273504
1.5293209462779556,1.8963951814345095,1.7278296779749236
5.722919041603746,5.133215957942127,4.617825096346891
2.1234609362140993,2.2350442818774625,2.1100398622555474
1.1812012142459352,1.2306291313830333,1.2980140901023327
2.6134379357514783,2.470732882584168,2.3887511559955694
2.4615544430971066,2.4520232214706885,2.3562877029174705
2.996333489346529,3.0473044881828693,2.913903959905707
2.0688354912107982,2.101604643377797,2.0632711669358037
2.81606362859976,2.6364402460148635,2.5103893495259815
1.0594430891694329,1.1110658816749441,1.1168403434254996
1.7283237368779627,1.9642460160792872,2.031384350725489
0.9635915835455566,1.0759311365075082,1.1722154598665595
3.3463301378177297,3.2408620353821433,3.0389895710449144
2.0048014844472024,2.251805536937135,2.3021837588269576
3.9587488673826527,3.8375767170396857,3.712083223850075
4.628969001452135,4.288659499593559,3.7460642497645478
1.8883029566144587,1.930765098553816,1.83012822017692
1.802677695161045,1.7051600218675973,1.53618248257305
1.5740699014118225,1.5584429160305922,1.2965950959287074
1.603040860264079,1.7113616059217776,1.7463795712317198
3.132709319349511,2.839920913853552,2.758021608349806
1.716924917291572,1.7208007193616006,1.7431945281158794
2.2190708914071915,2.4771968630160974,2.5555936390517022
1.8223007823688042,2.1221442570170885,2.164754656056845
1.1609531701368059,1.5203081726724048,1.453655885849501
2.841569565863874,2.511879771497311,2.4729250720363725
3.8075203454097504,3.760821509336196,3.7649319139640642
2.081154590688713,2.4131232191503065,2.3010050385093797
1.459926457090703,1.6126533231314806,1.6266420142250808
1.8904331419726903,1.7485540426761916,1.8123494267729678
1.2852010609903048,1.4611209207449192,1.4662457781357001
1.3278981783543382,1.5008627212359535,1.557000472470822
0.8186102770477556,0.9821602778612342,1.059006748363434
1.5881293694931067,1.5692519808062972,1.4970421511925935
1.9866524756147792,2.0589206236820696,2.125798654315062
3.197001472646155,2.9658916854106154,2.8191966412121756
1.7418021156456829,1.631021118584065,1.6809495659913105
2.504295454577168,2.4531067425408577,2.3051825441369367
3.2611479701251502,3.246006389436965,3.1630951174283006
2.86063705188639,2.6480389203278754,2.5714236567984865
1.1959089390371487,1.2271163804342131,1.2294236356152046
1.242932857229542,1.3584218556253755,1.369109600347311
1.9588677616952108,2.410884693799702,2.324041798572398
2.0341539247554894,2.3044401478385663,2.33098527842267
5.488770727744715,5.0631240123508885,4.647897211575151
2.905483805574502,3.032924469486365,3.0500755834031557
1.3125557742595597,1.6257096821693082,1.5483292857575113
2.3451664740103055,2.528356931692616,2.607270642075698
2.0332083748416574,1.878600783016538,1.858547658643511
3.388129617755809,3.2677600958565565,3.2294987212912614
3.7315644934125953,3.490505330398416,2.915144786016975
2.3975198096848556,2.307690155132988,2.162647793331711
2.7269785509802986,2.751883272835984,2.649511737635455
1.201454971548141,1.6334879966235882,1.7277865047272547
2.9196624341134805,3.0165175544986402,2.8883785144985015
2.9443675459428436,2.724620001570474,2.5938728529592474
1.4338970909777957,1.5540943341840738,1.60056836918654
2.466106492349483,2.556499813829534,2.46371219213642
1.065312528816169,1.216264768088379,1.1426581957363149
1.1204656199805167,1.2435039178859713,1.2437803255521525
1.5018276560927752,1.600233820256108,1.6030667636807174
1.2802594389642104,1.510580601015723,1.6373403079957483
0.6369848528907326,0.7534481707965038,0.872934054225778
3.6551730282334525,3.3157795000290244,3.087574701768851
2.3958457625354876,2.296794589868625,2.395140544608731
1.0865391160303355,1.317584905044707,1.162985867226038
1.6358625797623636,1.801682389445722,1.6779732663564721
3.0733640961447217,2.8635448670513517,2.7318471356486285
1.1862250313721494,1.5007540796448813,1.4049805713250354
0.9708454545029617,1.0170710047842042,1.0017454017992002
1.061497745963332,1.3490595403583603,1.3978493949023807
0.6568391819464832,0.7891273285024613,0.9175551915615155
2.7116692859514235,2.6559093344517506,2.574644045291034
2.169640224813525,2.565689283218363,2.669919556768281
0.8426993989640298,0.9389411026704532,0.9389411026824993
1.3949075848370358,1.5267208390917895,1.5757015013225029
1.5316985342907312,1.6326641279126992,1.5290470741599875
1.7078625673149446,1.7913674436396652,1.821980572880929
1.4080622358276407,1.7192619107389062,1.8249680118587175
2.169482453436028,2.236598195115651,2.1354730649054865
0.43096617299055895,0.6287988598403088,0.6780499465385166
2.5209322097174165,2.376143972625656,2.4266849559706363
2.981494319266992,2.9834992361313275,2.7289734810691413
1.5573015643222077,1.7180669205091632,1.7527642524605203
2.4745320253645353,2.347805489049788,2.330503124844455
4.820814555278491,4.421076204689171,4.056096142308513
2.579060371908604,2.590231926394515,2.441001698017781
1.2852267861545819,1.4747135000804175,1.4877378831890797
1.7339931654607106,1.8315628139440503,1.8807792007000819
3.1184653235287487,2.8862849508161212,2.7777439399146706
1.4249351682997526,1.6897743218531194,1.6956973638847694
2.4269414179313413,2.6340489084970846,2.339832481744919
1.8408332582160023,2.0849309485132874,2.150298288743698
2.5397054992521118,2.3227935981227104,2.336622176421809
1.6749173675982854,1.8719068821500173,2.0310290774341424
2.3259116135478672,2.243220502706569,2.126730064053957
1.1289391499713815,1.368444164852128,1.1801237623813317
2.590596597241801,2.7097561395483614,2.7847912551575726
1.7505166376415962,1.7529955823343648,1.639256624830539
1.5066098293305052,1.8077358035607327,1.8085676029722193
1.6719816114496993,1.7279076174395809,1.8556149423256412
1.2969645038112128,1.0924889358909518,1.0692857261339463
0.8419306974493668,0.9669164191695865,0.9622562352230466
2.2943129136030214,2.315810594619042,2.204736198816668
3.203616883360558,3.1995175928138946,3.064223761506681
1.6258024017613402,1.6311898489870404,1.5621348642715607
1.5136307756103424,1.565576478045253,1.579143146946029
3.772995254121433,3.409931542672128,3.0368064763075986
0.9657591604596285,1.1463034676379675,1.0957745855664331
7.0470187190003,6.384608576451823,5.778916747619194
1.6987865940418645,1.8854531546714761,1.8641207775995086
2.5343855088265146,2.878297020068457,2.497211712230625
1.2437726034146221,1.46602735437553,1.5492089030854148
1.5417755554607975,1.7723673474160213,1.7741812272283168
2.628722292156934,2.7807685297262434,2.810730394328733
1.294789825311316,1.2996995474352715,1.1923021555679925
6.014099321811651,5.357710192081285,4.816772438562778
1.5190472113478515,1.8404177089285507,1.962475065008436
1.4916189937751938,1.655772707117805,1.6322834973377438
1.5615331589024328,1.9836005775985077,1.9924377462014267
1.927992311362121,2.0377497865384955,2.0150823685787134
2.030368607086011,1.9203747977618697,1.912481284622747
3.7406299741755054,3.50543141765071,3.289126136950297
0.9982971178712846,1.2273684540265566,1.1956739107065557
1.8064401357927828,2.006326496394905,1.9650739152820518
2.2391252456896384,2.083160754555623,2.1362621336726213
1.0024762716590805,1.1841938259621305,1.1908121313281992
2.6728958701368977,2.9067588281936523,2.8794185548605387
0.3160394556589475,0.4683998463408432,0.4850393581171318
1.7982587207762948,2.0252730008261355,2.075562770204613
0.7361466382712528,1.022372104582402,0.9376320314419411
4.413795629942385,4.158467954685923,3.855140018644987
2.377311729404412,2.4720086015914977,2.4401437330236595
1.2733765842494762,1.6340820994625256,1.7301222426848195
1.0774932984834773,1.2507388657922018,1.2593534878605783
1.535825706652201,1.9843269132446546,1.9028909898970796
0.8886728779064614,1.167179471059662,1.2557974572035364
4.533768961550063,4.4146427946728375,4.059246562050951
1.0469960521774146,1.1358026448594256,1.1195094232964127
2.6754150544732656,2.558623869432699,2.5004263062370637
1.7053115676499802,1.832891233086716,1.682340974339295
1.559283225253441,1.585544489568907,1.4983813852895973
1.5523766266984942,1.6342736980892827,1.6939432745061824
0.9238367173782265,1.4729964249417762,1.4074606050156466
3.5797596773552227,3.5019682877632605,3.4719174523985563
3.4320276829977603,3.4241712544669882,3.381780566740185
2.156289413869079,2.2574486631920627,2.217527878630056
1.857484713559972,1.8805431970855193,1.8809606209996588
1.7919842412421614,1.7813684215926413,1.7067781859049997
2.225353160872573,2.3786739977867994,2.4447816162617713
1.3652710930329703,1.523226067088637,1.5575143202997517
4.297515763180852,4.235241885332522,3.751812853822918
2.4544350814322957,2.5224577284737975,2.3221729108891758
0.8210985905722884,1.0473308841555236,1.127944102942678
2.181263239794674,2.2673129905905314,2.277550153796391
1.3321634730628136,1.4658252110982912,1.5295613269075754
2.649946847070313,2.771790224929686,2.709655727842033
1.0784067730870148,1.34824000956767,1.439861772295609
2.7738775403026934,2.7907622364215685,2.7539627687498673
0.5382869142436173,0.7097312269667179,0.7280830101663585
1.7147985561508612,1.7579614082630055,1.729398366379914
1.4503691331251687,1.9974194160099032,1.8859353593587973
1.7889170939834012,1.9222166279327355,2.1177207738419885
1.6816522937607095,1.9253604665396293,1.9306108844884324
3.0576250727342695,3.0400725669825666,2.850462489098005
0.8170395143818734,0.9071603251967798,0.9106890906235544
2.962564647831532,2.7396532984561106,2.7993307452101033
1.6077202835064934,1.9012676730624432,1.9133972409529247
1.238788954421069,1.3559999529232902,1.4229262034443668
1.1008834667920446,1.445177639343482,1.40972976328181
2.4586833719158387,2.256683111034545,2.1637660190989414
1.5659533288202419,1.8040275951206641,1.6524475556741456
2.3833132996276976,2.43796185624638,2.2995321322284905
1.2328091738769862,1.5177769074081724,1.5348866397142706
0.7706236959220384,0.7616281163712341,0.820349842159559
1.5589740874128062,1.5611139322189949,1.5734650289697651
1.3236581199124953,1.3517270165582347,1.3510133301595197
2.8618954771779976,2.7214744264404698,2.6645447356470604
1.7207513525735372,1.734333321604857,1.625468451328332
2.3846821374836935,2.24713055847364,2.111880769308885
2.041430264042943,1.9313154718965155,1.8987275205520158
4.064964707391593,3.818389577517483,3.423400085144724
1.7544193307159839,2.025259726616277,2.03083865615108
1.7325464953883944,1.786114846449725,1.7381344542942405
1.2683243429757702,1.4951531038513943,1.504654845815265
2.0048762995542617,2.086645198733754,2.0836791926680434
1.7373860872868214,1.9642254904323024,2.022854856854334
2.167583929385544,2.06170257026373,1.9895014574039065
1.2542768843190075,1.478947822597779,1.5310432665247897
3.538529519277902,3.27992586880077,3.0227556427386166
1.963922535676683,2.048265710585762,2.047222095333419
1.3309055195522237,1.4887627159027863,1.5490956179998785
4.676693769594623,4.1738033051847,3.8139528949591974
3.715152189098746,3.483463652714019,3.3016633504951547
1.7833522725475208,1.9343809403803387,1.9652499187417267
4.047233236763613,3.6641065326637094,3.223564461648898
1.738850174536084,1.8804261765395638,1.9763652919334063
2.6962674561580107,2.688806620190246,2.6664656200666537
1.9221017789169288,1.9851613707348739,1.9432037377875444
1.5532313545097343,1.4029901087885048,1.2145425447294882
1.60914499215783,1.7906019419117578,1.8232818073917427
3.0939478384789276,2.863447728177569,2.782320740827803
1.1242963077287282,1.390690260206979,1.4888848432219497
0.6588948169375113,0.8787570665911069,0.9239525330418348
2.39754559458385,2.490594932110054,2.3540252580429932
1.6317020828403819,2.016650742167184,2.040800431063696
1.9734564852806564,1.9920860713768829,2.0207526199814936
2.1325587622033013,2.3050361678916698,2.389365494748926
2.0087328983286583,2.1727255193980253,2.005200011707364
1.0848423952818436,1.3502277510895855,1.3997359136154117
1.7165940015228278,1.7920753790512192,1.694589257129448
2.837686449505294,2.7629077406584086,2.6781933810482776
3.656731689359042,3.3601102931511444,3.057293312317083
2.113508746111438,1.983815435387932,1.9160309239299367
1.3119524407479946,1.682088130806697,1.7889544563070778
1.2432991961391169,1.3823865414705423,1.3387404045565756
1.549546857952869,1.764933040281464,1.5935544355830553
2.543404446418271,2.343232662127939,2.2578996535022076
2.378514816734445,2.2123047343624744,2.163663856088722
4.772350166388948,4.178355125453032,3.9068693471274205
0.8624554353989761,1.1109094083705555,1.2407236307101979
1.9154074327543702,2.2148320429479487,2.2586778828462655
1.2526212759142212,1.1759509254105565,1.1172799656498562
2.0232089149455157,2.136842231262831,1.96787856142535
4.691377289566038,4.2940499982936124,3.9787595233556607
1.5185382832219507,1.7761503015295401,1.8074852176035792
1.4372011900513346,1.7714729223811942,1.6483625481670856
5.141166435074063,4.682982041666644,4.277740555599717
1.8934911795388727,1.7945660544440187,1.766691953770767
1.6982062970771092,1.7713357831093843,1.9208303646802425
0.6070263781739905,0.836049076734691,0.8969616988059994
3.3998192835085908,2.947929441073808,2.738466509356053
1.900845751223282,1.9314232525214154,1.88116032769342
0.9858829946065387,1.082398642279405,1.0331978711096037
1.5357194859462955,1.7881341226183787,1.7884643220277978
1.2460133876484438,1.39338769282246,1.4496378764488225
3.9771690392924928,3.5459434629392486,3.2616150881926838
0.7860818146536764,0.8248893528253283,0.9124714202927889
3.160437399972761,3.098263182931767,2.759624159727416
0.8892995708978302,1.1151912096271657,1.119295231532297
1.14907275052689,1.3261929915887682,1.3879054298459492
0.9851708802935424,1.1791378768893104,1.2716939747321268
2.9035802136829956,2.806773387378778,2.7256060926292047
1.3075728332584158,1.3652016613957347,1.3957574125560057
0.4725460866201566,0.6340859896377798,0.6340859896399254
0.46865715292902566,0.7256965314180529,0.8705992907114056
2.0103514091819696,2.035702820757273,2.038696340476789
1.8979642543096742,1.9795096065624294,2.0343487892060255
1.9466163607524547,1.8145923052180633,1.8340573231336317
2.1109970687919932,2.043761075486966,2.0901780242741363
0.638697902984067,0.760942350266946,0.8044654491927063
2.97727377744984,2.691651944920942,2.4694930134326527
0.9892863840260105,1.1130378564932175,1.2817984848676114
1.3447652911022443,1.4863770774911174,1.5867058798116607
2.1295819760517447,1.9382062524286185,1.909578304941965
1.4173423659782036,2.0289987264224325,1.9808641016888484
1.0553126103441899,1.2659497127939885,1.1648883691344483
1.1365113384915435,1.5164860454818043,1.3682867496089672
1.3565411253108395,1.5956334033983004,1.6003229635771319
1.5461147470279815,1.795360442172691,1.810054325624819
2.1752035837516295,2.2152019566162386,2.1489918174984552
1.8064942162921644,1.6772056408636877,1.6834747335599383
1.4824670781795002,1.9082597899535334,1.9395525750653775
0.8462994405609748,0.967710707703317,1.0561242705856169
3.207820539005603,3.213950848888167,2.8844420106593187
2.2912579639846706,2.2193258376764256,2.1515902376378606
2.121778672913748,2.2496500694309676,2.2480045810989875
2.586772882627721,2.6313515138563424,2.5999802298154635
2.8132334238746153,2.845431759419287,2.7935092957916594
3.0014960609664714,2.693390801750631,2.675183313103688
1.3800219596831302,1.616774066626821,1.6089380425550577
3.4646714999650694,3.264693578833373,3.001163583333783
2.2077197246624247,2.252075764910685,2.1395608372259387
2.854007514241455,2.6431277966998077,2.5515535968313734
2.4473817595484753,2.4779291503489334,2.3776946849897445
0.9641621341673866,1.173519382919255,1.320496708046007
1.276036962260032,1.213644759724896,1.2133253871957874
4.2532463982048245,4.076516628848602,3.9019624425949684
2.299740317234538,2.2051919230769377,2.1384745875157716
2.2688764634140677,2.5239373649738077,2.36012357518612
3.2725016410827332,3.241326202916626,3.1555006906636387
3.817099044938743,3.494419807861144,3.283467671997671
1.8514885025625702,2.0472911633432624,2.041670758391682
3.802670822195282,3.6489321576294005,3.459515968086135
1.4404221123092933,1.447464306585295,1.490116962950742
2.089513354478941,2.1296297293996087,1.899180639489992
2.674349688722836,3.0587340480406553,2.8225686483481534
1.2825073255464676,1.2727925106561415,1.2773685904177814
0.9282102703820658,1.2339705710657136,1.3676767067108881
0.8939622994933293,1.2716583006207465,1.3546619244469997
1.0495163247653538,1.1273837332200072,1.111373685670642
3.2541060462619167,2.937800625870187,2.836569813851531
1.364351039153097,1.797602905126408,1.6980316958454826
2.6999176341528788,2.943782160967263,3.005406769332521
1.3157096027778385,1.4368400801679753,1.4601038795880568
2.6381502249094133,2.6798866818964533,2.540879725629823
2.0115592919432403,2.012585744685009,2.049475407070715
0.6518187962767548,0.8128802587521059,0.8498104204711453
2.6044373418241555,2.6491293187567013,2.5342832491944836
1.1353448197770066,1.352159109847451,1.364712669476765
2.0130120631336137,1.9599446394855422,1.800097960991253
4.610374327144255,4.1427460956055535,3.7822723886920926
1.6400473267378295,1.834326266954843,1.8931482952937373
2.119198651331853,1.8780348437310166,1.761753759605937
0.4817674003105077,0.5716543747580195,0.6137006887963178
1.2060244393730504,1.2544911860966828,1.256542989258317
2.617789362037287,2.746501193066176,2.757827671640379
1.9790945752706326,1.9500375028063623,1.925276926459541
3.1396202434109552,3.040376079990845,2.859154976719637
1.4306249595522726,1.6231364979216383,1.6926392127593355
1.4641541363595594,1.7013745401504352,1.661306171673035
1.5443258164155516,1.573106569105468,1.604343151125973
1.864119655685245,1.9785526260766837,1.9593739451568308
1.238939548723333,1.2824765470446755,1.3528508295875041
3.1408570870633126,2.7758341410645055,2.6977885668307953
2.2456638700513256,2.396199827721128,2.3866394720470394
2.8143588090370373,2.7747549923322343,2.6276499588070568
0.9608316479868478,1.0324364483767763,1.1237165297729284
2.1652590919670947,2.3970964473310508,2.479394091911451
3.970290434182637,3.8709398358490543,3.535418459640551
2.094708748287801,2.1992370327822037,2.340105034308542
1.1658479657416394,1.5185429117124465,1.568815923618109
1.5157319576572397,1.6543482727354801,1.6374331032678937
1.2523987304306303,1.492874755769278,1.5576529959349619
1.9266120026497966,2.0622487133601446,2.1292717566729995
1.85735014427106,2.06004435895762,2.154081956287989
1.8259223238216888,1.9574263869483124,1.9537622836571353
0.9859821501026331,1.242047501503485,1.3574605629415968
2.363207166838984,2.270169566141628,2.224633334719261
1.632492688746471,1.8858583215067062,1.921057064709022
3.3471976911729304,3.3176098660659066,3.002071433017859
1.4693214948848117,1.6218955926810028,1.659229455852674
2.841944295750926,2.639110498118009,2.6279657812195625
1.4922522661808013,1.7601332018804445,1.7704341860461903
1.5730243564875965,1.64483442981805,1.59309825708196
1.41484247356144,1.6970253755930023,1.6501169630796746
0.8032854592549598,0.9741833006786412,0.9891765780807386
1.4146028484146398,1.7029555504750833,1.7052931748398532
2.3747762640706536,2.290462108718938,2.2193225221022876
1.6350246425546198,1.5451748414281452,1.6217051394442912
2.5926715351001675,2.4675113259316124,2.5725772300189376
1.5054243928752273,1.4873710748310378,1.3738220954428417
1.7956971588271382,2.041954389379292,2.030656272680637
0.8202101224555713,0.8953508182148237,0.9457865118218086
1.7986970069116448,2.024697882250744,2.1858651109669514
1.1563755737214463,1.4214006263034902,1.481410018428633
2.3044142628854636,2.448572014250313,2.2081468571430953
1.8305416096299967,1.790259250661874,2.0060084301452026
2.061249385188118,2.1234525728599913,2.2480250494731977
1.8250332738574906,1.9911783977706243,2.1082994460979116
3.9357513591664883,3.6214159092157807,3.3688227976768506
2.412179598638437,2.3447117929916685,2.3580113972844043
2.074412936414249,2.0392828623006403,2.0356606075802675
5.0919420114934155,4.906871850522644,4.364769319993995
1.1184834782495081,1.4286108726364972,1.570137931922873
1.9297070872024882,1.804417289281913,1.7131191747885695
1.2187192364086894,1.544549461529948,1.6906781104818
3.1491178066128818,2.940528357936186,2.681279471033734
3.4111807136113157,3.2396347131302377,3.1412750100733433
2.0002108876552978,2.163340792989369,1.9648186559140823
1.526033689224209,1.8158625348265063,1.8742536557003275
1.0016288595546738,1.1553484069132565,1.1692410604116927
3.6437071533877736,3.476128584864382,3.17355899330743
1.52200736487507,1.8025212537579756,1.8169463014099931
2.5972399103975348,2.562969471496403,2.706873622872782
1.4710810311498665,1.9601873299862285,1.8445503625978346
0.8815342550339663,0.9330534099276115,0.9712111645143523
2.4318125692660257,2.3240489408672356,2.346256971832528
1.121930757561253,1.3227362451050446,1.4068887771978116
1.056899533617826,1.1907632219446824,1.239413526539887
1.58319090306076,1.8871331350235392,2.011513273700817
1.7384712864999816,1.740338403780145,1.7505276772351008
1.0272426424986363,1.3056645858948732,1.32596683770571
2.6266994163072486,2.544744491754691,2.439138278357696
1.3835661834775226,1.5920089759840974,1.64486090782643
2.435213097445852,2.4110337320162887,2.353800746911299
1.0941612485458623,1.2462954645907054,1.2956305315618855
5.914095757243919,5.484268640112316,5.046608711130952
2.4115138529303777,2.1676176172255364,1.971094696866831
5.976266448200824,5.591556461903852,5.082764112229919
3.332568704658376,3.1082559216166326,2.8803338195835617
1.275737392949219,1.4128443265671113,1.3888334567467202
1.2509370599338419,1.3786584414097374,1.4339561838461363
1.4608360002679295,1.586532955185312,1.7164398864076662
1.0617655584564352,1.2271347768219547,1.2456992993513643
1.3268107816110988,1.4421664638224536,1.4971107133682922
1.496652525212622,1.656872015241277,1.6551709359060203
3.542677866465205,3.7100218367347084,3.2491936712364393
1.7737875989766996,1.6827803620757718,1.6764157147951173
3.151829511543832,2.797120507121629,2.543224190677647
2.6754001356162114,2.9596753281610817,2.834133926068576
1.0209678734691445,1.193116316544497,1.284513465822325
1.8972952055571661,2.085966613171925,2.2258212315658525
2.476899871499658,2.853507602610967,2.715985635850917
1.4884127085679537,1.6545284847684527,1.675628426822647
2.238928803728681,2.3652519897644675,2.245858898033055
3.7037641367243404,3.456975146938528,3.1882963372953537
2.663873392152597,2.6770913255602005,2.581929605182352
4.622893672273187,4.479356328352133,4.3426289927437836
5.91976500819482,5.582140123280414,5.301136076654948
2.535224313282524,2.2109971863823765,2.089888995322645
0.8501264550622483,0.9121882205676541,0.9092342815415552
3.3173119952821475,2.898748469272206,2.6790614531727543
3.8198280400748295,3.610200113779155,3.570562431606294
1.0903528999768481,1.1705396852186523,1.0809816960584853
4.3505992653068155,4.023898343932361,3.7996921175342413
2.8979879931053287,2.9846791464520055,2.857039212844141
1.4052743469093005,1.5162859180239152,1.605977520752462
2.1598499345369593,2.4433964819981226,2.1707877797697
1.530561534411539,1.9517788676229448,1.9718390035606597
3.1745691969683376,3.0187284080023833,2.9471218121862006
1.391271727362331,1.6070334586167423,1.6833155815080525
0.8817904002038414,1.0630907046640814,1.1051483598055805
1.2330098338227131,1.464566188899292,1.586019249692167
1.2110963322281063,1.4833885890253053,1.4792224509783143
2.679719459603799,2.8280438527045266,2.8523302714500125
1.0839785316417114,1.3211923448229808,1.348886396880421
2.822152817159741,2.6618102077243475,2.4926739401354117
0.708051362331255,0.8599844140374112,0.8894714194273016
2.4630062221854474,2.4194020320461944,2.3932560475253677
0.8626377486605326,1.0620286001766797,1.0662235119684533
2.0406876156477196,2.119753454957298,2.013876173082227
2.0509964968845167,1.7254147911183537,1.6288449476867943
1.0596678709235985,1.489275689040593,1.664752023520576
2.31324780807441,2.343382413515851,2.434304867118629
1.4181604711327092,1.4927186264607863,1.567045309142423
1.3965609911890273,1.5659410308363009,1.6423524382821748
2.176219806832573,2.08142868227908,2.0149508128864744
2.496835783879102,2.5786791794797908,2.6096520400296472
1.8464729340828292,1.937476956477691,1.8914239423953945
1.4693443300485827,1.3454350136268256,1.3058542274664475
2.694457320427628,2.746625000238032,2.4943731995326677
2.453832139068746,2.555041615457901,2.6066374248853346
1.7483084411281844,1.7578385615674632,1.7580688553017556
0.8913359107895718,1.0251500486136553,1.0972912955675858
2.05727493038625,2.1645762597533347,2.199156984977574
1.8370218270629095,1.9863665706422828,1.9934239180351356
1.4217089073304772,1.5397293519755546,1.5330803809687157
2.7238646227844288,2.779795925799598,2.757709967256582
0.963673170296648,1.2033553996123678,1.3046615361203995
1.5714086106274194,1.581679900002263,1.6437057717580428
1.3782366453669075,1.5680938773232975,1.6376355908369495
1.4666458097085215,1.531556873845004,1.533868719804177
2.551308483134583,2.2845088173289345,2.2019476132540707
2.8646241694834735,2.58381374665767,2.3821796510213415
3.00843683761477,3.03801098173026,3.0400485477613985
1.3368993608931443,1.7470087692045793,1.7669644875612873
1.805126333625189,1.9551096694828625,1.8683722662086366
1.8675373840975857,2.1463938204120216,2.0005377716087525
2.8948680819360466,2.699666990545432,2.5920046472650284
1.3502291377604092,1.465741539692474,1.41186181288062
2.5082313750674077,2.3569443744432546,2.385873251349351
3.4798814067127832,3.6061268871534793,3.471464021471198
2.7374293955287916,2.722677849552944,2.7613294733893534
1.0584316265296896,1.3491880321099712,1.4818860060937749
3.538143824616044,3.4097414045697025,3.114991431519733
1.6154855686941079,1.7450346016175438,1.577213657808815
1.7104042746990147,1.7428609069478862,1.8817159019811425
4.436904829291358,4.156912614980654,3.9491123600495106
2.026539399702162,2.22167427633167,2.2751229147719254
3.8212899757542376,3.3495279437671823,2.899267510322012
1.807587514154801,2.010496105609982,2.0373336874651424
1.4770757293220749,1.686737326606604,1.7348005174480619
2.037001957459923,2.140491094416086,2.1878664874958935
1.5306193996824156,1.9317424365380327,1.96556168066237
2.3414126864790177,2.3877475265528068,2.3736214369880697
2.442823359916172,2.3149455777168617,2.1859348121540587
3.3506407153052646,3.2164433992775567,3.110880522990569
2.6826654025162915,2.8121450033470485,2.841300518988468
2.0757989171229263,2.1322808800884405,2.167998136466194
0.7297387895351737,0.9126090808821125,0.975665645219658
2.024696709922059,2.1856416277553987,2.1496906389473622
1.2941441664157125,1.3705062641302999,1.365860541969752
1.4749755835798184,1.8350252833915395,1.7359044673737114
1.3561144546724107,1.505683592272625,1.5056835922829124
2.3348167585995627,2.487865293975365,2.342296032935151
2.540978641555047,2.5709348298778716,2.4179617661021195
1.686587121801817,1.7446558850634482,1.841543524247199
4.275737358224066,4.124839357319234,3.9429588686066426
0.9914234407624142,1.3182733021634225,1.4193463455371431
3.4663655039515313,3.450934269950239,3.3048627219898474
3.513519493347077,3.2774185853807327,3.174306235053065
2.844012086951991,2.672059516148354,2.5076671421339225
1.9790717730344203,1.7714994935564234,1.9472968020611456
1.4760789075431295,1.5057893807093858,1.4401383151351899
1.4853947614784968,1.4717009731686976,1.3336081096771397
1.7951641664534332,1.9813982229555458,1.90211884861171
1.0743083426969664,1.1994858588976391,1.2191530869938623
4.877203715541705,4.652360616815834,4.335232678045721
2.5293278106799364,2.3550127555961446,2.205887671859876
2.5150546313446376,2.429528629005855,2.3826939209206537
1.2644840848727879,1.5510884130077298,1.4654578376793956
1.4178592471219091,1.456476773555448,1.42462058458299
3.8088744356035216,3.4438096958973285,3.2596958536616727
0.5464626253217137,0.6341469057362745,0.6961939490359996
2.6172953544341966,2.868171153582503,2.486741326430095
1.4178882583451853,1.4383590046539194,1.1685404038748644
1.884664899848508,1.9218298885403065,1.8054039377237776
1.0252440526916853,1.1732748734537732,1.2538189844605474
1.5236696314110845,1.7466029241240493,1.6521480412369127
0.601007719692586,0.7182745242147293,0.735426569477526
0.5978908768934149,0.6340926479096773,0.5798476159989168
1.9995648686575178,2.1667494724477874,2.096284053605394
2.5647029641469663,2.619115305696479,2.60558052338531
2.664313858253904,2.6641789161134493,2.5860655406129576
1.3290735395355306,1.416499221125245,1.4293252624931203
3.143483716386777,3.1388928762426693,3.055504423827969
4.100505279891422,4.080740900711604,3.932645999534389
2.0485160528342883,2.3593365889832802,2.541047056127908
2.387670110122515,2.4471275848054552,2.2537779759789958
1.875376550376122,2.0039422913673755,1.842854334111838
2.884719712079779,2.966227554604065,2.8507365913608242
1.6360395036901174,1.8283427425046992,1.831980899121992
1.041577281871788,1.1801723607840429,1.2385850813443082
2.5517752482529494,2.4401742003332245,2.3136631629186137
1.3562464078868433,1.3900733562656895,1.4729820056751894
1.4225903715744705,1.4381755083497285,1.397801965354192
1.87242023794489,1.9060492092636676,1.9185103357569977
1.1336908326216917,1.2136164834234757,1.2162569668507541
1.6124942157472373,1.745290148250203,1.7664261632635805
2.464223973351102,2.58962264615314,2.5148965402322623
1.6591179276074637,1.7007653168871832,1.6110816678312196
3.620504743841478,3.3413310860644123,3.0261377476688476
2.076362499560915,2.4056510581119293,2.445067417230596
1.04329511609538,1.2975919435450725,1.4134838368648621
1.7995356863094518,2.073640110101059,2.160339400646477
2.4558972903222025,2.31261317112471,2.3443501203758195
1.9353834961516065,1.9494245721547743,1.8482430851552765
0.9363194942349204,1.0488664355442814,1.0972559265865431
1.2755905179649607,1.3874925639908078,1.3907870604501338
1.980979812720629,2.071247184589936,2.024320817465901
0.8813313831498252,1.244304413385788,1.2822809426352595
1.6915227655247824,1.6900606279618695,1.723178393217336
1.2263246490864501,1.371607375431083,1.406268944708232
1.1455381974491736,1.341135943458707,1.4072766844542097
1.8755362101172626,2.1722276820007114,2.2508195922607928
1.9593674022355445,2.008988818749732,2.0073780693856142
2.9248898670550982,2.693210102514791,2.5968260415709046
3.656570859110989,3.458436747526721,3.4787665014851856
0.8575005999850713,1.0691509304877584,1.0809971689996252
0.907936044299796,1.2061705334483532,1.3204379231644983
1.1364992037729773,1.328181966527361,1.4675109485699724
0.7401405872514666,0.7282671194737971,0.7534531916161148
1.041166697674771,1.1822330633264442,1.2316141444854585
2.988658390502081,2.9878333618420956,3.0497623908261273
0.7769963824195759,0.9723117100899303,0.9826294291288028
2.0253147983058173,2.110922979831934,2.033586017633301
2.723051193131675,2.672725122740084,2.518703929261423
2.63381199799643,2.7971497363497,2.8591973814267297
0.9083135829510531,1.016195819520668,1.0271967707074092
2.8495383571972503,2.9237659503948086,2.724557754131509
3.424504557686659,3.1456844971142486,2.9538983057090666
1.5905446608412495,1.6205285661841327,1.5139023788125485
3.4047642221483887,3.419577324754578,2.940693148908164
0.5773124731417888,0.8504721410089502,0.9568196915820293
2.497869866214264,2.6976736741799625,2.703592750261099
1.5443349749152135,1.66467030445585,1.6760967331788634
2.40050161403391,2.803378923884473,2.9362057378641304
1.091894567399774,1.1660437801916308,1.1456584474826392
0.9583157595157079,0.9494349218395337,0.9788612566117465
2.3971040031992557,2.150982069990853,2.113571768332817
2.4412630879037915,2.2531869824463,2.2622293323733715
1.658890138201892,1.9832530717746337,2.0374084168588147
1.359587498202064,1.5083176357616477,1.6269449533298581
0.6874606308949869,0.8826871995561276,0.937647657684284
1.168325718378302,1.3810740434250885,1.3488779543198208
1.5781895151282979,1.459919362760082,1.4517315972120524
2.800806995768528,2.449556296079596,2.2260768302523446
3.807998391845542,3.723464512739765,3.699109477673556
1.1109775916983569,1.29005198902715,1.319019943531267
2.223258760024456,2.4166374199590495,2.1412596444762158
2.5964348024328094,2.3610587699023093,2.192770913155506
2.0855877742175997,2.318066530452655,2.2175027295138627
1.7828284128855556,1.952844618135452,1.9797195380024333
1.0500373909178033,1.3517454934323712,1.4023812744098276
2.6533674374898664,2.760064509812231,2.514745852490755
2.00833956645765,2.177181416770872,2.1372336493624458
3.0203220630494503,3.0902530697686426,2.801898765548936
1.532122289246465,1.6508851450848758,1.6708039400137003
1.712013933392969,1.8042146615662955,1.8555772061644256
2.2964175091172914,2.4842337145637576,2.3564174403478213
3.220403815261691,3.160390184070557,3.2484007641733124
3.6098388781763746,3.279896521244431,3.0584809125140295
1.5593150261106796,1.5004335055205276,1.4328819362129022
2.7962866608802055,2.75623779911355,2.658603022040412
2.5501503116499675,2.438371668884198,2.361232656113985
2.915529363705026,2.8795789356371797,2.543737385099251
1.9623432131219225,1.9490880823848113,1.8426555729066294
2.3243821579984423,2.327488262592062,2.2813053665120746
1.4941762542316739,1.6958631959217172,1.7690451830404288
2.17908641653521,1.993271871304803,1.912801644714472
2.631376015541506,2.722247596031282,2.7052464117042105
1.8441391817681032,2.079888649743455,2.1064576458380517
1.0054406151292683,1.1184501070433257,1.1398836204096288
3.3958797652519346,3.21719047583395,2.94310413401792
2.680348079737201,2.3644027099067464,2.2335943507812384
1.6769784696968508,1.8435506911277835,1.7638979965246344
3.6873216054266176,3.720435201293369,3.6664815339067385
2.631332674344106,2.8207388577410155,2.8851447611626915
0.9060129973325771,1.1202592234319315,1.1665399810700754
3.197585000913258,3.0442481877391296,2.95836013829323
3.7220321090487984,3.3645859788744494,3.136113879524934
1.306640992897311,1.4167652955312486,1.2799641496104803
2.095507362955725,2.3262673062670514,2.3244977779176104
1.248843527689195,1.2876327294537315,1.3787717704442646
2.46459708265678,2.3030106305575013,2.2608613546928353
1.2975729521310233,1.582784966851837,1.5744689082439205
1.665182818869145,1.7854054590816768,1.869837113954675
1.4858118248000052,1.6039018643368164,1.4597390638205785
2.4027181110475,2.185056231583421,1.9867914708334071
2.1400273299087282,1.9611839610235284,2.0311863124086846
1.932646662812526,1.8735081187260094,1.9282073044931145
3.984058644762827,3.6658162830004977,3.2950276837151007
1.6044949698009225,1.7812919671391754,1.838576917098052
0.9057098998633252,1.090116725626563,1.1954462626498807
3.1942228609128236,2.8538689850367898,2.721811052152672
3.4228696222386117,3.080338557741595,2.978305915711237
1.8005544804537872,1.8925998866477263,1.9639158163604926
2.3019472086395902,2.4424110211848746,2.4905284537166255
3.891497308700181,3.669554099381127,3.4300345086727337
2.5327213900855647,2.41381981179579,2.0704350616061165
3.6651129570262113,3.592834247800867,3.325455319506509
2.3613443708317825,2.1411465450414724,2.1186720356388706
5.060156153299429,4.650984814700659,4.323188007434482
1.248181366584946,1.5631807250905547,1.6852961071837285
1.1594118919594247,1.402331263776038,1.4686088239643065
1.795443891829394,1.8385195786061614,1.842828281968182
5.287148986324943,4.688878950790234,4.1850613822227745
3.9591205658473565,3.7326818936327277,3.4075883145864654
0.7464201725755077,0.7794521521630945,0.7351162840899083
4.700964568224621,4.508309828929068,4.417423946492488
2.454101226410248,2.308300252808232,2.186591666515775
4.051927760455202,4.136531024647333,4.132272596712176
2.3735325126116686,2.166091177161801,2.084566083324751
2.421755298966042,2.446937245198167,2.230253806517773
1.8999892850263647,2.032630289939105,2.1755094531852928
2.495012115896813,2.5279380993810525,2.477022028349681
2.168370401120283,2.408875647208517,2.4673867469249355
1.1833077792796036,1.367711120457289,1.3748161565713002
2.0479327166389876,2.5430983515697503,2.5198970875604094
1.7670941943073746,1.9738938428646062,1.9452362059770747
3.3965893587844898,3.137491614436366,3.0023731955978894
1.1848939437037975,1.4112787938413904,1.4250456597893935
1.4360434615930084,1.6282344495276835,1.5371819679100054
2.3237950503266003,2.112142369325089,2.085896801622824
1.0259088935504603,1.209252039190572,1.2479161240173333
2.869615567510461,2.8692561478057224,2.651265884078757
0.9834783792848537,1.122914079309781,1.1589814655591055
0.9133089992948004,1.0535295959505453,1.1080446724545292
3.2016297536842684,3.187920889480786,3.3322248786242463
1.4777933265333123,1.7250406691469093,1.7743355045006304
1.9370433087124739,2.2888912923851787,2.3132704493236864
2.0011718101797484,1.9800657362724454,1.8590900342715457
1.9878046760947845,1.9532025850312835,2.0480900642235285
0.8617107597506196,0.9926428950647556,1.024711890107009
2.784770516035022,2.6331661081151063,2.4490380923399058
1.911426191197181,1.862171222080886,1.8655911729863235
3.5395726860902252,3.3496219311983326,3.3075389067220837
1.7554837373935754,2.0515068981007754,1.958700888448868
2.486773064724563,2.7334167722497664,2.5171843491983266
2.8043647073512754,2.5416541495316287,2.553657431694322
4.355617704246358,3.992429795026812,3.8576449645760182
2.6672952900306726,2.3740022303974633,2.3459641684504744
2.2196714844622627,2.148349412818468,2.0926118445893724
4.090197694624835,3.775264108443153,3.4380220568720583
1.291483061516193,1.7947527939892527,1.691567434329418
0.8808306041524339,1.3375026567016168,1.334362301338704
0.757294214307315,0.9147074047642465,1.0499236987918026
1.7177172933957985,1.9389193818076833,2.0449841284545016
1.7541741085311726,2.0166500572127544,2.1310491864176315
1.1501560823041155,1.3232128754865333,1.3818920435732918
1.5433226287604567,1.7504417378963115,1.813356039400324
3.9031066822246903,3.6860072668081827,3.5986947525599127
1.341228870034586,1.42932592363766,1.5468237270757113
2.361310704506428,2.483673112483647,2.136763660174401
3.9847871120762095,3.5472769852211004,3.3809637254782325
1.8707981337388242,1.94041120377004,1.887823405190022
0.9692681026935955,1.0508646615165904,1.0134736529500434
3.7415812456440105,3.375517261661171,3.1445646080921783
1.7826680704547528,2.0661207142909324,2.109626177259993
1.0765728553664315,1.4453213291498506,1.513625666589429
1.459960819787763,1.891428355731751,1.7312742470937976
2.0145185534502486,2.2837536088725945,2.259162169409184
2.7546065862805516,2.6166560442007953,2.6580747749010585
3.781277411898763,3.6299811788957106,3.3756420548266957
5.530247442488078,4.82487125313137,4.263283249346939
2.491549732547836,2.5148393993116605,2.568609331572237
1.0955910849845358,1.3385934536760438,1.3704914876002552
1.1779820079948633,1.3616380122615166,1.3649997109590997
3.309380099165601,3.174884492403818,2.8279374091462057
2.8382167287794817,2.7291284218009033,2.5602896606817622
2.356086021245615,2.4684591779812166,2.4460937657349877
2.5569376748563872,2.5543996307631813,2.6315420091086414
1.8855775771818952,2.16574625282012,2.233931326070344
3.7651680250075685,3.234593968890869,2.9751598427424235
3.45056737420117,3.509728281997178,3.477907221176181
1.945538916159249,1.8137646590382523,1.8780442553193155
1.1671667332990932,1.3105187167810208,1.3769181917973345
3.1749424410723064,3.074556883375148,3.0455042633161327
3.6336852789462966,3.47493395666076,3.317136021448273
1.3496345614605416,1.3827731108061014,1.3608790929612888
2.415160274722578,2.532308639650501,2.4589656433861
1.201313237813595,1.2378464359643415,1.3242066469833458
1.0339587473871281,1.252829941039083,1.2236364477205945
1.0760746595659054,1.2299820885012407,1.123598617189343
1.1278754026792643,1.2525345574441409,1.3235781099382635
2.3340862141550747,2.435090621431716,2.288393887119794
2.4342971141885035,2.4344643294846153,2.463683162047506
1.0970792104816076,1.2618448512310014,1.3103837245559156
2.157928986142359,2.245515119988808,2.2495487564588172
1.7241081837076213,1.9322082386442523,2.0277362684772777
1.0657071309995811,1.1492545253880515,1.1492545254004929
3.8838818180910804,3.390265019601454,3.2603001935196
3.796739853328367,3.5822558880221864,3.4041707060129194
0.97563254443657,1.2109268458431202,1.233166386909298
0.7192019602333936,0.9418107272559109,1.0259521295038796
1.9481560503674678,1.9431881157500268,1.769267534994848
1.417957474182455,1.4972877061371772,1.500953949555576
0.9340497526711836,1.1219624663383363,1.1733012309682496
1.3612737617753217,1.3415833385105687,1.120711445253551
2.8564988647380942,2.630157556270279,2.6233562331937206
0.8080477864595584,0.9031811373908045,0.9351747389413954
1.6402221248921731,2.0082792571885255,2.1480868267805406
1.0238905619915846,1.1354335444066812,1.1493946012666185
1.59034902524534,1.6578396010685756,1.7364368480897554
2.677987769211763,2.8733135824070137,2.516649663922212
2.221182644934804,2.5241725397446237,2.3610371230624847
2.182371638092845,2.3350917102462545,2.4192319885890226
0.8477723529951282,1.0054758224369413,1.039883960408387
4.5057558523342065,4.30886258361271,4.022271311935261
0.9764866455006836,1.0927733661016392,1.0927733661035086
0.9597363367391362,1.272816231184826,1.3602770962375534
4.560880282342776,4.1079664803596705,3.9140185105890373
2.4118951451544515,2.7012997267253285,2.7332182587252585
2.258289160353737,2.5299107274837738,2.612847856220581
0.6015631366413983,0.7261421543631592,0.7958858414624632
2.051075822854529,2.378246602646062,2.5444937653357416
2.4597646118861167,2.275664601890295,2.1966429830504226
2.0282788235697717,2.185833094994122,2.2401308579636976
1.730943322998259,1.8399842318249655,1.702876112664431
2.8678451444896056,2.731129887994547,2.595086281031323
3.0894048260558415,3.2184873388976745,2.850247220013437
1.2992409164132814,1.546402156482714,1.6816141058617815
1.7756582276908761,1.9017514558406388,2.1048743113746515
3.654490584592169,3.665880923904741,3.442245674021855
0.6791081203723341,0.9629818435026679,1.1303141970720336
4.687655656176633,4.424907988471085,4.08712013785258
2.223931053643408,2.1738065827703292,2.042165069031941
1.6038749221911535,1.5969709511493835,1.535524867869946
2.2052140662795625,2.3348311292206465,2.3410723077128317
3.0782169056071202,2.7987578825236916,2.6669557112378253
2.5371140670085786,2.36186097802194,2.295213790030001
2.917111494099219,3.1381663267885256,3.112229351153044
3.7648149633051116,3.1594120507590757,3.0240637443288865
2.0082434838144287,1.8325347091087774,1.8353252111760232
2.663857455483357,2.6008126059886245,2.478348027827663
3.028305543433078,2.87925499179284,2.726694333128556
2.5269950060460538,2.649684125302293,2.5025914638777267
3.47726797340576,3.4107408975313023,3.23120575341184
1.382061977900444,1.533499926950826,1.6202506423727547
1.1442259654364568,1.5227520621377313,1.5669374508347316
1.4732007701369092,1.6944156839021016,1.7998692439403519
1.1122244274708863,1.2133147459745428,1.2555650983104436
2.4615423436849344,2.551730205775654,2.5517302058024636
2.218414558378748,2.1862515563415963,2.1111247515406375
0.9366928322280166,1.1657264880867193,1.2693140457291174
2.0690850305331825,2.388025231008631,2.5195235416711377
1.8033828372645009,2.0141360670401136,1.9776174477539512
3.004710816334044,2.8981173756168723,2.6508044697444313
2.4679528505011175,2.408548122460309,2.1876593150756216
0.8688529666438498,0.9217604060273515,0.9244712311160793
1.8190378658261135,1.9965910339193762,2.038815054776807
2.7285494716772134,2.6537985314259434,2.4591595844131215
3.3276212824891376,3.2369463473526987,3.0653229922702336
2.8121730756524395,2.683007606459022,2.611324678250276
1.5732305785179856,2.0044431974880945,2.0255852626753805
1.5963259238688963,1.9283756258812126,1.6489526902797311
3.231964634013006,2.8575840360848845,2.6476938036505486
1.5950266025297062,1.7146433423265812,1.6649041760808199
3.855280515991412,3.449001905046456,3.3978463408294557
2.879216011009331,2.8419140278159727,2.788253613263695
2.459311648642758,2.6486117503717814,2.5765602330299977
1.6796214515758814,1.609820178969929,1.5298880355341
1.9108037819987345,1.951962969772583,2.0031005247092537
1.5541184282717158,1.5706845470945472,1.6152898599328407
1.3980328937747137,1.5409049701289468,1.5306518333960302
1.067624188214783,1.3918177852753404,1.4379622812868382
3.9291400894078192,3.7934917258123146,3.6241051323507625
1.5146635558252872,1.5574637855008604,1.6930612793183704
2.3730395851511625,2.7258796218488692,2.4738095096079933
0.9885290230886769,1.2452740773117472,1.132950195639418
1.2775439748538755,1.3567107070686877,1.3226826867018768
1.6331708195361663,1.8030887148965686,1.870243292733099
2.4688640065738623,2.283552153782257,2.0717467395047433
2.4140490518704665,2.183961754633782,2.074773936657125
1.3162362538523207,1.556681196999061,1.6097846836031537
1.034487490117833,1.1159957954820934,1.2500507903819338
2.1467845347129892,2.5238730900036117,2.630312617356982
1.6711124065297267,1.995489493280824,2.0928189220071434
3.766764818484164,3.920881175398724,3.882518832636546
2.179999402981925,2.021398031319972,2.1139478295817753
1.978140356810532,2.2560885472906747,2.409787191410534
2.3475524763140516,2.4610367784285647,2.3737530456018354
2.6271131592342614,2.4597767066298157,2.41827107388354
1.1415800070951136,1.5194012887159112,1.6358594312486205
1.1674504443245595,1.1273676659031842,1.0552894726229014
0.8001546736356763,0.9786658780983449,1.0256909110575279
4.399553147031768,3.9522585209993455,3.68963314185804
1.857112086428459,1.7481987211820416,1.574830489073068
0.9718915011172974,1.0663835635604573,1.0663835635594852
2.925737514912474,2.7914315382872354,2.6532860291200375
1.85918167816898,2.1616226710053272,2.285111987391559
1.2995237158377975,1.430548266444978,1.42599959751279
0.9427080187695546,1.1750448483158822,1.2250791699232
2.240085600081386,2.0084039494252575,1.9284277603465227
2.4995952531723313,2.340499920960077,2.1050174315350385
2.9080334903186817,2.813787095756992,2.883015398522593
2.096886278277603,2.3626278323613374,2.1519919875540747
1.0779616659949531,1.2171229373380656,1.2657784808558292
1.9868447823751154,2.0012701029226996,1.810980284998847
3.0851005157907023,3.3011828823202993,3.478846362199884
2.510988206647521,2.4956291025559794,2.3505051430296757
2.189737653475592,2.2476950694383,2.1246841748248473
2.4539547118079397,2.535760790719386,2.4811477547274543
1.9500682415451684,2.193757168169958,2.29370176164135
1.7485433768151155,1.7886001570444474,1.7624175507629296
3.0745020452621863,2.6378210254709438,2.41370476735612
1.0970693627941555,1.3331244452644726,1.439925864514926
0.9372526730868,1.1152517539550408,1.1619090766296056
3.7124693366998502,3.45349013312207,3.429190248627788
2.0562007410991194,2.2267192937301385,2.293650824110193
0.8245274072970713,1.0476734686178588,0.9812811980358525
2.1951430150616194,2.2562508873900056,2.313828915467755
3.0587471421677606,2.733181059077667,2.5635241587391002
3.3899220622133344,3.2967573244842736,3.213742085884296
2.1348970319260183,2.2098067971289743,2.219009123953886
1.6984732371393239,1.7912722528820986,1.7769394887720422
3.7670748479907745,3.6131341294638215,3.355209384354842
4.343336696609688,4.0394305136991235,3.5689368948561118
2.2456682425519903,2.4705518938311086,2.5075394825376756
1.1573100662314433,1.3533550266484886,1.2175248022978187
1.4873174523071382,1.7649256176506973,1.5270989161174997
2.1771070530687116,1.9874842107238657,1.976682557658516
0.9915276918309105,1.1076828434219506,1.0779439519216576
2.622494736739963,2.6126331654837176,2.443222527601948
2.358626987801378,2.112211694298677,1.9282267996391595
0.9530671406144345,1.1071974106549474,1.2315934139290448
3.353053946155134,3.2868763731780897,3.1548048035267913
1.1343888806058557,1.1511394406355124,1.1628819777414392
1.9184306383466943,1.8164307351252063,1.6305420104788022
1.3490828442059748,1.5733376471724208,1.5818285006729518
1.4240394580063367,1.588931996010438,1.6553941471983522
1.9567309223433016,1.9771506378353667,1.9866807327070792
2.2248225773141965,2.215687288929294,2.1750933292215673
3.140961459311757,2.8578773937383595,2.7846693899567736
2.7530464825831045,2.719984172544354,2.65427358378671
0.8723346789208947,0.8887360931032375,0.9087208760416878
2.7945708610650524,2.5686473718678333,2.178129033195319
2.9722814817934324,3.1066273976347603,3.0612453433061027
1.4684942502229752,1.5813428189851506,1.4915606783168895
2.1154021597629327,1.9702791857971482,1.9741263691672506
3.9615539384554936,3.79827980514933,3.646531721387285
0.6380357278989638,0.659851506739139,0.66133808880653
1.0098671793708245,1.2074750093052338,1.2877289252276936
0.32468318808372765,0.687086047493594,0.6889575018087888
1.5200122340082403,1.440216735983222,1.3063706310879082
3.0991729337661043,2.9910452587535317,3.009139047421109
2.1130070335590045,2.245720667448084,2.233519128941085
0.9891752313365685,1.2879200252052188,1.2478486241182214
2.590947773892656,2.5715436298243373,2.4477038674822857
1.8085581088109204,1.9389841631607498,1.8930143171702798
2.791285531997469,2.832538677937802,2.7506064097631078
4.018785519381301,3.9239897781286164,3.554670429003087
2.606852019427114,2.536805201886503,2.517090399354047
3.5125250670031227,3.513187232501345,3.160857874554974
1.3931572774867484,1.490768570886083,1.5310306466516501
1.2196848497877841,1.493820197814032,1.4963238824261569
3.524167680714022,3.3327505947239104,2.9002681126811143
2.5367269403998973,2.42799951624582,2.21845648693549
1.768966536732435,2.092123106456169,2.1190619049148096
3.4557788673958303,3.4292071370081207,3.397986985017721
2.1809043313500034,2.2221846486342027,2.188200548098107
2.4390257833310005,2.497827111538053,2.2821987237955166
0.7023549586028232,0.7490655938302055,0.8414392197529036
1.1336912661636738,1.3309736048540544,1.4284127900876147
0.9616111735294333,1.1368482982552088,1.4724720616002898
1.382345473847785,1.1991928912933831,1.1169374416896176
1.475169913804702,1.6908413652104668,1.7070066070520034
2.15635502862893,1.972339358705866,1.9811926106297828
1.2737791589567935,1.363953116950141,1.3702590623316753
1.3382030132832903,1.4801263178645248,1.5299106702325653
1.8761940887245954,1.6688902582425285,1.4937019224432275
2.0656534593271005,2.1880257396778044,2.13856348385909
0.7606694929865319,0.9968544142316036,1.1335222653559653
1.6124467270604603,1.8268154273138233,1.863307602013914
0.7490506523601865,1.0061446960130083,1.1331504194638684
2.8545850608822834,2.888283977205638,2.7577773465866553
1.03449536894528,1.288264516923382,1.334722710472028
1.83839346715769,2.0202606340437024,2.0952369159530218
1.176961840680364,1.3682617202699983,1.4815150055955544
2.235076704798388,2.3238709314531034,2.166169367399133
1.800452342959893,1.8686941454989319,1.8986107610820782
1.388192815730393,1.5190767270916543,1.610660361074883
1.5914140988172427,1.765611953590758,1.8144030057917762
3.428256763589748,3.170027833118464,2.8846510216868415
2.4322604190761523,2.723116341932872,2.788443109692222
1.318798887512572,1.4288827882523265,1.3999454700459004
2.722331721290201,2.682509573639318,2.60594050038143
1.6731040867501346,1.7168678511652484,1.6550062585786172
4.415572327657795,4.221059079218872,3.914078770049271
1.7879319210539428,1.8386211324276762,1.9339942970243356
2.0465523578820117,2.01015784209496,1.9204794982886395
3.648451793352572,3.467979398898722,3.174057685599225
4.630009783771253,4.3752660076848855,4.1757746904120365
1.5828399828616802,1.6276766868977635,1.5970551958758212
0.9369375151069018,1.4472542895772655,1.4418256292019045
1.7163768145042464,1.7236326102653183,1.8195585964502519
1.976063840547242,1.9622881560216587,1.9846877422161
2.6738649524902898,2.4717874355899028,2.4402616026622543
4.445848987572135,4.178262490138367,4.007825533130761
1.7051203362870757,1.7862377807799057,1.8363322428344389
1.5346875684987265,1.50944679241362,1.5397248302426856
0.625567609783523,0.7806092531472281,0.8694534719177044
2.303512945509338,2.6232116535753383,2.3013676977033186
0.9979480172615468,1.5174070486223192,1.5053230454970896
2.7839848151679387,2.6239374193600735,2.3461956992913917
0.6208383434590178,0.7873499332727248,0.7904433522113098
0.469857213541452,0.5547942779345256,0.5668305275460616
3.621875782989275,3.4136147512930823,3.27247295502506
2.137124431487477,2.2821570289205235,2.327640741233578
0.7281050884455577,0.9961598048141266,1.1079007596606951
3.054087233555177,2.8867671168324245,2.8568668952501146
1.4735375176269743,1.46519938581258,1.4761816923323292
2.867707418067491,3.0771841744014807,2.7339950847783903
1.1639863686439247,1.1828413110091256,1.1688076023202136
3.3066679446796887,3.0913086113027823,2.911028617066253
2.3031258021151317,2.5295437493546786,2.5960375007597944
1.154215369982058,1.122632456878427,1.041459900265833
2.6903543714451654,2.9950593940604033,3.113530215689841
3.4812022962626563,3.5247491577044507,3.3379078279465553
1.3139608094044288,1.4753273402639617,1.5427714289376662
0.7790372690459108,1.0269741506300836,1.0440174419476431
1.3059857326833424,1.4344826161909932,1.4365462842952532
1.350372945985552,1.4376285389938694,1.4196083298784146
2.4527160343417624,2.5253248635780845,2.2091270523350626
1.4628162639540643,1.575827723947339,1.529231700430711
0.9464494479916989,1.3877522254375605,1.4334466963579924
1.575070538773704,1.9116755253925968,1.8328103964996756
1.410654925554545,1.6917198105909859,1.7892920754409651
2.2159739394370668,2.518460487828094,2.5807458321948995
1.3828259780474392,1.6433295478906005,1.6750916016464918
1.258504291167462,1.4752675777455933,1.6034321826587234
1.690793996505138,1.8710948940145464,2.012051802165476
1.8385281034020267,2.0010923137164194,1.849410840135739
3.125202270331142,3.048119820734573,3.0102729690953027
3.6139898572171,3.4417422452310835,3.208548408740649
2.194126383371698,2.311072174285757,2.3214609201825622
2.7634411411107718,2.7833093119560743,2.7095783631277075
1.4511317643461799,1.9386626053369997,1.996505027706105
1.4352864557849556,1.7285700891047635,1.7810989550225755
2.019568070695517,2.23677944140009,2.1287876240707675
0.9397369593878098,1.041554496604889,1.0464320003358019
2.332700528333509,2.503389565903071,2.5510849757122673
1.7062217310223633,1.7780199670355032,1.8059681848185414
2.0722811442181306,2.319963886755143,2.319963886767601
2.689374586991991,2.4837347546909805,2.38019365796882
3.112466173628474,2.8727119549760283,2.6787633012229177
2.3110536060502995,2.003395526003327,1.7515268590757938
2.0384793819836053,1.9014790391957879,1.817759214580766
2.540023868129666,2.689391951273749,2.4655360867632834
0.7903438598705851,1.160661260157746,1.1908825561369316
3.064355964566965,3.2020607556648604,3.202060755619735
2.035234241474877,1.9556835547943905,1.827166774093049
6.676165789397507,6.246899491549472,5.7909429523476605
2.4221990759226246,2.5073043216765565,2.359990366821984
2.391147153752892,2.2944222854624146,2.2464617729112217
2.4696020516119823,2.4395660915116895,2.450492210798135
3.073574714652267,2.9156794138413096,2.9972812923157592
2.23610177046977,2.43548453874553,2.5309002103695293
1.4959293977310062,1.7549241983199992,1.5842477267980253
1.9853983362187806,1.8758815956710508,1.7356233590396677
2.7484315959158074,2.546653743485286,2.456799042245494
1.5190163690682532,1.5730930977435582,1.582839884835896
5.673484564303536,5.071125712802123,4.641169951799408
2.717293879491717,2.934213852662393,2.5563316657752204
2.884062175282984,2.725164591730762,2.5056657272938514
1.7690111175387706,1.756059801777664,1.5926523350071429
1.7528957865375394,1.8272676743583645,1.8302059769889538
0.9859214811049295,1.357825611477873,1.4117289756413103
1.7954349059815402,2.0318895871645757,2.2344325542403563
4.436330524237309,4.048027145236618,3.8876535978686717
2.616195933606171,2.541388366309498,2.22223377140998
1.4648306233771624,1.5991607020149454,1.5216950608382902
3.1350385570493557,3.1300080025640566,2.9749036067212398
0.760207459153461,1.02138277081724,1.0034421213753155
1.4819576360138609,1.6125958490531433,1.6125958490493744
2.556956250516427,2.6073095239807342,2.506592834563323
2.2372823892054985,2.1364781666068886,2.108309189379833
1.3029700055490587,1.3606562429181128,1.475775672571251
2.009093762878472,2.1088950327070095,2.1217036023044344
1.1580560526939558,1.2466486424468985,1.3531545202804671
1.8084139685407599,1.8333070302553247,1.8102806813167667
4.071099712169666,3.5314085261283865,3.230321225748297
3.2173925136944415,2.805416341785994,2.596770581048523
1.3561466964849536,1.421372200578011,1.4298148509459883
3.7764440870022695,3.4223311440223596,3.166275680195166
1.7989211523819624,2.0992475814703084,2.0935222667509286
2.3204748651042144,2.403352534408682,2.33169590184464
0.7252854187647249,0.8110802510364141,0.7921717952548678
3.0506925263411846,3.176377125016774,3.080727316094528
3.396588299111793,3.222632038229828,3.200413954016579
3.2498515508453285,3.012530991330793,2.8938353771246144
2.780159238596267,2.5610374984587505,2.4085126286651586
2.7200840578295495,2.724316596128788,2.6928885184353417
0.9602217804446614,1.142840607928955,1.0246674935401527
2.362283518788715,2.4321195875086303,2.3722446402490602
2.8331476363300268,2.7862376933339665,2.5716934230315625
2.645764082774215,2.573537044148278,2.627799984925636
4.02601783410984,3.7822609167528105,3.6944996797539815
2.7784002808792128,2.6031078002634813,2.424184444132268
1.4777616994951825,1.592375892899229,1.648615570879367
0.6219652723555471,0.722092770225419,0.7870993861963282
1.3075906784349032,1.5303463198668714,1.5707492824812705
3.074135623198072,2.9552756958,2.8789621406703354
1.3493776674432425,1.5648576177555877,1.563237244555011
2.0179869350198927,2.07628630654904,2.097691228105841
2.7241660154168272,2.794225315097613,2.660668744220656
4.43290270054606,4.202484398161019,4.032128558126054
2.093320290734504,1.935772993256933,1.9531590653277837
1.619511610092015,1.875523755009355,2.0117911347302275
1.344124460697196,1.6843267744315622,1.595018895726252
2.3339465878166523,2.1112339142491425,2.05541996366951
1.5812371603287196,1.7372483461292652,1.7054253848291632
1.1890165375987334,1.3374680144922522,1.3531338338124248
1.0355151723756735,1.200478653260004,1.3049800818959536
3.3162352978079253,3.2801484434127977,3.112103935912964
0.6287945499692902,0.8866159373354277,0.969145785953973
3.783892991529361,3.89030455543374,3.6509655251636564
0.6671991144800973,0.756545432167663,0.7531860419380189
3.003734687089991,3.0257199181837895,3.020015342937227
1.1922042011597258,1.329202346698567,1.3359209235608855
1.0639774946929976,1.3151681959027608,1.4021857349189626
1.9207404659515552,2.0443656701419557,1.8765645770876775
4.040036619872472,3.843424740160881,3.554605487245395
1.2907210341775306,1.439455597544496,1.4157101690655243
1.0908557905251064,1.2469366465426701,1.2584384044993906
1.8521845389025597,2.0588884339454463,2.055150201571903
1.5003840329888274,1.5716308773776455,1.4643915713765834
1.829916984063257,1.8267329845069173,1.908843408336677
2.485145161227257,2.409821671467356,2.41415973662158
1.2999885565449323,1.3230896287146146,1.428507689339362
1.4849425348272547,1.4894354874859652,1.6686743960754156
1.1342782552579145,1.1742979495227197,1.176025003783546
2.2201503119976205,2.354074611562751,2.359840099283303
2.1679616821189707,2.3590855118024625,2.048773967462141
3.5127619550650566,3.201523898445737,2.9524430328697226
2.54291699721334,2.6850193115653824,2.7744758103510967
3.328107838819671,3.0942684986136144,2.897868110633697
3.671177629975478,3.613450403496202,3.460625277798936
0.9667640374622333,1.2137680011295375,1.2585043232381938
3.520501173185108,3.1143069203411047,2.9818827576265683
0.7424679191020462,0.8466414580352926,0.8664936369332189
1.280941980858319,1.4332959466256499,1.5670391914887318
1.5181281691706685,1.7271948769498922,1.8308822842342207
4.92635009215838,4.428539955611613,4.160578645112971
3.5601118710173174,3.346506896550923,3.0371209228496325
1.1620141040873055,1.4977864145057405,1.5972803794955497
1.1405429098181674,1.388549761972273,1.3664221445045712
0.8240558528680584,0.91583850825212,0.959224468218547
1.5828646488012852,1.474304879252052,1.3823737647261762
1.1438689059140097,1.1339612702751907,1.1409873989479515
1.9283780077083204,2.1504021241304665,2.2129087800899487
2.0857096214716755,2.033110297681554,2.0797272305591354
1.566075041335244,1.7115118306716117,1.6576229299988183
3.587702105637479,3.253565329470082,2.9891976291954694
1.9061957703131491,2.123757653305311,1.9711303974345629
1.4769204843446755,1.5333969807344345,1.5995138678434229
1.154131901425817,1.3194197777170837,1.3715752969813333
0.6604146458292914,1.0242544597166803,1.057369621231199
2.3846673536632133,2.508149831203986,2.5194648192584004
3.0570379505523926,3.0977866679183537,2.888192373911717
2.846945106750434,2.905852202574871,2.893456321114635
1.1599815392316375,1.5311997699121769,1.5706477683748181
0.8034746035101296,1.093932355727524,1.1342509118978048
2.407039764072443,2.4467753928942857,2.3842696214758896
4.3671974266669675,4.323502839790963,4.157439094228836
2.2386958234145022,2.17320581103639,2.004064782205277
2.3748794681720646,2.445131107789233,2.415083498053867
1.0467260823699365,1.3675671416216593,1.489730075448696
3.255768123930796,3.1619025918592825,2.9275446246267336
1.2210941369461885,1.4923087892451028,1.4906770939885647
1.219531524643713,1.2328797939652483,1.2466409095052222
4.428513544401077,4.262896709471936,4.048500027180575
1.6950064573157386,1.963372365325674,2.011782929218608
3.0611862823570815,2.89285647827079,2.8042898366655766
2.2823170299336364,2.4753416713863152,2.5395758776784785
0.8662931505595911,1.1343001131385433,1.1966767587570373
0.9602460599983639,1.1303642955070878,1.1307275321885606
0.8934403300722266,1.346341027950802,1.3581479568800114
1.9100298217515492,2.071077929727651,1.9731686970208597
3.919693654021587,3.564760133420806,3.2853299694973455
3.1914575105951006,3.0928035525962105,3.0551716341598927
3.5804127531269634,3.289373186910439,2.9941184487277437
1.9989523656169774,2.072841602627746,1.859502195490827
1.075238616776103,1.428650663694072,1.4040397050792626
1.1932914152433798,1.3415459503775873,1.4262887530956994
4.012886897675488,3.750301162632421,3.515584655887597
2.1769492792458327,2.3818271535654,2.120309194769438
2.628429690591321,2.801585492362333,2.771072239228638
0.9732288760875738,1.1471734549437276,1.2333644692848762
4.348095216237462,3.9737355041385944,3.749405192060142
1.7613074544191851,1.9106235877247577,1.9255981601270276
2.307659134440225,2.1800526486184837,2.0083537040550743
2.621179585623593,2.7298581766777956,2.773673247459027
0.8574259159911191,1.0673859202990512,1.1666930908200688
1.9131274007406838,1.9804790512093244,2.043752595791858
1.0804990699030688,1.268103315857608,1.0684310094158302
2.6572203992490473,2.4801321444810385,2.36519789333368
2.4801771455306088,2.3039292252616974,2.1736431686125677
1.0898897811951607,1.146956985032653,1.1496194070955406
2.006116221470667,2.0856574419586207,2.069267932292553
2.3227326650864764,2.321063128442683,2.3149793853038636
0.6309572764555985,0.8484940167867172,0.8285921743605384
4.598966483644974,4.274796600886344,3.97609431750208
1.2722110646899165,1.229170638300937,1.2179451475538172
2.2082428818145576,2.535728697888708,2.434754783986795
1.4346067686643231,1.6373470636196994,1.6107680769729331
3.2775763829331646,3.0669882846948386,2.809841851026602
0.4326040362426951,0.6386620662654401,0.7028535706307995
0.6258659355255267,0.7367397105632117,0.7370147997160964
3.6189300913653892,3.6586965817862187,3.386035705793627
4.040239131442448,3.6318152269431767,3.4004817014688165
2.624728603527669,2.484041779866627,2.2666708005357488
4.336458390186792,4.184486968895871,3.7625063031637946
2.692966149395597,2.7164891362048684,2.708417432905437
2.4348464983245623,2.5370536194756634,2.3156912780361196
1.8474167084984987,2.1260784757974274,1.9502937864216356
1.9051398675831273,2.286238208029438,2.163653970347009
1.3920091746527012,1.620725989574545,1.7011909554599276
1.7111926723601008,1.6803134836349038,1.7584556018082955
2.4993286821727727,2.7185469923353085,2.7043765990686026
1.9842794830039365,1.994317657970203,1.8910769067611441
1.045469609707608,1.180076496672352,1.237094047789936
2.9621942955350513,2.7599841515210475,2.5597112956035275
2.706099528105835,2.9090645211507606,2.679055041239843
2.921486291372257,2.909841436251939,2.9120044341639035
1.1388557752960287,1.2143946829195,1.2222060889385569
2.463626799871232,2.299954304141922,2.2597747063168283
2.9263869049654936,2.783898370397421,2.791122649369184
1.9659211642933665,2.0500888628018026,2.0005927623097697
2.8382313177242393,2.6256694784329704,2.462630985307365
2.1588545031791546,2.427014191487614,2.4789413223649817
1.0000637965218986,1.0731914888767466,1.0531624841810046
3.4850673282931814,3.6129344733075013,3.390930302680205
1.4934597743532045,1.4628473327370362,1.3983111563324735
2.181008296913926,1.901191810508549,1.8297728747778765
3.4718084087723144,3.1907745485647574,2.8799006781646455
1.5893716716307547,1.9449259125438987,1.9710752949677246
1.6872618563023298,1.931005963655348,1.8394473956559643
1.8636561330486343,1.972618368605566,1.7182045011103193
4.42252929865846,4.293493737255587,3.970909626245018
0.8778297111390767,1.056383306186697,1.1142975314109271
0.9078841502282428,1.0758174726746121,1.0946078048707164
2.13579188423059,2.2158885419976966,2.2622796434858183
1.119053307612442,1.3796402831615882,1.4125878755144796
2.005756568893467,2.3429657044786776,2.368586723796313
1.406693261058712,1.7285112435699996,1.7850716919404586
0.8577213627133414,1.0628418276283826,1.1800404112475122
3.809979823060657,3.395602886298268,2.9956840662386557
2.442318323422503,2.4162802281405886,2.219752000764691
1.4569458342267594,1.452439635977524,1.4044398552060782
2.4767587189492715,2.580541315319423,2.545884299937113
0.9863518002918403,1.0818041579789615,0.9963910066793994
2.6460997267567863,2.7502752129424675,2.787527390044813
2.5087426569702505,2.5098020558615524,2.4802589550733183
0.8073538310879115,1.0332974603976148,1.066577679357121
2.5402283052741343,2.7332000720947516,2.43672044311683
1.4333218056451482,1.1700962995554864,1.093148874011796
2.158568797067549,2.2252153384228954,2.198881515683032
1.9921506632805295,2.0476384026984378,2.008880868928686
2.626689146555313,2.651243429403138,2.716287229139743
1.7379415659008284,1.6754176779912189,1.6797397271630647
1.8716198090100828,2.0259297130820326,2.0277779092411534
1.0520603799051154,1.2651636875310164,1.30247815478539
2.544576877790388,2.570345835580193,2.44640742076272
2.5957196165233865,2.636878450411606,2.6332734445590864
0.6471825411884902,0.809992051047826,0.8692314162998763
0.831296891723619,1.0648108172862347,1.1873021520155462
2.9011727608215296,2.750269350907543,2.6132622359081514
3.196331586773976,3.052318718420711,2.7364018201512956
0.9716154373595361,1.2813214452699995,1.3617469383467247
2.9153971419586027,2.7159812300656165,2.679631536718684
1.1133732830373142,1.32345887854273,1.3381888501642487
2.746007160017788,2.7784353993463227,2.7212467874589192
0.47497275036775577,0.6562053541295348,0.6912867878564164
2.3826279558714205,2.380305355485179,2.2940973404832605
1.5550482170212598,1.660020966405533,1.6600209664261627
1.4802542174107542,1.6802384851255163,1.6658483934650496
0.8774086209515812,0.9621629963244134,0.9839826307822036
2.7085396218673545,2.98196777977084,2.975227074185456
2.5972410829072494,2.78672650633996,2.685894412996874
1.5602898184143572,1.8279525911549583,1.7614434719587322
1.1103882974271806,1.4000258801958474,1.4733424571419047
2.2665452301527282,2.397801635468008,2.113193363559547
1.4107811250431224,1.814867742826215,1.9331316892366381
1.4750402338484676,1.6829455145323828,1.793607313321055
2.1431606853105656,2.258312357395818,2.3469869874733673
1.1608209688088356,1.3032486229513054,1.2870001467399448
2.6555803317878723,2.5832021967128336,2.504547650910416
5.7988215809041925,5.181215227111443,4.809598116512675
1.4564906093815588,1.6134397080620222,1.6198804254266026
3.3162348148352376,3.545044458724595,3.5645796113544974
0.9357671258790569,1.200988727707403,1.310639530362789
2.1110147792307807,2.1147395292930455,1.9992889493524313
1.6099022847974194,1.760142716716486,1.8115322606431739
1.5514811747018407,1.9769640204990835,1.824144908208187
0.815270017417205,1.1965830603512602,1.2302403528118913
1.5721836851557596,1.6435615797549148,1.5619398782542775
2.3588259658552193,2.2780546623943554,2.2372235425650397
1.113737330676165,1.4024827966573248,1.5163392498319104
0.9530360328820204,1.2227017826294113,1.2775161828279449
3.674770529761679,3.560573771796817,3.4005486214108642
2.6004162595021536,2.409488253694884,2.129340986309221
2.3853877689083127,2.2342820478668557,2.0796233064701424
1.9512182538825111,2.043220421398896,2.0923734576180406
2.633126220618146,2.4224294211111306,2.305254953424063
1.470284434237815,1.8566875852523428,1.8034294346211395
1.4303345144946722,1.460130919560472,1.3212783993194452
1.9720794472587193,2.08050251057423,2.094641823711603
3.0146244185093884,2.817240258743949,2.7105597716398573
1.4171459079291948,1.734609013694483,1.8395299177991324
0.42467605641032413,0.6359111143390268,0.6722791941830188
1.4758437256823,1.5789404977400354,1.584304591774345
2.1602388904902816,1.9237908803116468,1.833925972329939
0.5556291290329212,0.7013781244031826,0.7407573672273187
0.9948385922527275,1.1656968204547382,1.2174138511978927
2.052761270265954,2.15959310175215,2.1612526684643107
1.3866228427911407,1.4316634206373111,1.4783265696962622
1.5750226267012521,1.7453416140961167,1.7662149995698375
2.888368897999876,2.8644091111118475,2.718914130803498
0.7647564052233738,0.8753247866810487,0.8921178839317783
3.932334019194961,3.6320167914250776,3.5789395050941093
1.2077528015634749,1.403031704817656,1.4728798961534249
3.1624969689331546,3.2050677613390053,3.2715905622299095
2.5542997297587795,2.3778974089483365,2.3030037092851345
3.157773773557118,3.1060817442946127,2.889649447080657
1.5620301895627695,1.8637099821987977,1.6769899058811635
1.4822687814860218,1.5168284438040307,1.440482293045836
1.6582031864259972,1.7946346016806254,1.8510116920429727
1.661079772258888,1.7573279396350094,1.9215672738721368
3.3744537142993813,3.0292731574250094,2.7826565463394144
1.375750782237131,1.8164099116877919,1.982778999689142
0.4446346656932218,0.4803137953347871,0.4763951331196999
0.8381684597694489,0.8894632103790487,0.8940924312411502
2.416592814459172,2.2464768717742345,2.0426509879132277
1.6339716604089407,1.7643765037179344,1.7121369584557113
1.2818195251874331,1.4247957931181205,1.549845711078563
2.640442796724459,2.4936630826791175,2.3223013375147366
3.0883336501975736,3.0479640508297416,2.900561411969135
2.2041632577458765,2.3623864295951584,2.3727258158611426
1.2179032195743131,1.6449160614106115,1.653133979830905
2.502725323252143,2.448481377453951,2.2109136661265034
1.9354241540263653,2.1972557672211885,2.0018441585311906
1.5758659399555541,1.7401214564809317,1.8494468961035222
1.2657724552522742,1.4215882222265421,1.471517069730041
2.5935091494072138,2.646459903420282,2.5518895131172656
1.261528368895167,1.47471033643773,1.5462817840086747
0.9044487894598395,1.0385092667422553,1.0241097254291385
3.9630426892532573,3.6562947989268113,3.114994716429509
1.8587789183407395,2.023911799257856,2.0089112662879725
3.3039473171697926,3.192594273478671,3.17610713541625
3.5680703164197505,3.38800360051003,3.1394567845902728
0.6884889901652554,1.1288527162998092,1.0361037470255297
3.008358957493261,2.719863922051344,2.49562377461082
1.886288396240648,1.8337303405215413,1.7208910209866848
2.053181860754258,2.1638058154819526,2.252514008857192
1.999544189552965,2.101796750908276,2.1092681829373716
1.6731911254316554,1.8916715751810227,1.8854389934666282
2.2638189208623207,2.5553968275236287,2.57501145786278
1.0987455839434304,1.276805578773732,1.3431681904633386
3.121186971394808,3.09191476810553,2.9198940811693688
2.2542682799744433,2.563707927292539,2.5609060134067794
3.0157275539884507,2.876006655205881,2.8493962040607994
4.177533159539342,4.035805109377524,3.828693639364433
0.9860388039351742,1.156529981251848,1.1330738132965674
3.3186281155173654,3.1136398578766764,2.903891376970968
1.6588265197589795,1.7896741634248186,1.8251727027970186
1.3531124818081477,1.5272230491805494,1.560815052596772
3.0803721946499194,2.9389090134944484,2.8371784553046244
2.4396065809836065,2.66244239814921,2.637127342501053
1.7738407981028903,1.9439413729448203,2.072211314308339
1.4971264016847567,1.648162531172796,1.7256559508818534
1.8279642552726323,1.8299766144616403,1.842659705473468
3.263063187823335,3.071101503419023,2.82432344181394
1.6493581850995918,1.8003946800769157,1.8659022290489493
2.4561072461461184,2.3640182158545424,2.3589512964811825
1.8747326687612913,2.0312559895406475,2.0393312956146565
1.1610254299338294,1.3034256021056905,1.297806731051343
1.5211475877998082,1.5083009668799086,1.4756808402447745
1.2504877188195052,1.7148194465948594,1.5604452074038158
1.90230162118264,2.0880854359544245,2.146177706297235
2.711737631200207,2.5188977062263813,2.3920769740050623
4.404696926925745,4.177063443918846,3.786202258514094
1.7293138806089505,1.8099703725509078,1.8324959424139324
1.0820149643118628,1.538831404332285,1.5779867411311697
1.021851537007521,1.2132042184938532,1.2401315594518962
1.6553783596016114,1.8583951265351677,2.014233843635232
2.121031482192763,2.061957808785194,1.9981518809536831
1.6875411984816098,1.7941369861877148,1.8174628378769242
1.9438459891189785,1.9661844646266828,1.8703994339037129
1.9271533803052325,2.0152362898883887,1.9343530989695115
2.7975485416502863,2.905346630166225,2.9452905730185988
1.6727629321781643,1.7333253019330068,1.7141441358378364
2.382008459403515,2.5233266970483523,2.429390559626181
2.6125821736639225,2.6918996625604876,2.671191288054886
1.158158982189385,1.3670224757590481,1.4644601327198958
0.883492192207125,1.0390150100858098,1.0763525419214472
3.84684459799562,3.7712833729183917,3.6159440662595213
0.9600528192715162,1.2577817493445347,1.1932148612751234
1.2755665418113071,1.6572830677599717,1.849756771079868
2.522332554931609,2.7402631444114975,2.800006635387955
0.8419420626521976,0.9430477099420885,1.0297080193494095
3.3378771076282487,3.256527567586491,3.048723015464018
1.5824067220779692,1.7642117133216122,2.0022626932543024
2.541942741071912,2.391456779746005,2.1437078204745807
1.674663996180293,1.8260582948089212,1.5302844051471671
3.2352705844148337,2.971638757615187,2.7689147257894966
3.638071788409376,3.4335191552136455,3.332488071884542
1.9377985852600528,1.9507297956562,1.6695114272311589
2.2249737324024155,2.259275087864312,2.2849444872489713
1.432481354145797,1.4797372006568776,1.4507042432854487
2.4374860903418685,2.552672737855601,2.6257020439926992
1.5230090446084752,1.5887551049112114,1.5274480399361103
0.9860100723498365,1.1026154198038944,1.2033042086142158
2.8132209102538925,2.7504636724725495,2.768074004585116
2.468331333486841,2.320526124715187,2.1540494544852242
3.7348027961527444,3.2851178973315487,2.9134874944154316
2.122740471081343,2.259704112835581,2.235124280559893
2.8379160889260695,2.79294731797174,2.6992055270587945
1.0306747410579489,1.138421677611997,1.1636346483815267
0.7287696857128797,0.9027070448810169,1.1161747446038872
1.5321246892009652,1.5340965179593762,1.573668258909695
2.837846140996352,2.7488959055418487,2.599861262989202
1.4066461943803272,1.7610410346555587,1.5409973753145552
1.377900583494216,1.5119785254145217,1.6072162359510815
3.246016631515523,3.033411855951097,2.918046834963864
1.9566088519819869,1.987673938465305,1.8801447637766207
1.055419760212316,1.224853550681766,1.219574390838781
2.1857273479537684,2.402900230764687,2.339690511127087
1.3520560427913344,1.1518285151893173,1.0950699264809134
1.8230392220666087,1.9495669771074282,1.957600952198873
2.697561014249665,2.501299001895748,2.4775986516383357
0.9716067374099204,1.1100978411691158,1.1228373553895201
2.0158841691027782,2.1038843986428986,2.2602296706705363
2.83886526042025,2.5974839321123198,2.6022533863737243
2.840437483637864,2.7160610273207912,2.728460929285364
1.2190528215897622,1.3986450191459654,1.3959389181102149
2.567642062376262,2.419874266466155,2.3248446215752314
1.8749702181500867,1.933040096910159,1.8575463001201153
2.206303204632123,2.111010184288377,2.0459335949201263
1.1117072202031462,1.6220555680536373,1.4474117567723805
3.69331119440197,3.2927893658425478,3.0780829708455246
2.011698087289883,2.2489270713982106,2.3275137384101767
3.024607411416153,2.913497484246567,2.809147950022873
2.041366176922406,1.9589848993119752,1.9314227616477477
1.7621640786862824,2.155846573292768,2.266958598379836
2.8011459522555358,2.5856644691204003,2.540029516189476
4.689147124678887,4.4818906768667715,4.223494395427775
1.118129804429341,1.2761768029542566,1.2761187728391734
1.1495037279991027,1.4045868579446181,1.608023007532529
2.0252650079086343,1.8997834268577916,2.0385652975300483
3.732226341302506,3.6789315822416415,3.4921929792542565
2.0530081160944995,2.0105054680200496,1.917230436493644
1.795746540260971,2.008215047542552,1.9003495113911397
4.045944754382064,4.14205539691899,4.006001997994602
1.9762245042723576,1.9918304543290608,1.8807021566395692
1.6917128369966445,1.8567277466404746,1.886682843356236
2.045103187090081,1.9714221919128285,1.8483424668895694
1.099404770316271,1.0174141521507607,1.0076799016996651
1.1951988808395748,1.258848259170075,1.1866744301135277
4.512936812288157,4.180949958384979,4.029644860211366
2.243019318820815,2.2515768260756737,2.2214123510182207
2.1176199316973263,2.125552261552605,2.32697485685246
2.4007314021104915,2.097096530404385,1.9764974718849806
2.0336993147593487,2.1318762861190357,2.1037689319115525
1.8183627013927681,1.9160072549189902,1.9326046290797703
2.5461301686456093,2.602480460645153,2.6705101710430705
1.8541046500949703,1.8498010889129786,1.9741212447962058
1.0759551107934267,1.1697745651597262,1.137353987162516
2.566825210185622,2.4619364840709963,2.3323070445254643
2.0303770063410247,2.2057067916971307,2.349474008935917
1.311533840891103,1.3970706326343278,1.435283281823584
0.5987341885117671,0.794422726627323,0.8569081952190857
1.4010951613245919,1.4911592199160808,1.5083674933163094
5.589714075340029,4.871540068228831,4.428731795722289
1.7595649717588098,1.874796848165284,1.8618461367924486
1.0052067921315908,1.4071132888775488,1.4893268685539556
1.2455068601581303,1.3354739510852827,1.2688067311497613
3.288345966540411,3.036478687012809,2.7805579975054306
2.5885264386602476,2.65110223624471,2.5858698594439895
4.0131218960433745,3.6485665085009953,3.5200558266879742
0.8705255486141226,0.9425466455634448,0.9744978201728809
2.662487873808113,2.7627577024367778,2.6632340112441093
3.2539490363847077,3.0536961784365477,2.7371744753544935
1.4529489812195449,1.5596779931080902,1.5837527964240592
2.1694737074975867,2.034379752097898,1.995860505096008
3.038990860677749,2.8242412292291212,2.7522250856667645
1.1066939118487942,1.1408562165408946,1.186784748797729
0.48164471775623274,0.9039291622781866,0.900387689341135
0.7786916168157415,0.8387401303861091,0.9301044448531286
1.8366086905609247,1.895602960843347,1.885877765904279
3.5359243258222293,3.3918345124116915,2.957609364733202
1.765170252540673,2.103730846401377,1.887470860554057
1.9173431842550175,1.8832919441177558,1.834066363302854
2.6153348540903494,2.609560433269785,2.44888913472166
1.4602635768789112,1.73981441526375,1.8097670588577979
1.9612779110624485,2.079628887455544,2.160667010831878
2.163411790290912,2.281855150499897,2.002851616280172
1.1078862102212246,1.2754484670165083,1.2954158201141657
1.739818847811257,1.9631237366520762,2.028001698955281
1.9767295515017966,2.0182128035147406,2.1509944765549425
3.9376726732601157,3.6322218512427806,3.5607164111191305
5.1716849886478276,5.007683474641088,4.777931342104643
2.8659447197392383,3.100318501283274,2.586056526478072
2.339581664632324,2.444198048986046,2.4460148478123513
1.2798192043185768,1.5310236167285507,1.6309213101064837
2.1528111728516715,2.0977134602389054,1.8912158303568798
3.538340288453213,3.1756529687970394,3.0688328602716917
2.9484078359822545,3.071348503847497,2.8791543909183672
2.6661987224074353,2.6632681139661805,2.640747858589905
2.557725943668138,2.7630218227787027,2.8922679097983495
1.718957220737781,2.0657431460339515,2.1854095695109526
2.6507440675957596,2.7130397203972687,2.676592439953264
2.5591269805217842,2.4531014736562904,2.568848468943593
1.9907038393672685,1.8517422076093073,1.775540087345593
2.5414520147244164,2.4658608525372445,2.461258090425404
1.7575485886802118,1.944554792304888,1.9893577073081898
3.304131806211266,2.8867935024128903,2.9429913048079315
2.1178680308565823,2.187688766288986,1.9667015905093959
1.012109928072491,1.0910589291470236,1.1492738602122978
2.648917064184628,2.7897395872156765,2.634289960663403
3.305149543571595,3.4179808785948254,3.3702601004859196
1.5127159843116667,1.7754565192584708,1.891184664307497
1.6030569267244636,1.471151570296809,1.481405230585544
2.0448656953214694,1.8747655845929343,1.7955157581424421
3.787781448183441,3.676892434270792,3.4035476465895003
0.8252771735839667,1.0751618568373524,1.181611437017758
0.7977650436990609,0.8819387554696939,0.881938755472318
0.9241905735047075,1.1396008231904085,1.1616169943430528
4.64248037161696,4.354535795935044,3.935343493167979
3.8193956434703034,3.447834217015867,3.199936964268762
0.9900103008490416,1.0812020286546482,1.1160913709430833
1.0443027982609434,1.3771967406640844,1.4710997507237011
2.9225038881736403,2.7008395679786865,2.4448447658965833
1.5875527550367659,1.9162861003923124,1.7474855665259255
1.116948782932881,1.205680508788513,1.2467646235469756
1.1369538247692093,1.3005995550894613,1.2293220919926573
1.2501801550807798,1.6446361206454614,1.7409428420679909
0.8325814611874768,1.0219993828356697,1.1280134601035638
3.7044906768852237,3.381638461370605,3.066298873136891
1.3324194972059649,1.6787683386233652,1.8450750628667956
0.8460004592339478,1.0247085058243581,1.1338316067518917
0.44029092879542636,0.653952471806094,0.7131403806560508
1.0548668775598482,1.0631124640976075,1.1216609701841518
2.0060323009818766,2.1203894420679372,2.1411699955360852
1.2780730978746593,1.3983456843285345,1.4373163473349337
3.634582960088629,3.755071891817041,3.6095001205405097
3.3495406811468262,3.218995304513142,3.226312141044302
0.6251518365576384,0.7895384106160845,0.8483301392988364
1.6714268878324903,2.0082646299060842,2.094943201179748
2.3951687996150546,2.5392868543745672,2.4048834405309023
1.1466927340353879,1.3859161595670046,1.4435566182738073
2.7189194336347886,2.712241857403952,2.5406356709988795
1.058153344126158,1.3313420505179967,1.5277141399922662
1.1380987914529148,1.5436615527132578,1.5893865505993592
0.6993573967732989,0.9325291193477027,1.0086856848490375
2.46281843602888,2.458088993977769,2.4042654765215308
1.894604202470297,2.1200314134135194,1.9918349525876704
0.6344704675297829,0.695547348777866,0.6955473487806699
6.0307226302263865,5.796551093661822,5.657390754477181
2.309719602299084,2.43502379886355,2.312590242691338
1.5073647854551881,1.8500554255235822,1.742088357259249
3.4077266372855153,3.5380226017222007,3.271513024712897
2.707472888656939,2.690949799460572,2.6343398237176805
2.566135791505536,2.723600471129304,2.399006024640921
2.5263557855063214,2.5381324127651537,2.060958172787266
3.103158211251956,3.3458216275618815,3.0470233698377927
2.5978623151453535,2.3504983381894764,2.069275198382419
2.9271586534377283,2.698835028313163,2.6066989878776496
2.215861200516578,2.4325956328569576,2.3939770114296475
0.9723461875122411,1.194723512119192,1.3187450683887716
2.9383551374890597,2.6955946413556235,2.5186055040591686
2.9965111340561412,2.8821190614630368,2.9521171119118406
2.4235609441609465,2.3165659368179408,2.0252369833361477
2.5467037007930315,2.5437687660121,2.6112664957513014
0.6201190462838513,0.8510660197790246,0.9607287526425137
1.9208027159342194,2.0178483127484252,1.8982800937634554
2.8173084882507697,2.561242510793428,2.326026268473362
2.018891728034128,2.0276786786420806,1.9913717472511083
1.726712998808265,1.8345894395073519,1.8681073136226076
0.8906053453111398,0.968207019268222,1.0563483963940181
1.9143413647712166,1.8845988238191795,1.9877509486123497
1.7635778248640912,1.8241675809881064,1.8192231474100633
3.025363660953465,2.6448076858392975,2.4073686763136455
0.9103999825512762,1.0699680018567783,1.0287287235355653
4.961976514291086,4.564311204301078,4.213340878608448
1.9161339177701113,2.0095716667344234,2.0174805498957937
1.2549754727064903,1.4566998344761242,1.475337690752051
2.3638964076503632,2.403958007871787,2.289197446537785
2.461916206968379,2.7609077382729406,2.8418151094736492
1.0149215912662166,1.1711998840523203,1.1609375180729955
1.5486321572425337,1.8810136792273093,1.8456663161600932
2.0541785790329206,2.172860847927996,2.2114607470830676
2.2786197879794186,2.3708215353180315,2.2222613195511443
1.4758142396731218,1.5229158109618208,1.5915797712878381
2.4268998830599298,2.593681642439744,2.313123988015275
3.968722549004792,3.8536766948093724,3.5871335303500738
2.3708950786982768,2.3628821982453707,2.4037995723722054
2.676887607917206,2.604722156036465,2.521466962800183
1.074819380607548,1.2777342047534266,1.2416071591303048
1.9773337615592308,1.958907614694689,2.2389569565584413
3.4621361544108655,3.323366965939165,3.21417144154853
2.091443278918805,1.932578479359803,1.8189813441636493
1.8796955080862185,2.0347949663355016,1.854724884560965
1.6164502996222214,1.745227320689726,1.6555247247500122
3.8327227292871116,3.7640295038545335,3.80374198776664
1.2433991010088261,1.6975785478065546,1.631111939838867
1.9250901707729813,2.0593842629381953,1.9838986624491999
2.9390223312349293,2.6369602920515427,2.593614027183849
2.6993589501640414,2.8067325503671534,2.792810322423588
0.896572606659939,1.0385667812480937,1.197104660303231
1.6210870086215263,1.7942364760467029,1.836616671250299
1.4333470146651444,1.538715858072812,1.5113952332433747
1.0074807380595436,1.3490851114946303,1.4217225822775885
2.5257348692078314,2.6391857207518297,2.3633606311599276
1.0907227947433304,1.2508334353363442,1.3406576392294507
2.7444093644742735,2.7005356737874346,2.4399736934248337
1.4050281233573985,1.6123059140855063,1.6434535658435558
1.2058972854791763,1.6275469490128691,1.703643843866224
1.427790300196182,1.465093702368158,1.3889676115459206
4.704538769487625,4.383850691974494,4.182321066074156
1.9244456236640821,1.726172055389172,1.5989338359367047
2.225967152648773,2.3482491035805166,2.3084460547531447
1.1893950518792278,1.4527703491739683,1.5080734248736483
0.3628192421702801,0.5000063818967622,0.49943166328839356
5.09338737106531,5.0118996166076375,4.555255035438651
2.016830629283184,1.9008356185533755,1.7970587752685396
1.5208227000929593,1.6985826273052635,1.714195309569213
1.3512568796843747,1.5637678712543672,1.6126502369736133
1.8725364388829435,2.065865862586823,1.982339406050069
1.3818493051581453,1.5460228904859972,1.6285696262186438
2.954547280556038,3.0041871687739397,2.9445243242145884
2.5402861218256088,2.556841170537033,2.435596028423668
3.742830167908076,3.5687961090899196,3.3446617144674655
0.36368339196122496,0.6296531757156859,0.6842044371550301
2.6376501236611847,2.865861899679595,2.9441873545250727
1.9213124713189287,1.7870286413002459,1.7237281485663702
1.3509473943009984,1.554912756426994,1.5730518849428912
3.5728981670852438,3.451107284874291,3.258686616710157
1.5610506086816576,1.8036263657887877,1.832601464976719
2.450261034913509,2.148861390045639,2.0686232177621937
1.249036845528749,1.5317038732661694,1.567226460489751
1.0618239094566937,1.2298564840689843,1.2765206657297934
4.738626049010216,4.460114371591871,4.271029541452404
1.2239361271580544,1.3657346146963496,1.42090111725518
0.928503053634043,1.2099350757805798,1.1567960599649427
1.9947581148430436,1.9538450500141644,1.9438204612827499
1.8288640518562087,1.9062572311580228,1.8270154558495322
2.4848371780847835,2.3685050275423087,2.222555208480123
0.5292974336761886,0.9754343473988701,1.0313705047731891
1.4413029151979686,1.5185881603346183,1.5299660117149954
1.1371312674663814,1.3755853866455725,1.4237738916650646
1.0663556527916982,1.1115269573193334,1.0821201285862725
1.8639116200425137,1.7215095780581973,1.638869165656777
2.0396519942820315,2.097917323153852,1.8970038563056266
4.040845209846341,3.743915689182906,3.500811870137149
1.8925217799814886,1.8642628293032695,1.8361347904923206
1.5677833312287246,1.5967499838627792,1.559988507581211
2.835867738942215,2.694912990158986,2.496384193733838
2.0685254614159145,2.297853505069483,2.3076266822152567
2.3744400107590105,2.211260718153987,2.09466601503678
1.0744522411023838,1.1743689103463002,1.2730696900210856
1.9743175172461218,2.0010218918084925,1.9380373919140181
1.230409755544092,1.2929889037107078,1.3344347676897144
2.776543080175542,2.7182275948803802,2.790288160220296
2.178035104645548,2.1622094801205782,2.1475200458512687
2.382359689609891,2.5040585524980234,2.4904971398136655
1.3355738995074249,1.5840458053889994,1.6355518468742596
1.621047043169243,2.051851006907921,2.177197883454748
1.493076740198537,1.6600580866550037,1.6590292947634877
0.9670218354814187,0.9795339658161498,0.9809143911429691
3.9280705419993143,3.718301820612219,3.5361033782997895
1.9277459571675493,2.0894427826888906,2.203779594733165
2.1733339799507485,2.149049408720153,2.119134649800222
3.8283144276285146,3.4831353202459523,3.4790991405049745
3.4255423486308465,3.0705375195883335,2.8551235492718523
2.9171198085635877,2.806420032567201,2.5598776662290375
1.8386748914086681,1.9430943292688707,1.7566256755704532
1.8751139177294864,1.8475372474907141,1.750868534580065
0.7534161242392157,1.0198617371990306,1.1270413153209964
1.4271499946477655,1.653329922820101,1.7362252877812672
0.8997769088206963,1.3067039325280907,1.3441518509223809
3.3032837544684446,3.1155228053441606,3.1507122885170875
2.7506745525857736,2.770265099969978,2.667223786877384
1.9257765178104929,1.962744087539475,1.949304576814099
1.166010830364338,1.2121001070793347,1.076928185894803
1.8085770642809789,1.8723744292809588,1.8017877070738886
2.7780410051012185,2.781808696771235,2.751375024567609
1.4420881333925681,1.5646497773855226,1.6329762758937272
1.4302842453401177,1.662182351469419,1.588842008991568
1.162158039303516,1.2556776831412886,1.2662073334157975
2.2665036550870084,2.206021513731829,2.2092141771236933
3.0653824039790947,2.7971298919013643,2.5629950992393464
2.2609094241506944,2.2553689626216515,2.1780574109523916
1.5243615388380638,1.609885028851279,1.7746576088930692
2.9491738844304454,2.7400573471451475,2.618284288627364
1.9362620047385843,2.0102791972416147,2.1868663492311464
1.1783990314061834,1.1973403857589446,1.2764468912233693
3.0140803813395887,2.823751140190364,2.6718884980321556
1.3608532563765356,1.3606372677719074,1.3632888859147951
0.7128296573266817,0.8950096889459154,0.9836825444041707
2.2662837436502343,2.3267243203776995,2.2575482293966274
2.060239117948341,2.0601372490935534,2.043329103697595
1.1592706858469313,1.160008935416239,1.167804708493911
2.1214131944234196,2.110109984964284,2.230248124265215
4.021731216991616,3.5279105911726854,3.28920905882358
1.8999123321859288,2.209606951812277,2.2967367799126297
1.3553325425028036,1.576764802982038,1.6769087871202497
1.0339753594902692,1.3031299007286223,1.2913717317583109
1.7365409559211664,1.9378774710067992,1.7720430880454403
1.704223845728841,1.852578616576766,1.9086031405536363
3.6293916423709156,3.4954697024875605,3.323364495413363
2.252587862759419,2.3812639046280517,2.3951569742393244
1.179217255953189,1.3759615871018005,1.5173513248722186
2.029143537866446,2.2547418489820963,2.198678887998619
2.8266974996877505,2.584464856857424,2.4148159799673388
1.2262276097851537,1.4843259392448989,1.3309215941050039
2.184952260416296,1.9361250674521937,1.7931153952682664
2.4422428601240984,2.611545101099352,2.6529246785657787
2.019689021996444,2.156013001029223,2.1547468440754955
0.7588473082185112,0.880053606097608,0.9624276517164154
0.8228306284891951,1.0755342870712885,1.1393704498254074
1.959919170256005,1.9852705543102707,1.9172286544496375
1.3018783654879176,1.4711515826637067,1.493119333428642
1.8298040615159923,1.836344279355209,1.965753581716528
0.8437778945074894,0.9122332483007237,0.9508016359142621
1.8188941953269633,1.8886868372592673,1.7629908169345232
1.1923432862820642,1.385391664270557,1.3913483300459581
4.213721263994556,3.8957496629730763,3.4899643036044665
0.9588328818688068,1.44722629840742,1.279782169806171
2.156016391528221,1.9692192302879081,1.8808776726477996
2.5941844575898667,2.6261398041726003,2.4507031393008676
2.7889107129318114,2.8253774468839823,2.5979770981500354
2.604814897653314,2.6532101886057142,2.5864535268243634
2.803734988154956,2.934013582397821,2.8693422208138952
3.60572753111602,3.5717639461733324,3.374922342218901
6.204060067580391,5.570582569163558,5.013519653097401
2.022183890618254,2.157455925914576,2.022883047273378
2.184572418709059,2.328984257805214,2.2713985770892817
1.6735473919691233,1.8057681236828782,1.8372251768578483
1.243365984789093,1.284019466181249,1.2640527552236316
2.4969913483836197,2.5058343769913636,2.444076037841312
2.4554881682386105,2.4265627660092983,2.4009969624982284
2.2139204709623046,2.2484956327513945,2.101086575126222
2.4285988936426,2.265464115087953,2.22005872054606
2.858340675084316,2.567976574517432,2.5319267953383453
2.432083323074536,2.7264961662784697,2.6576296261112122
1.2928850944866626,1.6219525906296974,1.8548106437691438
1.2233837636627127,1.5913916110719237,1.6472726953507943
1.4813735753644441,1.6219642679750303,1.4633676951588581
2.226849565498236,2.455953050889461,2.468112363479693
2.804588344140391,2.672314347020087,2.661336299747193
2.5557342542531964,2.2447920265658547,2.200468590114426
2.291568967685893,2.2740281159010216,2.200397584853752
1.0504093744810887,1.2314509122346964,1.294963057766918
3.069812898086616,2.7973122071143637,2.773654158419836
1.865218589081323,2.0406500483896624,2.1013587238234757
1.7694388472856295,1.988847073041459,2.121091991581327
1.6386818757501616,1.8403678934380108,2.007715625584676
2.0307305978055874,2.0372290080664883,1.9707653384969952
1.2522325804219379,1.3126261193035011,1.3123790625907599
2.09302932275918,2.0604964997256325,1.904383550979877
2.6514735819038324,2.5957063213507667,2.467741192225644
0.83407258251263,1.1246807036145205,1.1962869523146857
2.786070922492642,2.670071826487783,2.509464645181664
1.5368760271658553,1.9482403144935805,1.9838249602613829
2.34456706080596,2.6053967963710476,2.574961158837353
2.8703219826945934,3.0028895890941136,2.77371272687419
2.626053738687678,2.777508554126563,2.682272877863457
2.108990685907117,2.0669801896487545,1.9479621840204877
3.047048015774292,2.950170893525512,2.847605867091207
2.0450887406488127,2.045647116222917,1.9742901662430026
1.834962087905085,1.6588291045135082,1.550295960774588
2.7731827608642967,2.6892067212428183,2.604446688778108
2.7792719788643985,2.5500946792102237,2.3099133427687812
0.6700772602369213,0.8581333725711136,0.9613346332860215
1.5024239909537438,1.6611741436386738,1.7418512348788022
2.0560328361004627,2.2559115465123245,2.2488345942499235
4.382939971848647,3.934209134997947,3.697926005260072
2.0128982274739644,1.9804430211762978,2.038652716676321
4.213453957833506,3.8038068486136045,3.5503431212570167
0.5535465413807281,0.9287838632085113,0.9644413018162686
2.2633547445092264,2.5677101118796215,2.652127688149295
1.8439491634676262,1.9848165307414412,1.9589957037194519
1.0810741006484517,1.3799214805698745,1.2268903914580467
0.7710406929982785,0.8339208131074876,0.8284742626906235
3.494969103836535,3.2790623198989364,2.89079657789354
1.8973642952810943,2.008483531386971,1.9985836007703945
2.455608815273041,2.5991988879248162,2.56545895710193
1.8914993625496612,2.246087420854238,2.205201884513594
1.7774971775379051,1.7881117344085746,1.755544869615396
3.4370359815860327,3.1923028256010912,3.008651736553598
1.6170195206514002,1.8073462433279301,1.8413909847602155
2.114670979169244,2.2044545517977125,2.017227518876654
2.8367191626811827,3.0520278518769643,3.0475367324771905
1.9499209758655935,1.8696951681515115,1.9231714223827023
3.4594195786911928,3.129331160224464,3.1214057983337526
2.902924137598091,2.9346055226987207,2.851782605346769
1.5489697326261946,1.8213517314422845,1.7334889115112602
2.9267862453359936,2.705477613558987,2.6474077685502766
2.708234630118897,2.8483580310750076,2.706290685004696
1.7513096796130416,1.849774727244825,1.6992612367480509
2.8630788205926563,3.017204913242024,3.0161852778131917
2.6893039337254754,2.7343204629957865,2.5804753640402023
2.4129261105455924,2.289818780020048,2.2447119449952124
1.0605231835233413,1.2773037250001404,1.4280378152780686
0.9406197201713117,1.074440661400954,1.215661499103529
0.978567682333174,1.384062732361463,1.419530013846411
3.5230774523668966,3.356734753915556,3.137470268058754
2.3476998017331105,2.1535467456989905,1.9682870229037546
1.0546140879515804,1.360094724924305,1.4993226839267257
1.811149419511502,1.7813050130080939,1.7940895004846027
0.8181885270480007,1.06531004774598,1.0041671563146477
3.9946098534306267,3.8161708289539504,3.5408167773275525
1.9364866804690128,1.9324705314913855,1.93583009049031
1.493852506559355,1.6991481079690134,1.6869140447004873
4.094614810467607,3.8727347600638726,3.7058285256930272
1.489090306845764,1.6730638689928887,1.6678286548746195
2.557830389730929,2.6146596885411126,2.4235350914889016
2.268755927514422,2.275089653470003,2.164236511815801
3.6355078260980247,3.700273142208798,3.61938272730523
1.9192371514222708,2.316970048991931,2.1534953846636196
1.3542858138698188,1.731286500075952,1.7974707789092805
3.3720824499233197,3.100889106427358,2.816056005659793
1.665804921642632,2.098976584204901,2.0707841406858982
1.189454343597779,1.5681160755591725,1.6975368823413022
1.3492111266867413,1.5492158335221318,1.5762915730399956
1.244124340134773,1.482032000333545,1.6584614021448567
0.6907797267470741,0.8639910590425935,0.8647684402088014
2.455054678347847,2.5120878575199788,2.3042885084504325
1.8022504452248036,2.1716258775946464,1.9304473290980897
1.5500085910643642,1.8802513458389731,1.8688020514272996
2.9299498265834845,2.6874708452888454,2.5680851387987103
1.9166971202087086,1.815647703385401,1.6336278778030437
1.0976641852183302,1.0284429254283198,1.0354429909513823
1.749063456915921,1.7304174591445123,1.7131412659910579
3.6937646422273738,3.715966289021353,3.7584902234709574
6.14350548652614,5.731475930449675,5.1357731966710665
2.001304457069128,2.2194591794385246,2.1642912759157444
2.0931955197367236,2.0224483959655,2.054104066284761
2.2411620951328195,2.113944781671008,2.0959563564511083
3.514149009692285,3.4513339605925344,3.197455345387416
3.1473997476472966,3.257566457822837,2.991252352135716
0.49190113782395206,0.787370754472813,0.826748864940343
3.60502116882254,3.1776030528632497,2.9629136484118592
4.990088447436467,4.780151514323097,4.394354523314872
2.5598486802258122,2.5225243163368627,2.529357295381993
5.3509893804410735,5.046582279705297,4.47848478997708
1.0001565543429034,1.0883387036231198,1.1549975247969229
2.992690765287463,2.886360372981523,2.7836429257910438
1.5621620156616398,1.8240700674218557,1.8249433082112343
1.8215042428314938,1.8554134615523468,1.7692047200169145
1.5600518432481711,1.6016080261898544,1.6454884090124922
1.5292216088658608,1.5439436280248877,1.6039704713525778
3.6162477807105766,3.432812763949135,3.2027480912688047
2.1665834489204907,2.331676337931471,2.200128282986539
1.258030483256669,1.6065551351294138,1.5566304649334397
1.0104539901923346,1.2211736201438523,1.2836038285709033
1.4950966129388221,1.6511636100807137,1.7081607590952337
1.8218847475305986,2.1574646644995013,2.0709630173249973
2.47307365775634,2.946412484836422,2.8734345197662226
2.8797708222222083,2.655726156278707,2.4740163117544505
2.287257024047047,2.5988665368399575,2.2681243228641517
2.7185614919034364,2.6017944453205946,2.318529168504244
1.8925968749228694,2.003446863552759,2.0344101273021
1.9303523768507584,2.0305587722620286,2.1927415674412742
1.403303729731695,1.5875773024536237,1.6535961924535774
1.5476850755297595,1.7222502443929577,1.8686892953632572
1.043695789469175,1.1674289850364823,1.1716681393575175
0.9757372543036826,1.0540624064266813,1.1220594332319216
0.7432277687828671,0.9066945050694428,0.980233982236438
1.8558144965546124,1.8802538289791781,1.758694621719443
1.6315728102989788,1.8612907434624768,1.7980574254962183
2.3867177969627384,2.4104565869318533,2.4261743987899456
3.3595279899233983,3.3760918200503176,3.173237177855708
2.6418929023098476,2.6501216135238694,2.6706553108477364
2.552190164758695,2.4824933185364175,2.3128415125809596
1.8448921346362308,2.1017818293732824,2.1658635715709464
0.7336601680005238,0.9998787944946518,1.0854832332401434
1.1215545376098537,1.2798247932089621,1.300335711560902
1.2977677603069235,1.4795007645212268,1.4924711545554799
1.1559264968110274,1.3969427916215518,1.5169432626248134
2.4272264890784165,2.3525791593354057,2.193000157791992
2.8623846214616036,2.976914929435674,2.7667127156863947
4.43180313995767,4.006359758538798,3.816965138501415
1.9533536237517455,2.069756344532077,2.2553381297568196
3.0648890681036316,3.034837683422436,2.8213045885081702
0.6993383228061413,1.095373405322254,1.155496482472368
4.053770055439071,3.912417339617636,3.665974974563627
2.6187336927413902,2.4404037067945565,2.4020490134292114
3.3962037772647635,3.0819543137900602,2.860676253499411
1.9717625231019937,2.2368672322978567,2.141883120315014
2.052428045391587,2.2049886810191452,2.260205839088254
2.981545967301911,2.795397715784581,2.643612610477225
1.4557252332320851,1.6882671147156212,1.8265280561001684
2.6879455886221497,2.750395048544912,2.740000600821568
2.445980096520227,2.4913968153272066,2.1676143815949485
1.2675705515430242,1.2121976703546467,1.1809584702724236
0.7532417959394647,1.033167022388618,1.2256399514393095
2.9905436465375503,2.7827186679728806,2.5402439114637048
1.6193871026261821,1.8722053551478117,1.8385816328254119
0.6184343922970575,0.7334683983383072,0.7756649793234401
3.0869083749806214,2.9948736319681872,3.0610650692571606
3.352861064631169,3.1134320824034942,2.9162152832672965
3.0008048636460827,2.785375922558901,2.5066312032115334
0.8941593771223137,1.0203225522664685,1.0321090304384604
3.038837236843139,3.0570514709443404,2.9410092555972844
1.9240872675450205,2.1112875982994423,2.0377039596089497
1.9034948488248764,2.164895933176393,1.9660172255422785
1.7591832392936422,1.6638923194033484,1.8346634484877848
2.4799580719710104,2.159725717574703,1.9075509018163441
4.26671500636534,3.9023765648790847,3.518564772975237
2.0252692213914165,1.9485778914402387,2.0468232896519902
2.1044747374776445,1.975153325911033,1.9962944166006191
2.7207222041439163,2.832351340571333,2.6557649644118753
3.5384671542416117,3.1921762963959925,3.1361564393512817
2.3300105497296464,2.598822023193192,2.268152981400887
1.7383573541522284,1.9565898374003858,1.9750539173166566
1.7591200524545352,1.9773016876825869,1.906095851202432
1.4473508479321162,1.6907039379107602,1.7713429981213922
2.5826208533970116,2.413330536219687,2.3973784669245473
1.4667473642291107,1.7818461618577373,1.8432781259653264
2.6102695525103687,2.8707498320605094,2.9098331249162936
1.0589014981778715,1.363222272493712,1.456896266706003
3.5512219497669335,3.5605231654881386,3.4661198001737192
2.152222879842144,2.236482663852614,2.2314698243500457
1.5089442703314495,1.7510109525411872,1.8287976027156339
1.7548678933298767,1.5954984244545556,1.4287899937959
2.101419906532091,2.2614339830643004,2.2614339830628953
0.9291993079704666,1.141234354843913,1.1899683344337828
2.9435747101839107,2.957873357454605,2.9673253411707097
2.114654419346081,2.213798096455778,2.103957900026297
2.921183399604582,2.8400487563844226,2.550981398280009
0.8454594945873518,0.8793024118554624,0.891489719461545
2.1342169912806406,2.4599463298948434,2.3701449713650793
2.981116408924152,3.173157758927747,3.233353581935149
2.1390952085654305,2.1571631556481137,2.095502930168465
1.8518397875715074,2.1298914140902983,2.149876593159155
2.6555914497792545,2.612931795573726,2.5593322108812617
1.863818329797722,2.229022648985996,2.09804822172375
2.081964612399034,2.246223039026243,2.085536628262263
1.71655104988673,2.213623831315475,2.053079386592359
1.0004660246958803,1.3595138961866768,1.3941905079299546
3.491620960269293,3.1589737132427307,2.8786097181259627
3.2031593547549537,3.038090643813154,2.8508006701940896
3.2843878357043366,3.3225716940017422,3.359650485416611
2.0653377439676954,2.2476130799484815,2.417767266104712
1.6380715053975845,1.6649815888263333,1.6725684167384884
1.6756756663400356,1.8483610772625598,1.9003613874086396
3.1079401834224445,3.1216733093953914,2.8804615873712955
2.0012840676023598,2.1768996661713187,2.2121345405805726
2.913567811487949,2.6716712568620005,2.6768290022312677
2.126131785026913,2.1616113839305844,1.998328217452009
1.5681061659334439,1.8122791934104556,1.8954892598714275
0.9703688699771077,1.3353791112204323,1.4132551532863329
1.9480098466535263,2.301740805537767,2.0722127490411926
1.0578674639143553,1.1593463536321378,1.1478571389851775
3.1524858831190783,3.001089261848113,2.8563014380550467
1.502902063209604,1.5383117797619934,1.6679950209242576
0.6606110703082861,0.7111228525928832,0.7090840228268327
1.9727334830427725,2.2789681866701903,2.3404267792704916
1.9841637648080073,2.121535130866718,2.159005733009845
2.252014622155623,2.51672007969475,2.6448112554940106
0.5475752274480783,0.7065395431177361,0.743329909709771
2.592664758802628,2.4314870614788626,2.2407437405525745
2.0769240338159944,2.1150886882401507,1.8794260188061012
3.2825804443031905,3.1791737655419894,3.0994490237872174
0.5008386702910712,0.5948769410549665,0.6592107509659249
2.7470908773103346,2.788616375502071,2.5700172728038133
1.1375698118521225,1.3288782995039436,1.3225762084111483
1.6198107998283162,1.6330220946620744,1.6308984177661578
1.4826208399044838,1.8013884696442066,1.8868411706835226
1.3440767617615854,1.3269630691814314,1.2399154577906744
4.219106560736698,4.179547441274887,4.0472037718462
1.600942588857655,1.7204554331098476,1.69259042772288
1.24601865551776,1.6306342004569832,1.5635183802348962
0.6790324366137338,0.9366448293448324,1.0521108333856966
0.6665478930805094,0.7709861223433151,0.8209917261760068
1.4626262269938006,1.445885523184591,1.3829133853676832
1.031655863830102,1.1101310840123813,1.1104815992491812
1.960912022326032,2.1563896969308254,2.1732211019536973
2.314238150733764,2.302836442879858,2.1626822848630884
2.023365265378143,2.2463268209283647,2.3238507093163125
2.2088299474175295,2.192715021590119,2.1318940382025735
1.0016815682086933,1.1499825769898084,1.1467587744308982
0.9709214184558264,1.1147840612515647,1.193822221649822
1.1410218149557876,1.2864201076187833,1.3463233201117002
1.4964901423823131,1.6750714990613664,1.6656778526958487
3.157314459640499,3.0472812429880314,3.0008730561663683
0.9023529157064432,1.2208943768836882,1.3662784967647503
1.8286235991444666,1.9912457799167034,1.9574687807499511
2.467589958258016,2.734033661633297,2.776699926347246
1.2020687551491152,1.2140851202889131,1.169791385740554
0.7388677064153873,0.8192965732899753,0.955427359999842
5.00319057721904,4.5374400101263745,4.219975102764586
0.8483857615960334,1.2884544218477954,1.4618387692397743
2.8638104665444044,2.6918430344163102,2.395992313525328
3.936898975519064,3.7409072549734104,3.42476773826734
0.8724105252843608,1.130220189831981,1.1573743890186925
2.6789578191926617,2.7037135001877504,2.7359814249393506
2.1393530088277006,2.087859059709437,2.0253800817503618
0.9620679988721295,1.1017582587414452,1.1511163072081385
3.104505600424852,2.8605010068301566,2.6097332622760177
1.428312290542877,1.557708470185183,1.6565089110930242
2.4172772951634345,2.5497573270146474,2.6409748319661643
2.781055522931628,2.6134774569677015,2.58430823655474
0.8224067107693948,0.9844845302459629,0.9826645985268151
2.570372190537164,2.5586714464481304,2.3695588377474452
1.6398999285931475,1.8080171092266335,1.7863862835512203
1.2813086157563285,1.6517566460942774,1.7094216307251804
1.3448416767213085,1.4100731191608247,1.4319192926965318
1.0344005216675465,1.0222717322718264,0.9980865339435827
1.898678640066799,2.2288449557435768,2.3765447360822516
1.2730663669318063,1.4780413110893384,1.310390545752122
1.19708767336639,1.2618153195130803,1.3094393714056136
1.0497537440292886,1.3509910263093678,1.3994824800587775
1.550044335138435,1.6468385465939182,1.6718425199726923
1.1307963117262203,1.1832534426005383,1.146507955559123
5.3696320214599425,5.087528353756045,4.61855859889176
5.098462318722771,4.89645941393533,4.262397306310194
1.59090673181294,1.6753565983771885,1.509953983279572
3.062367514476959,2.889753342950932,2.793931389117981
3.4160988071251217,3.4367279897213776,3.64185298132064
1.487245438550592,1.7931307426280463,1.8759958036086188
4.232386024374272,3.9044390698203597,3.6062672132005114
1.4054004441583623,1.5170153710338723,1.5996823952834935
1.7480821188599875,2.093116656802357,1.992039115370262
1.59400792182253,1.7036783072489556,1.7575540417489197
3.624256408592618,3.3269101573925157,3.229108607935044
0.8165274624070364,0.9703288749489157,0.9888543766934419
3.6411636902216604,3.6296877124897873,3.4268522060363638
1.045682057198652,1.377483302541971,1.525417940270242
1.1021751824578878,1.3413008920199536,1.513907417937046
1.158004784453066,1.448856849909502,1.4900650186373756
1.6381633810083625,1.744706592009235,1.7882338972898064
2.2128266118533437,2.317266781470184,2.3777020677763328
1.7242031099973762,1.7811155831050742,1.7936005237944503
2.8991948299229597,2.9735594154366365,2.8930415756275543
1.4063181895332428,1.6194820096837346,1.6191130990474731
2.3968863839242998,2.4309807064563294,2.311200047177323
1.642731209233748,1.8831448312451766,2.007427611234055
0.5145100914459142,0.6742366764049469,0.6129728702398898
3.454541972719292,3.24745165328193,3.0055676414876706
2.679958639797192,2.6533516038174008,2.568978677797778
1.5620144331147958,1.7222445837464677,1.7228876628162748
3.2475787461078593,3.0409532705108457,2.85264248977761
0.7341824538234363,1.0297845274565967,1.1296383785003756
2.4732496080303417,2.4959974575646067,2.213689171659622
3.8926437712495834,3.652174092668555,3.391917746137359
3.508950717274342,3.368016951459351,3.1050618015733504
1.2374280016452786,1.5098947413374073,1.6583585308899225
2.3107671100253704,2.447794103686364,2.4877760395736623
0.8145057803046497,1.0245705101780445,1.2102819978705632
2.2877487481673247,2.4004485106116866,2.4634414464160037
2.0459199108596273,2.207270853417245,2.204347268653269
1.1316984362809743,1.4550671741450951,1.5384561842729851
0.8054743431248386,1.1157942750920895,1.07176496009266
2.1915342110707945,2.2393764832935235,2.188939021967384
0.986123758574753,1.027191385033028,1.1306370897792464
2.9526983693534343,2.683143173715862,2.3787905290989415
1.510763617187925,1.3769884253894666,1.3397034791751288
3.0621619864610725,2.7739921940337244,2.6753966232044832
1.5485005340932205,1.8847389557245784,1.9767391790400777
0.9398526537641578,1.0759414423843903,1.125240765796503
0.8320860906701958,1.260058294660107,1.161266401849537
3.0546798890488374,2.967882220522445,2.8953298674707457
3.519821357750699,3.585221089010675,3.479337669470585
3.0256881497895254,3.0258242127765023,2.6312217774238005
2.5958830738091434,2.518229779795507,2.5037499855566465
2.267273893484591,2.351950175177947,2.208978337282219
3.8603181329381555,3.5228786932945457,3.2285810324213946
2.150059961862174,2.199261798907275,2.24289967892827
1.4857955948266626,1.7450544914406516,1.8225964431922275
2.954784279580446,2.548085533524758,2.308044455096554
4.677524213180106,4.078309494636967,3.733083284802447
0.9987610699244037,1.4501058347377043,1.540217781745482
2.3978628995586293,2.275250840896339,2.2071171429369865
1.9643421436329778,2.139009117850202,2.122859757449884
2.7534577123217754,2.4484400930376635,2.3024326158549795
3.016363308054644,2.97146581799173,2.832249947113235
2.2503994659826927,2.2604456975195486,2.2066739382763423
0.7169107377389748,0.8301272082784913,0.8579636398689009
1.8244621418174238,1.9589507969266955,1.8356202210237764
4.127052558345101,3.583070861627596,3.3247978679259824
0.7564010776769416,0.8666331434268001,0.978183266830011
1.9589610024392883,2.0568984456767265,2.0783061478643643
0.6587193917744243,0.7191300132393221,0.7377327862490609
2.3510679268084416,2.335756013144013,2.2006161154217097
2.277942321203668,2.2227970036506868,2.1589117582517017
1.4407010203369095,1.4463826345668465,1.4439024379633727
1.0613044341701008,1.2611885173048798,1.324989162992206
0.5481176246229298,0.8090596151399144,0.8968425985874976
1.0413784563663233,1.4560943545671157,1.4751882572736363
1.979475128826744,1.9503627710293727,1.9322358475035348
4.080258921897879,3.9927833021272354,4.013803107872403
3.1652325225866673,3.1109602890004378,3.0396877176532637
3.922590504295335,3.566120063184683,3.3082534432033492
2.6139327006411244,2.700973372654688,2.6638181799791334
1.48490710608311,1.7164606858539746,1.8020486541167688
1.0320616548949775,1.1480874062934079,1.09119440662045
1.6332130881746714,1.8543861663472323,2.0522883747202645
1.213653155799145,1.3835677915121427,1.4003430304565154
2.7649064274909687,2.4389328957494496,2.5033769566425716
2.792567890177795,2.657711205424956,2.4811712044231014
3.371322253647176,3.2869724410844325,3.073409961488635
1.5283496472231752,1.6435750380281835,1.7526329741257705
2.3319890590921757,2.301635494535777,2.343427494960276
2.9794564293633368,2.9340143881082277,2.745073151018669
4.394411368234347,3.975834673936047,3.747977586770876
3.057336668970535,3.204578719006397,3.203713523846416
1.7201278632076649,1.8354636922510592,1.898254558651969
0.7466279386460094,1.2861948781861003,1.2117406003340498
1.6553546744595553,1.9692477102844803,2.117330537320589
3.4273784100840983,3.1703359812580008,3.027592427056141
1.0452330580531686,1.123822621465891,1.1330868814412125
1.3984252757572768,1.586973795919226,1.6162148472521625
2.705005505293778,3.106831486931821,2.7861675310650695
1.843461262244694,1.6531265381081641,1.6215808739964026
2.6000054049417876,2.7198609593286536,2.3304524237419764
1.6992448958876594,2.094340681782228,2.0638234878677593
3.9027689674734853,4.019219020767991,3.957256610846967
2.158121718082484,1.926555907563369,1.8258961862814822
1.6616317655632,1.9993637026744768,2.096135238612389
1.008495973461039,1.4449827156456923,1.528933319890593
0.5869247633734942,0.7892541345773412,0.8969960731907047
2.155366052247967,1.96425304843311,1.8408509717742247
1.811663829549592,2.057271864646844,1.9368060572594872
2.182412366742416,2.2890869152259796,2.22365490622377
2.505265073070451,2.886585361647035,3.0321390200330045
1.734882486828536,2.081499037805046,2.0617764485680334
3.473147957213511,3.1271120826050467,2.8245181301427356
3.907552548694052,3.623306110222163,3.4577172930250653
1.0586055204439526,1.1787077458696444,1.1456946982665719
3.433749431208684,3.4210047716700953,3.178930132013447
1.4923064285301948,1.5149768980349767,1.489165986067433
1.3493602608045685,1.485624167826247,1.4965991950016775
2.2547323235164805,2.179264680965047,2.1288924984122795
1.6631194950773012,1.810303963533204,1.8704044680015226
1.319259786021361,1.601700410350203,1.3769968413948164
0.8661159331924312,0.8900822857383471,0.8860842912039266
1.3915018767588199,1.7488955482351052,1.769072069249196
1.2807059460511805,1.5595620424177774,1.2713582085401092
0.5859055399414457,0.732364323652663,0.8034686212809099
3.3344855517698835,3.306829958594475,3.2027603203899933
2.7070920804619667,2.912211836385698,2.8282281052220712
1.1525659597611217,1.3031114540560718,1.3517063344491944
1.2588095197306477,1.2887908948209876,1.2777333321141648
1.3934131596156156,1.5318145943299841,1.811415973252629
1.82133442028241,2.0211109907443174,1.960014352050498
1.6340000907299967,1.8169928690117458,1.7469965889644439
2.7396604144964005,2.836624512274589,2.8999745381146513
2.211761256310527,2.220773644659411,2.3075889804220515
1.3642856439291093,1.5711482943233008,1.5717030639679603
1.5918955275522528,1.6990795548411315,1.6778811897249506
2.51442690472974,2.411194503377918,2.3099304367751423
3.3913183385114816,3.3041347136293844,3.107120542564698
1.355859936511725,1.4780464031615141,1.4875228592227576
2.728041714346013,3.0594608446369174,2.781524582529576
1.467042305849871,1.5246913401536177,1.5326507443499833
1.913323877704401,1.953236749668658,1.8042775212370703
3.1453127065099022,2.8813735630270196,2.6833327008653365
5.463348564688727,4.839025171830991,4.571804289239593
1.1702940453439097,1.275549416198919,1.3255237125735873
2.610084023508879,2.5383484406928014,2.3832197539047417
1.4713846795649197,1.584340386120336,1.6330516974245526
2.853623190583871,2.8264987095796497,2.722130738369775
1.2994743286296893,1.3115995227302795,1.4120810132926278
2.198448768753298,2.3903456980290727,2.386139583339333
2.952993826098414,2.8450980257035337,2.870686070457113
0.9635241279018412,1.0690174467954647,1.0140380626026115
1.7573596604738357,1.7601716848314553,1.7766600333491478
1.2195708634487008,1.3547244164962973,1.4166781879079922
1.4315246675731779,1.3948343967802017,1.3794159079804615
0.9415642692008257,1.1061297133834043,1.144052241532281
3.6736535678253452,3.26223336797089,2.897087175884104
3.549919162274325,3.3924023671575076,3.285408927361867
1.3961612846979186,1.429642724892618,1.427343937858664
1.4378286142074201,1.4052837997525316,1.2687142333417039
1.653812030763513,1.5946223438414642,1.5071789463830005
1.0651662528343844,1.3850860508092653,1.3680790851169946
3.5080524236836412,3.1822696126870795,2.9981496024734917
1.1941227205019145,1.5557907977228347,1.6746503322100519
1.7529739907835145,1.68032049935035,1.8702088050976593
2.834347347324179,2.724615902977647,2.674049365511826
2.522879106749485,2.442317289297244,2.4695126749698804
2.3169093254879254,2.460136704629441,2.4476364643122928
1.2958125201293142,1.3951085312065417,1.3395458481725122
2.02307800678074,2.0455113784604673,2.101245657169588
1.3401470114486875,1.4660895834669856,1.4545564339364172
1.7456435299584863,1.75875302801962,1.68964309520484
3.3929750314918095,3.332433813853715,3.229019170205278
2.0613945589698783,2.2123172707750727,2.2123990948310284
1.8737043679448133,2.134155397005129,2.2249701580453642
1.7114331096316258,1.9994497005728182,2.0321496404429116
0.9501143543722274,1.424624505680836,1.4359675586988019
1.2232908326711076,1.455931891975806,1.5505960823905045
2.152767303081063,2.446094194330294,2.307881135104376
3.9478179820294095,3.7680244631359323,3.5467435745844056
0.5942728877982865,0.7162086926099751,0.8368477499496297
2.1825031326364166,2.231456111957437,2.0609638621409268
2.6616231839551134,2.6928049561440095,2.738966913533326
1.3709401492739217,1.5743807817768345,1.543371369013981
0.6678119309375256,0.7665471024645519,0.8410282580034033
2.109975622925016,1.9829630248928183,1.795827126818323
2.223657537499087,2.282605624191819,2.124456539720065
3.4348743348800017,3.140606566477087,2.83749331362839
1.8480854873865045,1.727678630256756,1.6635211924979683
1.5011474887466962,2.000749743313002,1.8929513598373395
2.7364487693511386,2.667528172081653,2.6220080863929263
2.805327185513896,2.801283826667349,2.703745872421042
2.0126878468362843,2.1610791837824532,2.1778150011833795
2.251211338077896,2.1499193788702455,2.1438133094259455
0.8510156081463367,1.2244489318714498,1.0802241905519971
1.0413528520155872,1.1529782388435388,1.2334700427206127
3.1988505606839452,3.0333870641110323,2.7996239911036263
1.2489843121074522,1.4318191941454141,1.4809439353735707
1.8130855859773087,1.94654544606312,1.9480470624706043
1.4377387534625226,1.6399694706261512,1.7681051392949865
0.5048516912212299,0.7026189929634257,0.7959757494732139
3.280749868489407,3.1366362323407984,3.0070717140606074
2.010047247748367,1.963623662551978,1.8804076763450437
3.581380874528686,3.309903299532435,3.1352348919229556
1.428862133091173,1.435375101664861,1.3778300793686122
3.9247521113277637,3.7629572523284525,3.4708190877772593
1.6770965475794277,1.7059304897339056,1.619071689765521
0.8342746323009261,1.009373459586991,1.0208025105663683
1.4868166568881431,1.9628379573924581,1.7777235768073563
2.7519643537894085,2.5885342956407946,2.5086689787546947
1.447742464990378,1.6784162183517908,1.6821046552682393
1.305052325017355,1.2877852048910974,1.139521648615775
2.5432696644604937,2.4546443106840026,2.4043951135644606
1.093635120149202,1.4600916390171075,1.5473539312418478
3.467972947307905,3.2102246478905925,3.0623394573673433
1.4231994441638505,1.6602003497588813,1.6768094649715621
2.4324477132845277,2.1800456289786974,2.123978011225675
3.276708071555174,3.1927838230515624,3.164068320178188
1.0528506229962837,1.3535060992547072,1.4944783539350477
1.0779416555968666,1.3032115272512914,1.2766894274993275
4.410068016924823,3.9910413545274652,3.683272977522966
2.9659013552611757,2.734645115157772,2.6351981335635495
0.43724419180425794,0.9822786641281201,0.9316302533352893
3.4397920664435535,3.2862870276703453,3.0735310112340892
2.0369574052558472,2.2523586459578304,2.0786432353447197
1.5971946429769022,2.10404086327324,2.254811473373207
1.7785805736404183,1.8302478434812333,1.7897385930817744
1.8112008720320363,1.731561337139467,1.7157953598154163
2.653229017644411,2.4174259493782397,2.195131740123922
1.9651577279404369,2.2608953950207944,2.1410714838064693
3.922885251547932,3.783571342018485,3.5466472786756187
0.9286196287288673,1.2447075121689655,1.2842151431893194
2.712262751324491,2.676390644379776,2.7255292287212334
0.9739509902057804,1.2143106543253865,1.2931347120854055
2.8899951559220827,2.943303536614871,2.92033295019248
1.0193181500086281,1.1110080382463532,1.098328886830466
0.5783515278015123,1.0009011110573944,0.9910514905823832
1.067599240174028,1.2421832772862482,1.246266695745165
1.6072442771843265,1.7544827461398742,1.8280591323321203
4.127236015880329,3.9148666665853655,3.7206310141141525
1.8314220170651851,1.910401039481758,1.8648706617459796
4.4464403250746365,4.135327957582266,3.718671931691205
2.6423996728857073,2.5894377109889977,2.472918564863933
1.2452666883683505,1.3401125332997388,1.3245884520260631
1.4742395773199233,1.7430513404849366,1.8570759060878823
0.6114016974071524,0.7540277769377015,0.7710529894207916
4.8340765664903635,4.368204226440657,3.9532388915504906
1.9552619110978822,2.249576283183976,2.3462792862063986
2.128942987697759,2.2358893718793627,2.2358893718854262
1.2864494750266877,1.468488302958375,1.464336314339272
0.38364054396599956,0.51258762873537,0.6072759479836751
1.5369025214804568,1.8009212043464948,1.8950370822935048
1.4912457482983144,1.6042033555005886,1.6582861585728754
1.30212894446056,1.4284125754482666,1.4524960961400757
3.2766045612331522,3.031828843270136,2.7121120529436684
2.1105000307324366,2.0408057166582068,1.9427172238074608
0.941938361688852,1.0725714043241312,1.073366850055451
2.7033759062315394,2.8767524073634276,2.756191092095568
3.732113060847041,3.5067948910681355,3.3219047105138624
2.0744291046329173,2.463833149946235,2.551406578983002
1.6524848790908249,1.9215782224032547,1.9788679496810218
1.3545385893425221,1.4042595396837085,1.4168944942623718
1.408729863277577,1.6842506556480232,1.7941397821898961
1.3871700883129003,1.3657015389882041,1.3489801420432928
0.808309881292915,1.1348826942702186,1.2878922127883998
1.5256001619983646,2.0476216160701775,1.944331492657278
1.6089311486729916,1.677448133204158,1.6775510139922598
0.791820577419894,1.0725405048912768,1.0793596984533926
1.8271907763218593,1.9107452883450073,1.9166828826439979
2.9963231593148723,2.728097143280282,2.509471180398937
2.9363042052248503,3.017918255564449,2.731654861218732
2.499704079621628,2.5026699056920094,2.3610248355292436
2.166695464480484,2.5241748970725872,2.599137871806079
0.458781153086248,0.7287828438090702,0.7619625580525066
2.505743753200961,2.4575338305963075,2.4680739438197135
3.077821489250173,2.7571182649351917,2.697595033194133
3.1053104363964095,2.9138269505677163,2.653270242729418
0.9995891723492529,1.3404008059790264,1.3314222539465594
2.0597004736045013,2.7333525687930016,2.406615552961151
2.2803514374263036,2.3680537657294196,2.4147033866747103
4.41001807845707,4.113882786560408,3.8491160721603217
1.2258912667149873,1.4274556492456203,1.4582638847808973
2.3107604534670396,2.271571818084544,2.203539485877574
2.507003594042174,2.5456747773315844,2.320878915747861
2.704802482578006,2.5273153198071827,2.27480967198525
4.211310556812225,4.062287530954118,3.9057507460184
2.9217064628185416,3.011068578846636,2.9191549586844405
4.658014663608677,4.1787442576442,3.913595303153815
1.0882027520588349,1.4351495357975599,1.4970614054604447
2.5087849573326078,2.4440934309463285,2.457618740089146
0.5043213789858154,0.985535686034631,0.9749119916055791
0.9439943690194424,1.1153540919590876,1.1776936025417077
0.8710503595669226,1.0907686251278526,1.1383685601290354
1.25063065502955,1.4000961282118651,1.4000961282172983
4.044972637052549,3.7707486504110985,3.5266637698970866
2.755635764500028,3.063691174862059,2.9659148430260958
1.6536353795782306,1.8822811989971606,1.874482020139309
1.3195673268224508,1.4532457290192085,1.5456537164799915
1.7006183473436534,1.7876163465982127,1.7621057369716406
3.2114460252150105,3.1145747590625628,2.921226017562529
1.3775468930747394,1.5993388142593288,1.7008823311446633
0.4522643017937295,0.6987711662746837,0.7471380734618693
1.3169348770311256,1.4351290147918596,1.4644085817242054
1.5174934227989765,1.8282582480609133,1.8821719783907032
2.237431974183109,2.343755614537498,2.364749110276186
1.4347899427753315,1.7453224499464055,1.8744524512466407
3.899152956749011,3.6929357003872765,3.3760167650725457
3.0041495986320044,3.0496541045341936,3.0481700682066974
1.3522871374874708,1.5768995244721218,1.6270583832602548
1.6358978290037758,1.970185361172208,2.068883114256559
1.3439552366765717,1.4766856019963441,1.6079468662419685
2.2214587628306997,2.190332875844665,2.120261253278997
1.5627159003638884,1.5458198386669617,1.5000363114487991
2.2497346640138574,2.2732836889737444,2.074087605146519
1.630814100381022,1.507779348944777,1.5470123494859473
3.3240940327093544,2.9271770606918777,2.812777387406177
2.051774179427855,2.233004082908754,2.343928558612746
1.7101436630853664,1.9587146758742104,1.974549119720288
2.9067910478056223,3.002434496636724,2.676664760839612
2.9001371191637433,2.9549021710785004,2.6227584551410703
2.68485964146455,2.8007301494119416,2.3671130132428533
2.290871863110359,2.571018601534955,2.619758775836596
1.5371758410128726,1.6640407634895538,1.541569934861724
3.303350266487572,3.338296775873551,3.2077454249408066
3.1546173452754043,3.0245688797481036,2.7575639915809194
2.4126285998426424,2.6002211370194637,2.38087757495271
1.2121636880303612,1.347407060688292,1.354268739955615
1.866955690844068,1.8317191507192976,1.784562734295837
0.9671358031278543,1.150874260481703,1.237901780674574
1.7142032855863956,1.8917893486267439,1.875710567707608
0.7013536376616633,0.7862830261711082,0.8323608809604959
2.266086862335053,2.2689070289786044,2.294878437850206
1.7397982375310688,1.8626030910942544,1.8657411852194936
2.267712664197664,2.089566407622694,2.0164774015963145
3.3853065312134887,3.068896896507131,2.8273131248827377
1.432692417130348,1.4908958839229467,1.5592462571976033
2.0029868059596154,2.0061008970774616,2.013023799144053
0.9725929871738437,1.1461092519918177,1.2423641451750942
1.8842318843893338,2.081396235565038,2.1248156255799167
1.4537821488497047,1.6945471005921782,1.8065937001482015
1.2272723535764047,1.4752258547433337,1.540070595630536
3.7669437442978793,3.4767377830947264,3.270058147664028
2.2333706673490004,2.1841751953126667,2.1628731675481285
0.9997126009341983,1.3263021686241063,1.3581089462941516
1.6608699461462761,1.901342696084231,1.924380036197607
2.133063866375872,2.072326622886059,2.080984368181353
1.6309434620258247,1.7934683849353488,1.9729811456093034
3.0989330279531617,2.955935272551911,2.8728650110808136
1.8829263429393808,1.938208606146609,1.9628476301927265
1.623639358877242,1.8288092767238462,1.8447674079149667
2.4117765928041104,2.1787762686641723,1.9977801720592367
1.8437812282201713,2.0329419836873135,1.9606995994603336
1.5226392552701307,1.7189667674779643,1.6293939816714405
3.228500268775376,2.8782240341620633,2.627443477374883
3.1265223914255205,3.0859533942549686,3.131526132012727
1.6261006961026745,1.9841146937061094,2.061728168590322
2.8351471337204286,2.680878955985505,2.5423476362158355
0.9233456399487608,1.211199194138469,1.2930404908665853
2.0278480204413003,2.1990103089007653,2.1284207333018363
3.5324396932606574,3.3069963393201687,2.9339222078332683
2.9712632209815015,2.960937586508785,2.790624070428886
4.088559672331926,3.8254990632476797,3.413218683512695
2.050857904684294,2.0310083273321493,1.9786462131522393
1.1844371092405275,1.4912106489960693,1.5358297309774467
1.1963242645600547,1.374949306341426,1.2546601178704657
1.573803386747507,1.529120516784035,1.4763340449419802
2.765590266504382,2.8018888583382044,2.6924346427085695
1.7105948953093788,1.799970016318963,1.7184987460044245
1.0120564201234212,1.2888019689426977,1.1101296238264138
2.347466293191283,2.378818962017034,2.3117930782926703
1.545368016080477,1.7057358932878854,1.679929350380292
1.8949825409488037,1.9454334448214357,1.9046633087249027
1.424485373716546,1.4321673628727025,1.4849633709880763
1.332797986661322,1.341924432111897,1.342581824192482
0.718609759348315,0.7736983225810882,0.7965356137971621
1.8691418583171333,1.6959800620679797,1.6619019492371878
1.5948224256262142,1.6086227581120207,1.6233507270158398
2.7486069662978307,2.9251033771510104,2.8146411831657008
1.1606735906580115,1.2497822917686758,1.3340972763589354
2.47750698797407,2.2952222388824843,2.068936402249631
2.5270000463324505,2.8333008426928408,2.4638848048675164
1.1672093955490908,1.3756988110728803,1.344534229087577
1.4551325430450703,1.5063905249187375,1.540879190636941
1.357895909695158,1.4782929173835158,1.522457703918664
2.081475994253882,1.9934965842657164,2.00286155452724
3.346175162649537,3.2723259851974364,3.243705263010882
2.1978859588046267,2.277274427733843,2.1562321044848782
2.4985200737702313,2.425475739371266,2.2320710642855133
1.8139663411572369,1.8564105706804503,1.834379127898611
1.6527533299640038,1.880790291869715,2.023303586061729
4.810162700930731,4.589026669900339,4.268842103434629
1.9686014834689012,2.204007171172967,2.1982791587035613
4.541334014944162,3.92672843836317,3.491912362137576
1.553420801097192,1.6478053787403644,1.6309689661800937
2.4638888837416126,2.381309297089751,2.2769318285628697
1.117410892268714,1.2600234202083562,1.1868269839335976
3.029010119255067,2.8605209189556025,2.7357333324885786
2.8500836624414814,2.9116269218246424,2.842100882978644
1.0321235598943925,1.2258806776476008,1.1898494367637404
2.528859901757224,2.4496700268454936,2.2316513466773
1.775272347912903,1.6632298868329094,1.665404991579416
5.290324438560896,5.031975141921801,4.669894601190276
4.300937025806973,3.7651311927236266,3.466137513060405
0.39781412852479076,0.585086073559586,0.6798176954067426
2.2807866313846925,2.3818818320649124,2.309457320834881
1.1483062789962395,1.5074827440537373,1.569754563674378
4.659068407884767,4.497864428228324,4.372352893960954
2.5176156593014514,2.3907689380779193,2.3189880956213416
2.5422690393927576,2.688307185183942,2.568844383561557
0.7416173744569914,0.8256487911367328,0.8451915703754779
1.7305549825927815,1.6830662216525627,1.5629100499808846
1.236525381084472,1.442009593074944,1.5124502750674993
2.031746691937469,2.248634906909535,2.226287877864939
1.2722090758314966,1.3864037068236388,1.3738324884585285
2.7970565047679403,2.705904250689839,2.6587912368673607
0.9896411170979509,1.0573310802050313,1.0774052449979479
1.275457205532424,1.2768557500737843,1.261568693478343
0.9648075230665834,1.1992775026431541,1.348931000552055
1.7093807487820492,1.7829643783568887,1.7483562133462942
2.3949081841781052,2.186361392595961,1.983378441573405
1.1715062998144758,1.4780145935400206,1.5084380048545363
1.148457112968515,1.2457610441808011,1.2705206485058098
4.769415644212137,4.2118034815737735,3.955161234720356
1.3123802374273108,1.3420808062713125,1.3981764619251213
1.108461800081661,1.1581143068556736,1.1250694705669977
1.485871890880589,1.5082818450431292,1.5054277002505603
5.22969029691146,4.896430101271652,4.423965716464398
2.851061225989742,2.9381725376513566,2.9864332567819614
2.714998382332689,2.519911888762137,2.3265407501663113
0.5514730275466887,0.765258712806411,0.803586620077212
2.182593576611573,1.936266238868101,1.8291557827955296
4.492027741957164,4.165505382178549,4.025664188991305
1.7726809713424965,1.7058442490337429,1.7199647837502106
2.618461943323913,2.4422790772602,2.4336885382599998
3.524548628477234,3.1291909582282744,3.112852989301615
2.0549440389612883,2.186048530458405,2.1719090994687487
2.905108729895348,2.9037649021064658,3.0197488178830802
2.5311971742949573,2.427405861668822,2.1827696801409657
0.5052620002576725,0.6711767467629373,0.7452820152217734
1.2808346881627144,1.5809532619030906,1.620745100748424
1.3094595660638997,1.412776835420721,1.4540158811278128
1.7561895830689018,1.9703129963492518,2.0329411695091197
0.859246632703915,0.9907347651703968,0.9611014947682959
1.0237024318515158,1.4217726385411396,1.447715364871784
0.6087776133279845,0.6908763627086043,0.6983368984210574
2.4464185334942896,2.250369154989887,2.175052488026701
2.540849341568504,2.796457377040982,2.6243664436240923
1.8270007349456836,1.7681467830848459,1.7904161096278741
0.7143245246037371,0.8208379503469376,0.8152293912684253
2.794527583715874,2.815101545554576,2.7921860228037843
2.32771199996696,2.3556831520543384,2.2907887510022853
2.1495068413549503,2.3177977208851006,2.340454528623726
1.3582918314144137,1.5646707408231115,1.624818973893373
2.2626606454089138,2.26731352617577,2.302499395266142
2.4193437196337,2.347608631724809,2.239477821254941
1.5695004518865585,1.688907327512451,1.6591594302871533
5.0006777165102765,4.7239154469757665,4.433147798129445
3.14651670304833,3.174278413066073,3.248272744162063
1.405551414774591,1.7801070980331282,1.8541676192083067
2.0911102748636354,2.158951127803529,2.235292106756337
0.8754552420233349,1.1914224741205257,1.1854910643824736
3.134926698920648,2.965515103281014,2.623600616951726
0.9312286391082094,1.1770140244460336,1.2582332898152127
3.876447869661278,3.775407467383514,3.570393446589091
1.0291938814294814,1.2814836885400598,1.3649169703034605
1.3048851293731982,1.393503037563516,1.4451123356978488
1.9049711529358082,1.946762135416684,1.9508065426401768
0.7472362546875222,0.973620938056843,1.0263798450062702
3.4157574530738986,3.245287190495215,3.054805574580003
1.2516671716509578,1.4225875202763434,1.4839018143542944
1.6723691237213223,1.6263545593911848,1.5616044571197578
3.0988703416156236,2.882310288215028,2.7469247472413
1.1084601309942141,1.4651547403832046,1.469109868227752
0.8267257843256178,1.0428837715613308,1.031337767972297
2.6301804116436074,2.6568400373075787,2.7081186793803296
1.5161737220414375,1.5969610785761337,1.601968208736022
3.268159367944633,3.212160376750461,2.998337916275186
2.0740015188318295,1.865301749948743,1.7049151557274915
3.5096041868995287,3.1740408745502022,3.0003759965137373
1.076682619375223,1.3113491704315392,1.4551386105859543
2.807753819272203,3.1245672035014205,2.8474865420191255
1.2819356518626004,1.250628711968736,1.1553337638725267
1.7100457832721307,1.5701228466394381,1.466533854827442
2.882466677052781,2.9558088591105856,3.0316012247033113
0.3831266114182745,0.45730909872543496,0.4533527860791759
1.580685927452479,1.7225116324760148,1.7461365779943003
1.4254175441327959,1.4794068105739624,1.4045368098680575
1.4229819904414027,1.6700658648089426,1.6770904512240954
2.498820673975401,2.626290354299756,2.6712615898487875
4.537782579934774,4.637417621179148,4.592592670359153
2.6780056076683803,2.6218331814472595,2.403516468567571
2.597192616874668,2.768650315398058,2.690287420606717
0.9485535261677849,1.1167563652372794,1.2644159165527944
1.202454380550542,1.5058470274037468,1.4350052604858983
1.451428557083913,1.607295234062085,1.6344521113519448
1.510584379354539,1.620187049084586,1.6421108782967986
1.3814682591254523,1.7877423882701542,1.8364539900405406
2.3662064785793864,2.450108988032823,2.390069603696606
1.1034301654491614,1.1582991188775513,1.1468547970776435
2.5542508063919502,2.8177284681144146,2.7694652482663997
0.8053163349420737,1.0636366650362044,1.1716006018352731
1.7617153160239414,1.7534832813723455,1.7155598513324246
1.682160951080584,1.7418016496055269,1.7952280615045193
1.2309780557378422,1.3565234372451669,1.3565234372703374
1.1967913329443247,1.3505204738074235,1.3519045068215512
1.0006941568906718,1.3483533794875158,1.4440246201474767
2.56663146057661,2.666908464042136,2.3552387037545714
2.9677311168772866,2.561322555278186,2.3666948191266064
1.823170447192218,2.0651460793775485,2.076746255098104
1.5537085698920474,1.7294543143044288,1.8501690150045036
2.5233414464138475,2.500346342489808,2.399294791280427
3.0811188253910524,2.9603230990142952,2.8909832184749864
1.2879824791649717,1.465102252679866,1.3581278785590254
2.6112893164562307,2.5692307373507144,2.4737340427817642
0.7733150110588833,1.1338995718839564,1.2868135393084679
1.8114967507126858,2.1624365280372913,2.300258752743822
2.9532114755534082,2.823410053912265,2.853065257442434
1.3555737032994057,1.4370100456917967,1.5025837925916514
1.4400698191581538,1.8859618294687495,1.971934808144296
4.513948161551172,3.971696064277618,3.443352968927525
1.7924311194403326,1.9752365474170108,1.9446230717985655
1.9883563893841911,2.1377063847972972,2.035065785440613
0.7519040165289053,0.985424013733606,1.02216801844233
4.720241768624035,4.502872612336402,4.2901638704301135
2.47758678533249,2.403234990182523,2.4304291162421383
3.2892979814533363,3.2873965031208567,3.2672132756790937
1.6649107168533435,1.8895729097323115,1.899110752554288
1.228143299814347,1.4939924625237926,1.4300733276232833
1.415408213407759,1.4939280033736326,1.445604563514644
0.5738627948996484,0.584702520625419,0.5884054247338181
2.646249413920227,2.4108482722153357,2.2915103837051864
1.8585403670332068,2.1440131284812836,1.9815378710938463
1.1531771228925973,1.3125131665177894,1.3660144943193444
0.9537021361737865,1.0462013110584747,0.980085345615229
3.1120481757913003,2.9624866738966658,2.8418961167938592
1.8624432622702591,1.831899452819173,1.7108792647844828
2.100263152583697,2.5069431613691204,2.1527540720828937
0.7385219803171683,1.1490783864136604,1.2292570742993878
1.5203442215907244,1.6508977476529467,1.6494268681928306
1.8868808983181027,2.29343156797418,2.4362285859471866
1.5812083533965877,1.778334691123454,1.8781538770832926
0.5919281737981883,0.6648217094598743,0.7658930092843483
2.37843037454954,2.1640102371033714,2.2411546902354487
1.1940089838772738,1.4557250153969434,1.612556178762438
4.5592163120061375,4.1802534002376515,3.8345167305159564
1.1812944800718612,1.4759552619565064,1.596923696971989
4.679602118256965,4.201448102529028,3.6809544355195984
2.1442125631273874,2.157258563954518,2.206947927010586
3.872439133161448,3.952800883545582,3.679041031742485
3.8214156708817355,3.7083856344726196,3.5888305767630144
1.5560271526656106,1.726283322676696,1.7359376709648073
0.9674151822293737,1.1422238449945827,1.152006565530263
1.4125632863574693,1.685851599188836,1.8466380288172652
0.9597952630889819,1.1079699093765432,1.148492208698365
3.4498115923527184,3.664408354341534,3.6841125576439806
3.0782531987501938,3.1492521365977875,3.193193731560355
1.876295477489912,1.8959242206128437,2.0060988882548183
2.3238711778643597,2.1918650994854665,2.088618771094844
3.1263233419281455,2.9354462661929763,2.7194292258716586
3.2220332221253423,3.439103618502735,3.200385270689281
4.403415452552167,4.058199785951313,3.796867359921466
2.2356264172751565,2.3926889829537306,2.360380361310653
4.232151655668114,3.9279182939446433,3.676442405588213
3.0373342153774567,2.7450793471621253,2.7278103790095014
1.1708024915432043,1.59847824987654,1.6931691559121957
2.256733797540006,2.2142084967301363,2.2700071321965645
1.8875958629329999,2.002578748016261,1.8373548963154953
2.1440031714197914,2.189483229633785,1.9468530634161325
1.7132575650532877,1.768772814873433,1.898664129136939
3.5273612448340033,3.3447321063345963,3.088468964983476
0.8231723627725789,1.1137609865210123,1.1373552350774727
0.8553542996109728,0.9568226076111752,0.950168442992256
1.6930201021630769,1.5484430802864775,1.5107935430165385
2.043378900515396,1.9642286529549147,2.0376109686924426
1.15812645209996,1.2833199199907726,1.3144342620886038
1.122981039136768,1.2000529512726756,1.1357495325254687
2.0523305601536954,1.9701696116469904,2.0119164565633976
1.3458133343033203,1.5433301028004631,1.5975204648865178
3.520563602500668,3.191924188588247,2.900486533639943
1.1361878442428557,1.500209228962039,1.4547448197035058
1.3240138051688914,1.559397668520859,1.6211988396418446
4.140084889608148,3.9783145398990944,3.564312720721288
1.1734054847254476,1.3267268898141416,1.4862653443644434
0.8851131997170543,1.1993306056140656,1.262760736298672
0.7343559372920964,0.9916334958437903,1.0178393001202055
1.5754082521751367,1.6243091024415646,1.5909571441019223
2.878828419416829,2.648681389793052,2.5807517714898895
3.732806428978778,3.4388266939492538,3.2202158012015003
3.166125146850419,3.319607836953743,3.2187551339638545
1.016652476008452,1.1143802818620916,1.1334789038514494
1.980154333116301,1.7571162290367806,1.6712602588382488
1.5814210727825668,1.9024922453085589,2.003223790671106
1.6281252027599271,1.831631886234181,1.8027870773550325
0.810088826611533,0.8775716549292827,0.871920608490733
3.7313335745100438,3.199934911765389,2.949100599756555
1.4847874213669716,1.6870399185377496,1.5510558791792493
0.6625018115391667,0.8517187008661786,0.8983450991976152
3.375860381332978,3.069978147690507,2.8163985130153226
1.410822045547189,1.5221206332449086,1.5760083894771941
1.5020531580783025,1.6855144269419713,1.6852607547936818
3.7302286209687545,3.513444451599061,3.1995374229056397
0.9318462660112111,1.294246731067412,1.4265818622887632
1.859053015896208,1.8962207164894584,1.699865265440554
3.646788226361345,3.3782487693612095,3.1297298579993713
1.777529043072266,2.005418786326747,2.1438133663827363
2.0906855552264596,1.9116302020536353,1.836763944408147
1.0578724746113621,1.3997807290618516,1.4716297834518395
1.132812630131216,1.3078109773382793,1.3858722329109647
1.4763300158071981,1.7102820845359372,1.6984432227602588
0.5138636280893094,0.5627701006124821,0.5598196396975981
4.23006392470611,4.135937349781806,3.8526158406371462
1.1373064128447843,1.492725680074971,1.5506661241637594
1.443824432879573,1.468381486194923,1.4139099217718507
1.0892307920224091,1.2232499915960862,1.2603922965816772
1.9325937587863409,2.0066694717336797,2.046524994222969
1.798565294148514,1.7485338030286453,1.7269075431343088
0.9285861223594382,1.0082045106896111,1.1509559527823119
2.2188452102085994,2.339407019580962,2.4216179592472264
0.7431243034378324,1.0404841268520577,1.2030326901256616
2.526660382372468,2.5437919908752216,2.469392709414727
2.169356228438616,2.089021650178862,2.05075895417859
0.8487750133525316,1.0527578015810908,1.0675095334304812
1.2543887376619083,1.3785544452091059,1.421871566243771
1.6117562651926498,1.7254454604087799,1.7011753146048811
1.5914018172513646,1.6529305252472843,1.5014803629530042
0.95813065772361,1.062086973901562,1.149955212497897
2.4645212573518807,2.5060072312607997,2.4512864804849266
1.202383574228929,1.447138142792285,1.502438390364364
1.1588215337362826,1.3105122427724067,1.3623830217070283
3.225395447076375,2.974302864362141,2.763446337117833
4.523480742390672,4.30441662996054,3.8588508157596815
2.083982397011928,2.103258627023916,2.088363948822642
2.5894560047130644,2.631021409378118,2.53838042086721
1.3099454411941671,1.7020119943041423,1.774515379713296
1.8536475446157175,2.1345468272810724,2.2272214191971975
1.9098083846403209,1.9599974821072013,2.01337134901578
2.7340504235075085,2.7195379223068175,2.599825148216217
1.8274183644546227,2.0085129036268734,2.1104711885635
3.6593139666839885,3.8456443532701985,3.7153578357971218
0.9779977063380184,1.04091001820198,1.1853334533764912
0.7702026344928307,0.8703527890401787,0.8647554926619019
3.1554771800805073,2.868447554816381,2.8060665276077468
0.6020103977820668,0.8084381790995654,0.9343484068460509
3.0600112228168497,2.978077377760497,2.7580894231234865
2.662051329981642,2.4412078527632195,2.248034875921201
0.902654404994012,0.9874559152517508,0.9496324922060957
0.48574489925071584,0.8817641913231293,0.9014563768966847
1.8104944977469144,1.755661030718527,1.638857327134156
2.140788763726566,1.9394844067432695,1.8519204635867579
1.8290661478915913,2.005275859589003,2.0058547199288
4.270759750283044,3.9592766063492064,3.556600326447643
1.3932100157833227,1.8015260456905469,1.82768328599881
0.6382602439336592,0.7565942753567925,0.7496146251245521
0.699015626394927,1.0207431468077075,0.8857493742109409
1.6524256500890324,1.9298347270001766,1.781394680165809
1.702546158307878,1.862310612373212,1.8143745130093576
1.6047603869203053,1.742977730449684,1.7669635115577473
1.78912561182145,2.1319958572581363,2.0701248118807514
3.491990441710789,3.1859215466773985,2.9510166323843
3.737770428070557,3.3355269010119755,3.10196550933982
1.6583030951628575,1.6584037622296866,1.6015158570081254
1.9107056746918682,2.2810245981526673,2.0449637037664123
1.676662182757633,1.6958909971705167,1.632127803486948
1.4406407459718935,1.6274450265058014,1.7417649354644533
0.9447141503734646,1.184415123206743,1.2598325972646178
1.6689248507474703,1.8066179710270516,1.7681817656110268
1.8219790017355866,1.9643338022723043,2.080181110192937
1.1810745754233982,1.4217087904821635,1.4592869072771235
1.2138540134899045,1.394031685234592,1.4379194317406137
4.038083247755602,3.526020882797877,3.3288141971849194
1.6547987518601608,1.713020784413565,1.7204327412109033
1.318647640996833,1.3202302973777684,1.3712649139258068
3.960488992231127,3.848598460858157,3.6458497213290073
3.2298688797351196,3.1618562442204237,3.098006489682312
1.8718934178114823,2.0706162788872784,1.893033735000108
1.696892756781363,1.7475440104022744,1.6615153639234106
1.4550272295856808,1.6017486688017846,1.6644271940766742
3.3502730124318916,3.0759086167340692,2.9207824354313496
4.8986450583291985,4.650994327113212,4.488479140891701
1.2717160044613574,1.3896505090039808,1.3958945984224775
2.083729645445471,2.075950046284819,2.0420134998957677
0.9605583057363893,1.0750830517400818,1.1299898685260932
2.0613130074238484,2.0596894090569156,1.9936826527966935
2.8335773685750216,2.591934896011682,2.3634503483709577
1.7032261156516992,1.820017906562103,1.8439232965018337
1.5523327343132127,1.6997844405701803,1.7305698666917546
0.7316521571232981,0.9016078536159992,1.0005272414384165
1.051688730505727,1.0729453346827609,1.075961265392693
3.4451406008525924,3.3403991201783194,3.247936921824022
3.7240228262392945,3.446787922675488,3.082572047868316
1.6299253565066125,1.673574646872887,1.6257877415767243
1.1644335868404982,1.1654666489230252,1.1465472979606113
2.59880196677719,2.2960203539300634,2.1034482290238485
2.2613330765992314,2.0747234852293,1.9324982615585764
0.5399738687576798,0.7814893337602601,0.6927941100374154
2.0808613002947185,2.187628022239846,1.8599006289272693
2.251232452151117,2.32046851082401,2.303885740032719
1.1053414168235836,1.435495049575138,1.4678347022650307
2.355863686021069,2.4447343704013607,2.4907537533499657
1.5800358028436123,1.6890685864527282,1.7035997225349544
2.3660986456507715,2.3854465507896707,2.488791219621141
0.6833835848359975,0.8478989465641701,0.8394176445713575
2.251509765078754,2.4781818048364572,2.228210654728545
1.059946690375558,1.3678822323866093,1.4833533124266614
2.608761098103191,2.883980989388163,2.831167180577999
4.3608832625947445,3.977922801892742,3.472408614713082
4.330398654484762,4.284094501131799,4.05372020337934
2.0843980430279996,2.182391935187471,2.179382572836913
1.9231029149033054,1.993479720935529,2.0686595756081916
2.4141545519957326,2.4768915121594284,2.4556856900252977
0.8262834191520473,0.9190615932718844,0.9203828606089749
2.820482355320658,2.657013250817739,2.53569559719196
1.293433896139135,1.4556063720247878,1.4154559385198693
1.3866788297250086,1.4620558112104944,1.4651842707992493
3.1880369322947986,2.8856818465831804,2.7134165381928654
2.217000981805858,2.0346673923625986,1.9594475698199174
2.866928460773776,2.9860875110078036,2.8976861257443534
2.3205102908779756,2.2625973032486724,1.988928814850418
1.388140466164216,1.4741942026310018,1.4741942026379782
1.3888646357251548,1.820479917833484,1.9498155284815948
1.6553946850444183,1.5994323159934232,1.535746440396231
2.908505924036421,2.6883260672750238,2.6038122165123285
2.4328419534883894,2.578246670591997,2.639077075535399
3.241856908333535,3.2519556526718105,3.0911612761617717
2.1907742908447827,2.3209363264413474,2.1958203277070125
2.9937442501900025,3.0373980878095543,2.9109765929899525
4.14992835269543,4.110673531462523,3.974760941944087
1.9639738630562542,2.2887510709791234,2.3294427456879427
2.72949521903099,2.854914781530426,2.9002359629647385
3.5832113892010122,3.5082105660971936,3.4163253968087024
5.663265354164841,5.260072575133204,4.669803248926842
0.7394136085227092,0.8137171073702473,0.8252584581536524
0.9285678502058395,1.1747958589353478,1.3444250570672478
2.6075422106126998,2.504041797465449,2.2523500446810716
0.9123692362137101,1.1166180430626522,1.1433453861403362
1.8127133415640428,2.175690513065722,2.2420601908348767
2.329179658493748,2.2013319084750447,1.9945034413346425
1.7235750656258928,1.9806552418991568,2.0684187875556086
3.7818238375573006,3.7182350777469706,3.508464155878549
1.661223745093013,1.7724619393864083,1.8655775962822791
1.711638450925676,1.705390387808086,1.7120169284818187
2.3678405641380684,2.4229878312215773,2.338837521408717
0.5067664276494089,0.5668076915672265,0.5662015476008375
2.864598992333698,2.799920479966087,2.6369417829094246
0.800498161900894,1.0725444645271691,1.1250042750645262
1.5968329404099597,1.760963156085302,1.7753719141623903
3.579574298776591,3.2719813067809156,3.1248871164823475
1.8605329855402752,1.8975160562498332,1.8669163139238174
2.1476900977404254,2.0183874563539357,1.9249512923441559
2.666763033913959,2.7665528063629665,2.5971936364743065
1.5380581580366484,1.6622624774562769,1.8166408087935562
3.35441511573321,3.1515383187483637,2.9912492088375915
1.6510401905083778,1.6862978072955062,1.5693745230994667
4.380401962122728,3.998707606860381,3.706773062285373
2.263146699337162,2.208010339889742,2.184980166452152
2.1134886110344953,2.203496499905637,2.187504194453965
1.230663332574858,1.3598995877422475,1.3694371357362642
1.864577085552464,1.9806052339356235,2.0422107515944967
2.97599065470301,2.749431397049896,2.553455015206908
3.077107430456946,3.0145122656768386,2.826302488155681
1.746484339626798,2.0393825527715728,2.094317420199273
2.836684494315131,2.791466551030116,2.6545472708258417
3.962848411893993,3.5895110522965044,3.4994452537501015
3.880692979284946,3.3649101968875907,3.0402191416694
1.117235703575395,1.276668521642221,1.3136586823626428
2.1842124797400273,2.183441465473364,2.1829840988241243
1.00881474189099,1.6699412570635668,1.651301979154426
1.8689817221056366,1.8702017712722812,1.7761965486741234
1.7379551105599929,1.9320139153428832,2.0176165808015742
1.4314493802544286,1.3866814928041553,1.3379872399091723
1.0124589051097361,1.3368529375767408,1.3171223824100957
2.9033223200618132,2.614198824508069,2.470603955465785
3.225797812866006,2.9692451373506494,2.980168034117421
1.3757734420252274,1.5177137307770299,1.6056212090792668
2.098185785630619,1.8697549872134185,1.7441607277143
1.382348442887819,1.6628823436139846,1.5528024739356903
1.0385431970149932,1.185657854878135,1.1923989492177995
0.9191733364403281,1.117745468184276,1.1646658982615967
1.7329529340431873,1.809949743021143,2.008959241676744
2.179511054995309,2.115071655877375,2.087095571768282
2.465176944024464,2.506121110016111,2.389577459990094
4.009544417842735,3.661193049325793,3.5804490413694166
2.401094993901553,2.4503817592527786,2.6145279700430675
2.4833787189206644,2.393183598219826,2.1854499833818357
0.8983895334573464,1.2827050524205863,1.0659310146400662
2.8625098312639383,2.835528968543124,2.7117284056414643
0.7761621640676795,1.032121118874734,1.0848603864884836
3.231085344769194,3.04567206153237,2.8220182761852657
2.939866545705298,2.695467961011133,2.503460152908824
4.86923186777399,4.715269908907824,4.625831630906193
2.4618811175141926,2.424375898545209,2.3600440364386075
0.8874477473472876,1.0421369832926792,1.0670140372620922
0.9970186346747673,1.3272557853080988,1.228247565796284
3.058663143726216,2.905057796863171,2.652171038737076
3.856276814825477,3.903202576192119,3.315875608654267
1.8127486726339714,2.1607938888154528,2.3071019940017936
1.203615710979387,1.4712677120244908,1.4876019394485946
2.9024016445834127,2.8854752395177656,2.657489563559302
3.6035085365704096,3.5346429399704156,3.4421146450798634
2.238832375583207,2.2165121605657747,2.2530158590886598
2.077187653628684,2.10919035408862,2.2563160761347483
4.2547432030804435,3.944732328117372,3.7641961496391394
0.7524824712997783,0.990027804448031,1.0007003230491978
3.0154318099373603,3.145084066011294,3.1997953114398623
0.8785077808435815,0.8854838850790359,0.8918598434533183
3.4025909256564772,3.1973146797205536,3.055278172218245
1.6709248259648575,1.8114168802039503,1.8470666983941988
3.442813427373951,3.2075691498352468,3.017067154951387
3.1936647359187433,3.083882881957475,2.8578665462649506
2.139165839603084,2.2574969583430926,2.197209903540353
1.551278266508006,1.6466655516627116,1.655393268428128
2.7700623647928713,2.3281971331273805,2.2354489199524306
2.0416382238879653,2.135583594046289,2.138152426585707
0.9992884743342133,1.1934871672791705,1.3242813563056832
2.5503248331307744,2.6791784110625256,2.631275565321992
1.0341608579345412,1.1106161709141533,1.1650076714714204
1.5456115412630322,1.8089526691762947,1.8870559530721434
2.1615288796661893,2.1891460709338277,2.1692426787894643
1.001977163685605,1.2533587701405522,1.2594552999195934
0.8894508292669867,1.1082582394809668,1.1504704738132332
1.1831946375655198,1.4342004440842504,1.443095413512695
3.5546411085351726,3.270270454414709,3.0470524264436047
1.5272155324071899,1.722590286777188,1.935249767872707
3.4007112982797496,3.4943602963189098,3.298739788891423
1.5077718117011527,1.8125806213614781,1.939259655588182
3.5618347112365276,3.647466061058651,3.6021678924990694
0.5032751601596086,0.6139970381581005,0.6769459493863506
0.7438149289341148,0.9840894667030946,1.0172389462171618
2.285779323012441,2.3827940041898397,2.3640692407307946
1.4006412576844782,1.5408085605728525,1.5620240291474783
1.2622186572414424,1.5407528583450871,1.6341845686545102
4.0246655611751265,3.7725435885406515,3.592592966995409
1.7298640571276283,1.938830556368021,1.9904777434457226
0.7639637133228785,1.4070995053870587,1.5221091904512338
1.5904332838848643,1.826390856651677,1.9302102857056251
2.2928006801739453,2.3699848142783235,2.3570810295196862
1.2314345112467073,1.3131157760407026,1.3176303162347083
1.4168494888566323,1.6368364830729658,1.703106075858842
1.8916289225219542,1.924359206705793,1.808780928375218
3.935991202785047,3.8724454116673113,3.6680980018722202
2.002905523517759,2.0322759793258585,1.969356144544526
1.6935131851321568,1.9064665423144387,2.0706815134500522
2.2808921989432953,2.292652104903868,2.082790234776102
2.26729960267588,2.356507930665456,2.246077008849657
3.5202481872347637,3.3204590959335687,3.3145949620644384
1.1832033366267527,1.3051781237053868,1.377777939627591
1.8621316953606055,1.7922545384845727,1.7723486027198456
1.104199855850099,1.3215921966507476,1.3215921966445368
2.387588434534183,2.2652149329240077,2.163721669137233
0.8937646410057988,1.041335307001197,1.0517347883715265
1.2960792446517049,1.4681599482093577,1.4563583534153428
2.1515942422027923,2.352284287954791,2.4206110034710853
0.3746343557602771,0.5096226290983848,0.5410565072032375
1.6255475750448143,1.640047664759084,1.5579531595097116
2.071613911440904,2.2642112791612927,2.216951326125083
1.2955513684658924,1.5505878052359254,1.6793051301246873
1.7393283594052302,1.7920804426781078,1.8269179871220935
1.3158943459115247,1.5684611351389013,1.5830740840033077
1.65515990428157,1.6629936084724721,1.6867820270868348
1.3583728997729017,1.6736913283631591,1.5370447850147677
1.35987424177469,1.6206604503852444,1.5736948897895406
4.9238072913970665,4.460081268598083,4.391764747091366
1.58035851145096,1.9570119899143632,2.0102140226172187
1.0181971831544137,1.1560403434408664,1.2028164036660056
2.4375665800829243,2.4538989079383815,2.3399361528855027
4.047472184144641,3.651568684900687,3.4600613448070536
1.631711821364865,1.749601911103704,1.7397811804234282
2.148922650657073,2.177796086235748,2.128461738360967
1.5515788012017708,1.6917607996408919,1.648712605899751
1.494651636967826,1.6849658186999286,1.7406516066124362
1.080814032515278,1.2760113131930384,1.3831834485662684
1.1225930980351035,1.290856261983847,1.340791401011207
2.098327073073767,2.0542496917447943,2.0415782160110485
4.220788020412502,3.8899141310685366,3.4824303257034916
1.5722707443068733,1.750095334820476,1.8287809225575384
0.5177819087573722,0.6609150554275875,0.6712581604502023
2.478201582683342,2.432915363872425,2.574775702250796
1.6214055483196261,1.8284302414294045,1.870506677614178
0.5283960753717353,0.9048689304234099,0.8870530727253159
0.910041814076883,1.1548179026581056,1.244555368138804
2.5523664628477865,2.427008773403564,2.4551268461408786
1.4789850862419294,1.6924484322704445,1.6437235048002772
1.6791749377883654,1.5373069321501787,1.5040083126517123
1.7907552199250034,2.0545199368634806,2.071365685657338
2.9768708933067733,2.962219647839366,2.9243704132809474
2.4062273077237517,2.3451613240639517,2.317758930908463
1.6230925445771054,1.9139408831298654,2.105226442205659
2.7886543853782166,2.706419024197036,2.468405345388041
1.4414581795764656,1.400160666968005,1.4171016403160759
2.9016400077640387,2.8019353897410806,2.5598881164316305
1.7002592165130344,1.99143421581982,2.074398929172922
1.944699606520035,1.9462842357641548,1.9786569454159748
2.709956778207908,2.47657649071337,2.331156279674027
2.9768216095603925,2.868507669138847,2.6725515502761397
1.3403784980843207,1.5536578379192865,1.4164623107206615
1.1117758137811315,1.1661104617812472,1.1970722341709596
1.4416590959110565,1.5632843626309747,1.539110124804865
2.609384262000401,2.813356218598525,2.7827938335254156
2.6422736045628166,2.869262877955053,2.877781659925284
3.3553339031935625,3.190870996852751,3.026524161439858
4.672235695889242,4.414348531783113,4.211315160606332
2.0735037861968513,2.0078197171279992,1.9363011852481293
1.3926676851575108,1.5922472985811382,1.6707791806859071
5.239755947838067,4.899307791720663,4.57293999000166
0.9473603178847453,1.093084489913025,1.201123768848414
3.5467699635960552,3.225134332596271,2.998595759807615
1.9913895079176662,1.9543698529190636,1.9871764240612095
1.3860730051050982,1.6525829930807117,1.5772467473996858
3.2349947454815697,3.131114807121006,2.924746713839242
0.7642397136070938,1.3106554236900574,1.2238213445066912
1.5363314710665923,1.6746074766878951,1.643575687907822
0.5370778084013391,0.7838722339318974,0.9440427174128743
1.2782971894963975,1.5300500188119053,1.5506077257552784
3.2401266565688736,3.034118599482049,3.143499997236697
2.6271149964134626,3.0005551985235193,2.945349804133555
1.2257237420305211,1.5690156988467947,1.6635921238660674
2.114448813475079,2.0020083397166455,2.118075166786334
1.5044573305775026,1.9306461048287924,1.9393924369738054
4.937798367511445,4.742518981019988,4.492551054590219
2.6106887073646927,2.56748629281559,2.5120859086153593
2.0347762661054714,1.9503866684936533,1.9857219266113928
2.759924265595197,2.5858414700543366,2.326338845589136
1.342459480195525,1.5963962404163563,1.6752153699766872
4.763709641240588,4.346678129809428,4.025439349757485
2.1969036541185867,2.327402301927798,2.3793206865375063
1.3597948513361369,1.473403488348708,1.4589275098421433
1.715938841583512,1.9538046076845517,2.0354460251095317
2.207342238125826,2.131055274234403,2.062191973693208
2.9053078309081806,2.877466680811529,2.763055257021704
2.7747662146522245,2.6347696024781806,2.611705151728716
1.616858778902645,1.7940806947886887,1.7795965841411936
0.8852920579688849,0.9506451048577561,0.9258832145209852
3.561088624646633,3.225466685852132,2.863162503038209
2.0461034310843615,2.067734976828862,2.066795505934534
3.3951756106411635,3.1297010639419156,2.9876097099421233
1.2375385979283005,1.5379106931979156,1.623907936576821
2.072909324221971,2.1931052529145876,2.164200314724327
1.599323855324317,1.787516927259978,1.8492793318762373
1.3620783043966194,1.6151404829994103,1.6465173085405431
0.48009119736968153,0.6537491058240634,0.7145561992145113
2.3012929300595317,2.2841775816456744,2.3776607866910777
1.333417883419609,1.3438529801558448,1.4508916126692428
2.994122513758621,3.2263873726096794,2.9247128829739624
1.5178346393381983,1.7127875526583738,1.5353136299168744
2.497176210379591,2.596346521314488,2.6010793323051438
3.462370168733762,3.274886303322549,2.9253437681712025
4.3173787473113805,3.983134285003884,3.7683912080013346
1.9891220516380403,1.9801807079499147,1.8860012446570316
1.0426952966747167,1.4313682558563785,1.4833570963706937
1.3769630701828335,1.5605445061190168,1.5658013551500276
2.739398234868024,2.5635027412991556,2.4423924303000746
2.7501739991094167,2.685721379739811,2.6626762352946574
2.0610265522963114,2.2022911101853353,2.1699198427379955
1.5148210881792266,1.6085297233649007,1.6051575240991662
2.075441926987163,1.8913533973406302,1.8527425540287852
2.382457109059757,2.465053901192645,2.54979140351115
2.4056886865460454,2.361189856943134,2.4414866933932067
2.9419306321042096,2.9105167271491252,2.617260579687692
2.6059613480773587,2.4010056378007985,2.1622620720790446
2.182168804222079,2.3335430452766315,2.318415780189792
2.2352519972448257,2.4190729642517916,2.4854640585482644
1.0160179405773069,1.2430452228263218,1.0848964098519156
3.3801308607926024,3.2333809046119835,3.0864119649876955
3.53565491883871,3.6064722072892605,3.4183596696634795
1.9230425361264454,2.1611555720425697,2.1685819293423494
1.2969086160775454,1.6545226645706146,1.6428726624496504
3.3763789223890823,2.9552438231155578,2.6874716656500195
3.1106466791270027,2.894994538326273,2.6294144858754804
3.1123840378279493,3.2998324142776734,3.368494881176163
1.0938621740816434,1.2306386207744513,1.3879037006821786
1.5844480361394369,1.5105559382710307,1.5803879891053825
1.1056667474605537,1.1455518399555753,1.2259852519753596
3.4372277222964653,3.0580446442491374,2.783952869566724
3.968258392960483,3.671055809876973,3.3345772142741428
1.3479673003434138,1.4948342059816029,1.423561840128799
1.2516515080793393,1.4254722058539144,1.4560974094867647
1.2519705027676582,1.5855224577812017,1.7069154022491961
1.6202483685029185,1.5839463538978915,1.7212775565117455
3.3645106937093305,3.2212129229574247,3.206241185684364
0.5595579339374578,0.7650957661691671,0.8417121190175503
1.1772380067953903,1.3400014901836215,1.2006122787386342
2.3468818710628265,2.437864360615837,2.425106282384
2.734412098235231,2.6374415913427476,2.3393219895422237
0.5567191900913977,0.7302793941487643,0.8529692908774674
0.7529153827581067,0.7816843041569286,0.7816843041655944
0.6328733658936586,0.9023344916781455,0.9676457350951875
2.3822081631194623,2.223476104709547,2.1907077930918164
2.917629775112071,2.849612106639991,2.6803201465465882
1.2825678337137976,1.3524697057541948,1.482311193921782
0.7957302470213657,0.8810578051209557,0.9443031844333359
2.5096671967864537,2.6287475376211864,2.588690808765945
1.628829165834774,1.8317402295351144,1.9501929763560217
1.8793842126046483,2.0708609983106583,2.0848271079101806
1.69773773990571,1.543643798900559,1.5937547216198862
1.7310657297085774,1.7285162083856005,1.8197515633729415
4.013037373098719,3.7535923817095878,3.6050772353267972
1.132485533937564,1.3667307410165428,1.3926191520892623
1.8799217803482764,2.211364169115626,2.0711409532019167
2.4957447497884444,2.2825782534107937,2.1244961048119904
1.5614772211762182,1.6409275987675216,1.6401226776794462
3.6540975088823564,3.2822098681714467,3.1126505033214027
1.4433688585603308,1.6437030766903882,1.6817236412373278
2.0128627617657413,2.0395379014781643,1.970727387093051
2.830901765442549,2.6350784665997464,2.728083747669095
1.1547281774538645,1.2991326184607341,1.4029888929694865
1.245504559865649,1.574811176016583,1.4296322118911968
2.4554080592186276,2.310120165277818,2.1881472703306577
2.623873083252288,2.5341719130548177,2.315581574823301
2.384193879662448,2.5107905848741625,2.249253603327562
2.4954288262022795,2.4913770003591793,2.408768468495666
0.7389933733031293,0.952422057649028,0.9897157209623983
2.4721152931392956,2.5758675962061166,2.513913844958474
2.6235561927731257,2.7850366500343777,2.705396628203416
0.9957409312770122,1.196491607295754,1.2615058481606387
0.7924645718841421,0.9443855852129494,0.8941376800904155
3.2526605629346155,3.010580880252968,2.8161453734981268
1.8933256012957975,1.9059203931809396,1.8314314828159113
2.025580315854762,1.9577832651643634,1.9694702322847293
2.790580303575968,2.656536101204728,2.3676227783609565
3.296951730966842,3.0510229858780082,2.6948784909688785
1.7257465935590113,1.9589459055981273,1.9106626382044525
3.5421595143436475,3.2656532760114185,3.12400665474238
2.2725730128461783,2.0642424196756033,1.9605593470894236
2.570129051117648,2.549698429283104,2.416047116476112
2.7600613899259043,2.7287381413476823,2.542458908655161
2.247372668226452,2.180018830349785,2.1606543063970745
3.791393340113446,3.2874507633511154,3.1235670659752404
1.0741348315646668,1.1677704905097612,1.1844430039702465
5.072494917772961,4.676878602021522,4.279040716973664
1.3474140870574784,1.5794158644866136,1.6486667648446323
3.1475942884691093,3.1615269779702593,3.0703090951960976
1.2937041382256216,1.3203750994785983,1.3272402879848184
2.8017190224791877,2.634027314879845,2.4153514096753903
1.0733405530338622,1.3846498554614046,1.4797481697114072
1.8204301939515748,1.9888885555514026,2.029570247836696
2.259860884506423,2.3009434740702113,2.347018046465721
1.5758616739589544,1.8079102474047588,1.7274025783589884
1.4890418634734428,1.546575125560732,1.4360074660847248
1.3328847295832749,1.5002076320017512,1.5243275031822072
2.6573071213340675,2.7479934152734136,2.7637279747039556
1.923430984976382,2.2508563837357367,2.145313720900432
3.4387157993238744,3.1786067506084446,3.0508412486312326
1.4151852395340532,1.619487324324341,1.6774012505029696
4.371381988793773,4.09701337707545,3.8218856257119023
1.7783345482399227,1.6503008005402062,1.571526862439526
2.0642664704248697,2.1989763831059466,2.2726902662781643
2.419597099765785,2.5868356853678063,2.4957110482612843
1.5803448401393783,1.7131522386360514,1.802956737431395
2.8617174231013296,3.109824187443076,3.1137868960971566
3.51172246100937,3.305479430230727,3.0200873863504247
0.7469455816654511,0.9778282603210972,1.0569408615255327
2.783334851870311,2.5828250471193095,2.3489110583220167
0.6414805750075986,0.7521833902767476,0.7969324311025597
1.76081073651762,1.9283305570611793,2.023731273423107
2.274132916079961,2.028109095913866,1.9148703235066937
2.393973270388557,2.3026608235455472,2.185504510501831
0.6067316969895684,1.1120260251489342,1.051449297038695
2.8531728143542394,2.8617017448751243,2.877285860320864
1.8209321828361134,2.189997702124498,2.2876111082590476
1.4313826113624089,1.5225809612397951,1.4720443020395941
3.306488688492093,3.3033330334665525,3.29099283538602
4.227968095224509,3.7710739918875893,3.6595047893413932
1.9276007604488519,1.6993797419516303,1.679136719403577
4.401001171548692,4.260583667385678,3.934038154051056
2.616876795914322,2.568543471655747,2.460593714184193
3.9771993010408275,3.8653265824691037,3.7751968907108084
1.3023971791613844,1.4081707796103964,1.5150106853071257
1.5808525647058056,1.8385435257833043,1.7593884704580178
3.653520786303533,3.0876812275627987,2.933753731610962
4.484348286333796,4.314536173778231,3.983159897974274
0.8509591610275334,0.9652633876800729,0.9933372989143269
1.5455756008577641,1.989779469276103,1.8998213110698718
1.0062340035686859,1.1336239021747507,1.142375652632759
1.2972036410126695,1.5603340697672683,1.6102344831418716
4.320128629037513,4.292648276923446,3.93936663144884
0.667451437420182,0.8507194412636083,0.8930192776965229
1.4063827784255358,1.868695799705217,1.977433563187889
1.1858670842345482,1.6497187810190077,1.518349855148543
0.5356765406958015,0.7055356560029918,0.9278560478551777
3.32789913620413,3.0267254359595905,2.838027079349244
0.9902176289720848,1.2926725071046483,1.4192262316636168
0.4820890696083116,0.6247016836431616,0.6497227648826329
2.2272364356124363,2.3608649176679535,2.360864917678961
1.9179473291266653,1.833217475492115,1.577042923301673
3.4598916001045126,3.5635335276837976,3.3980177021660025
3.629130010740055,3.250148613954349,3.219189238454834
5.260309303144962,4.83390454459492,4.539437742316377
1.846290316501435,1.891329045996059,1.820577410623187
2.8374408629139323,2.555239669649925,2.417594888883104
2.3395545806376954,2.3115987943103957,2.156055207672012
2.94750588479476,3.2131595484967765,3.2577586891119625
2.6021658991802146,2.4797260863448374,2.3199240016811236
0.2231374955100394,0.29162474809550276,0.3274525393551322
2.0399805751939506,1.80016385329682,1.8510387429047133
2.229742281417697,2.0361982232678533,2.0332576266532114
5.530164259771467,4.92934300676821,4.485110795080993
1.640049701744529,1.7555555978985449,1.6995160400300404
3.450418854077732,3.362993492054494,3.0488281343152557
1.8945408042177427,2.424458198256346,2.032813030508287
2.064491930860478,2.0069944859800968,2.036566641498227
2.222812494408235,2.1124558905380404,2.0338749239052856
1.8805862503054545,1.917223872410292,1.7783540824021207
2.2984214862817707,2.2558673805777003,2.1287313235085015
3.051136859185531,3.3536765982483847,2.930406277967005
2.4226270184432392,2.615876674316689,2.512174995125713
0.7627879761928513,0.9887656423460484,1.1415587785410388
1.8480632584596357,2.1198790878261238,2.2716050093168128
2.9050459417522103,2.6653853067215865,2.515693017539217
1.8585442751530563,2.008242360395085,2.0758929052536335
2.257617855955055,2.255275931360266,2.3244582862077885
1.9142667676994423,2.1677709740178863,2.22658424175911
1.5468244032520828,1.5867281382799825,1.5699622005536666
1.6478062528211317,1.8971098026153563,1.849498727304973
0.854922281896391,1.1938307924804223,1.2168688111527828
2.1569100953695433,2.3875477693765386,2.37152901174242
2.6693661777658018,2.5872650857963584,2.5141618758227673
1.6418490967549255,1.8966014708589463,2.0039210300505537
2.921709242372777,2.9857145963165266,2.6819800186913922
1.8474234648591248,1.9594884049679264,1.6836605200122856
1.5900790051131504,1.5129860802491293,1.4617889472171783
2.70853410956908,2.6496076860210995,2.4981934830072747
1.184841911654749,1.3044584531681163,1.2585146636402007
2.686708972527384,2.7566874491893567,2.7421164276370664
2.474768928942297,2.438124032421267,2.4503755043898643
2.606158666303881,2.419847227342525,2.2567837214912725
0.7768795847712441,0.9906137710517418,1.100706693474597
1.465041637221796,1.6552232065348023,1.6943730702099193
0.822172508257305,1.049442359899378,1.1607429204172437
0.9252743933128859,1.2836130334039633,1.368300684127367
1.4509573336263228,1.784898277195523,1.6778983431416892
1.345477038618022,1.5173452331033632,1.381733617997943
2.164943070377284,2.1730927893842966,2.0878879764532754
1.2330981274934012,1.3510152602547585,1.3770691740086303
1.5099270469885588,1.425692606141866,1.449267641866673
0.8277823729198807,0.8473423178440134,0.848865011430855
1.3111775230488767,1.5080468358812664,1.5205188655041295
1.2630517855217678,1.545865030195316,1.5477455593634146
5.867199083531329,5.551209248001755,5.098730547830892
0.8266018767251764,1.084129606394465,1.1205063801920554
2.9798432154011025,2.740647180253821,2.6556485796516762
3.4037751632679423,3.1417526797405144,2.9283098032366643
0.9719603455250235,1.1854408715149383,1.2813583394434083
2.7870034005742093,2.441330741052525,2.3981068244406423
1.8879887968023088,2.168658382509924,2.178559197361921
1.3851429335040641,1.35295764630848,1.4166678205243846
0.9258271625347491,1.0871269390023186,1.1354883924566372
1.5767367050950165,1.6574634920419213,1.392880580525138
2.894884620544548,2.8932145459504084,2.928302627832935
2.3608061648360175,2.280281341204355,2.1680635765575684
1.9996808654067162,1.8266965416531236,1.783318373685909
0.8139309283561017,1.278061538070205,1.3705674911750136
1.65209186924014,1.8187666730235088,1.8848776827422062
0.5550492406159881,0.8226541496685827,0.8293519954746104
3.161933513128064,2.9530559425556415,2.8519780906211913
1.103348314473582,1.2797997499871714,1.3440005194648141
3.8227639842112184,3.707963206690229,3.5207446477052424
0.9396536464671739,1.1608529564252459,1.2619351539315635
3.8591819870305164,3.6651337811875417,3.4179899086585888
0.5522019570804075,0.7274288861375281,0.805009668102916
2.3880093093060784,2.451297510832087,2.416581004615881
1.5418891887427413,1.683217504150937,1.6591605140640393
1.3541297057913464,1.539037227046689,1.4202816755009453
2.256883735373188,2.466306257873899,2.505199330141306
2.235402928879244,2.3919686757049705,2.4521351430374163
1.388355231367459,1.670889216138534,1.787802825940962
1.2299387787501215,1.3208722132901618,1.2436465706201651
2.0632807959611026,2.342731117786013,2.499070831555642
1.0830554295014954,1.2563657844112723,1.2848326350075951
2.276070054921797,2.485821056553203,2.3063546960937935
0.9559410524656176,1.2799552832992371,1.4397173889136654
2.4110192532155894,2.3533557802918743,2.1290531338870937
1.752993068844759,2.0290928494767813,2.076649209231361
1.6096711746617418,1.6993845786128239,1.785823678024772
1.2692883780730295,1.5998508392876913,1.7023612018543237
5.1524918821141545,4.821982157556601,4.528480945162462
1.2264210383128857,1.8541323774847944,1.817136399261365
2.5135840152501987,2.5239587214604735,2.433899145992121
2.3831372145528293,2.408480346164445,2.4284445434846287
1.5133956657765837,1.4726274011025422,1.518094053579161
3.365249471385537,3.0854952581013255,2.894216359204107
0.515157812568649,0.6562479794567695,0.6464396016435494
2.9825138542975984,2.8523465532454395,2.570406325257261
2.163005688460002,1.907182234201849,1.7082267674900975
1.6865445199276752,2.01134409987176,2.0345671262986613
3.974446863250539,3.5982344714275603,3.3512210793928183
3.296487977659953,3.156676708384219,2.851268170107197
1.5963249750957615,1.645098125614284,1.452555330140445
4.307042477142409,4.032368944603815,3.680919374799072
2.783287535485871,2.713353398579724,2.680912562792815
1.5505976343270818,1.8462632811580875,1.8857041466702658
1.540797456927966,1.7131012741992921,1.8068608484918771
3.0546711353761666,3.0500711400019584,2.9288944034401525
1.8143710439941836,2.131386687372475,2.273597703144856
0.5277703106924646,0.6712097252692916,0.7215430019066512
1.8389542910612509,1.7533489882031899,1.6760792534663074
0.9148428876814652,0.9705632826569296,0.9885703931463449
2.227049397996204,2.429996702712302,2.446613155967908
3.946807184006148,3.902501465729434,3.8256991138069028
1.1975278633620474,1.5589174826360024,1.6310232572913852
6.996493291778064,6.2863563604182255,5.600857670702149
2.3131420804819576,2.3314890468853653,2.2261622591443087
2.3666117022663475,2.4342031597799547,2.2645533351325953
0.9987298920501608,1.17176148711337,1.257681155014243
0.8108848845172412,1.08173759741023,1.1649737480532838
0.7638205996791295,0.9841053543874932,1.042323416010119
1.5086957026685979,1.538681895467928,1.5494068302533943
1.5796317413933276,1.5151057870128968,1.4835649257463794
1.327672401162879,1.423541645456223,1.5015468668329148
3.5604538576497444,3.217417120641014,2.959986121044008
1.714537238726421,1.753290725734354,1.7063625563772031
2.5929695964140884,2.2519624419604996,2.026603995589492
1.5304558307093392,1.934966070377125,2.0401761855418443
1.956908280240253,1.9433058469592506,1.9300622842548774
2.656277933261104,2.4943496038747566,2.145094483864126
0.4171819110763416,0.5150435008343396,0.5201107798451889
0.7052175626979412,0.8719147895136872,1.0094952082789912
1.8538467175982523,2.057748870163703,2.1346213810835595
1.2881014407980427,1.5107394379016614,1.6178101895325963
1.8123632423631824,2.008236685996959,2.049104263534208
1.2291502360567215,1.5125614448086129,1.5784667654056366
1.2256352635019925,1.4351347709064877,1.4097802821752414
0.668663995078056,0.9159196257805831,0.9441199623852601
1.6764055634075212,1.887970501978027,1.7351002458315268
2.4005035432078077,2.289320336836538,2.2398656852951686
2.9631519238158277,2.880786063217619,2.6488419620707693
1.5734958443348517,1.6260844398039533,1.5584047346712548
2.187440178905857,2.125458712156935,1.831942397378354
1.0796878917948578,1.2190101098028039,1.307240219664817
1.3593478227153257,1.5165429094443132,1.5274947898967335
2.053541168984864,2.161855098047587,2.004016814626432
0.7484330324041385,0.8436467415146635,0.8436467415290547
0.9594937968646887,1.0308290242528004,0.9933466652108435
1.167632340272865,1.3337686641224462,1.351427523853786
1.1324785762443026,1.200989251631722,1.1519400458196458
1.6135526831700853,1.8474182986417942,1.7902077839767743
1.5941355721352481,1.6300181486504193,1.5933186324285995
5.3039570268672795,4.848620102623281,4.473643876939699
1.4272269479159725,1.7142208402358692,1.559346912834132
1.9109982580772842,2.079462806337006,2.126972552530018
2.0884914137192885,2.049633454643692,2.102894325529577
2.216827185364654,2.23167153337321,2.0764619435143565
1.6980283875493263,1.9568581204243656,2.0749383369413015
1.2361339131598383,1.3525857270807866,1.4307591916980937
1.9980131075378855,1.8524704023432805,1.6956715452876827
1.2723648401379404,1.414577711947307,1.4140572180916542
5.730760132355452,5.406595594636339,5.1752525432343095
1.001116321249232,1.0100784466681474,1.0339504785469817
1.8324704978518034,1.9258596361593543,1.9026258581951516
0.4757206832048113,0.7556246603208071,0.9163518718526213
1.634739169427307,1.7384005076728322,1.746138000357853
1.961354025232226,2.0539787802637224,2.004561844607133
1.3774716340544928,1.7048150973247624,1.6957109047498682
4.148657560722647,3.9306740573820016,3.679126561295065
1.2804485482200292,1.4936661146511865,1.706643797212938
2.478868466402305,2.629234486582342,2.5800960986827444
1.1935609904956264,1.5158338251031158,1.6109226894307787
2.5503978097116526,2.7063717050298983,2.566105607736041
0.8912035456041703,1.1607663295506332,1.1963452680955442
1.203068965712086,1.2888570428704886,1.3225579942542953
1.1817683509495214,1.3436580348817466,1.4493470702928648
2.001905899581871,2.1014727777922406,2.065527266695769
1.81066739436722,1.974748455579645,1.914118599255977
0.47618127382003406,0.5731715058880972,0.5784349149092969
2.0566429628165053,2.0527190414437353,1.7627251911122823
1.4156752452214967,1.5743384336382984,1.7093146401585286
1.1844181111774814,1.2341969596008984,1.2341969596055726
0.8738425927565328,1.0495198291023815,1.080202716464202
2.7898550897285497,2.448245850199265,2.4669847135676246
3.3027611827645615,3.2720242323278694,3.22680326287981
3.4673169908278316,3.386007714603428,3.115422490541109
5.048647377645761,4.943431700587157,4.7026995272855965
2.2888658320261213,2.2294937034117686,2.1804573560163467
3.93876625767362,3.611480707795641,3.3495915028501937
2.393942917916795,2.449572098356836,2.4678245874575793
0.5310479332062581,0.6123371022230488,0.6728332405693125
2.7872997993615916,2.719785230386609,2.700747979217364
1.4666860118405214,1.484639902820578,1.4705040940277532
1.145342081017938,1.4251528841645837,1.4546192014579893
2.605758391266186,2.491657709930422,2.4470195111681936
1.516108540888358,1.641944510366347,1.635633672935141
1.03454120923999,1.1814198319491374,1.2251368679847408
4.265596981704604,4.042489706683394,3.7819787148901916
1.8998476973740173,2.1409918920002617,2.0912278359613965
0.6950211760349424,0.9145875858298114,0.9416828636686247
2.743915545416703,2.669753421635928,2.5659756951387322
3.0382251025607863,2.931321781900158,2.810434877098244
2.453253137336634,2.7249158335951336,2.7848642531101104
0.739161406276764,0.9560016961238,0.9803563314790845
1.3724292386238164,1.5268916618961,1.505302388607636
3.242797522606837,3.0294858779945066,2.9399114876553214
2.0141483921214216,2.157821999958846,2.1702905092457323
3.718068416702722,3.6045098031228813,3.340001024157576
1.4374750214852496,1.7603650003400424,1.611023506804544
3.7964037385889595,3.8823998769841848,3.7229026857484087
3.736019535640511,3.2713286915734985,3.0362806846659436
2.6052709193457995,2.5333272504164643,2.3213238601286705
1.6404540887219312,1.9696451268812383,2.078800760715913
0.7438138691274426,0.8057158843998947,0.9327038030461489
1.0290710075506824,1.22969510505693,1.349397288859199
1.0283108315028486,1.2913735016055803,1.320631009708059
1.5783435841821076,1.819491370935173,1.8486540995789367
3.4289318109175935,3.4328514707546933,3.3055296938287997
1.7735968028795346,1.9386364121060364,1.909737883336234
0.7679851319299281,0.9530576749717447,0.9606078973176397
0.4207980917568676,0.8860657255008756,0.8483776036028062
2.4313027292451377,2.5119088235295215,2.4907952510773135
2.2817737634088564,2.210159311082799,2.0954492646394054
3.088737537753363,2.907226853409323,2.9201137853642467
2.7841387294196047,2.6241983928634522,2.454219307840587
4.58779653659643,4.325787504702922,4.02466003091555
2.365763206199925,2.5969735515520465,2.6708147501068797
1.2521571616453262,1.4672446213735506,1.5667981022543853
3.6587345997069254,3.639480533920031,3.582490815745623
0.8634529839497684,1.07249701883398,1.123816848037123
0.6300386017122269,0.7954252977929271,0.8409793747299996
1.9762331498813699,2.1708278960928666,2.2379746771921725
2.3097143215135745,2.366012684553771,2.2645224274060256
2.9485814128864702,2.6129660979771074,2.4136716790212023
2.6315751866512493,2.9737450751305654,2.6313411581798607
4.358374662516315,4.05806690226876,3.8014613408972897
4.672619251651178,4.098803644045904,3.821482462428492
0.950785520566105,1.103185522982888,1.1031855230079828
3.5907373110842036,3.227152746667708,3.142654652034418
2.529531331021858,2.159263040489916,1.982285767459231
1.4226863489516912,1.8246650620240072,1.9271781819769924
2.737337970870786,2.738439090199485,2.5823549976769296
4.20894677701267,3.9487165441544803,3.807180032043862
2.2847770798908753,2.5006692245212565,2.5412934804724836
1.061032524546459,1.123787146540191,1.23356984206705
2.2422777284398245,2.255279375564882,2.070761661401035
2.744865396237217,2.8067119556783675,2.7106895443302648
2.482361998180754,2.5459491552171367,2.6031726723217004
1.7269684037706692,2.002788607968317,2.0785788710146194
2.05720207670798,2.004653619946996,2.0719640779970634
2.0879407988553313,2.2733276930562547,2.2334677970575285
1.102597759467854,1.221667592939673,1.2223643364432426
1.8518945890078586,1.937987838402978,1.8051525038605525
2.071410397142807,1.9749675640862694,1.9413850564228654
2.3186660502528884,2.2094546314614036,2.276006221284562
1.9656512048196912,1.8885238151021437,1.8653176779409442
1.690976029770469,1.8348700315464845,1.894882030664886
2.8754843479243997,2.9111993369271025,2.938542472342499
0.9197387973337229,1.0542943014069641,0.983677516389792
3.0236276204453763,3.1041978392298635,2.899054376278572
1.8854637395006786,1.9435858516474072,1.9298716578090063
1.2592215449326492,1.4720779262905122,1.531237213368206
0.8526232590522115,0.9274544760897357,0.9274544760970086
1.500690198545564,1.6304274841594848,1.621373125989635
2.0229781977742882,1.9859230105348298,1.9010225911158851
1.2915615871121133,1.3462303208943471,1.4843792542714824
2.378995103470705,2.36024264861597,2.39284409102517
1.3753132343913097,1.4245848664719671,1.4037669711615857
2.804232219337647,2.518684788322842,2.360880205990573
1.1537305657687456,1.3055954540295394,1.3860467227836342
3.02063050073,2.693018912550056,2.4251843438471763
0.569508454149945,0.6271473488843509,0.6062734127490395
1.9147783570949644,1.935695585241893,1.9010089747552763
0.7084971542841256,0.791844684386971,0.776225798280222
3.9355684259003763,3.7689890863746975,3.380495564433347
2.5108396951701764,2.4213713002092656,2.2172493318484885
2.7720879108705025,2.5750365658817738,2.5408410283711027
2.500359660837033,2.448918310476285,2.325806327508514
0.7679931038999988,1.0126176087551653,1.019036600439685
1.709216931471575,1.8794931021725447,1.9775512956081314
2.4383898939275364,2.416975287554647,2.3367085014683977
2.2360251607039645,2.2605943443505234,2.173320350967712
1.5687556347414027,1.6926268555858925,1.7316613423831893
2.2359879305993684,2.084230149506466,1.9847680988012866
1.1701671675206597,1.4165644133399056,1.5136562059731744
3.599535720178291,3.4411570275352448,3.2710722881150653
2.3238684463588664,2.197381165970291,2.053681224701741
0.973213667330191,1.1060959210660313,1.2206725871862107
3.056537478903054,3.024750899389877,2.9899659972729067
2.0805649041381638,2.1188674208877285,2.1061306040972134
3.853792393513246,3.3243966036973394,3.1005978018498066
0.7989845045552247,1.0532054138771174,1.1317541535771005
1.7670665387721094,2.0195916652603043,1.7139530916534265
2.8395596713023803,2.676882789523177,2.58021823209574
1.872254362431904,1.7692335060329059,1.7364048531544616
0.9387905746742717,1.1058168063546676,1.109692936584053
1.5148846312380748,1.81776105930233,1.7423190492975649
2.2041383572956006,2.07752746645163,1.9818372658506749
3.1634746516869545,3.1576945763562585,2.943278522104444
2.723526637582311,2.7557156148665793,2.4950918221104983
2.937681990147151,2.753643058241014,2.678616079246849
1.3267915255027847,1.5807416029018966,1.8006221565856697
2.256512808486428,2.1220167235059875,2.2557369629029744
2.0197178574573478,2.1482768617877253,2.0237160271181875
2.0898202137892095,2.106540221635188,1.9623337864076735
1.6998294077016778,2.00123281759063,2.043050529756046
2.0520197832421565,2.2153456965878853,2.177377236581588
3.722823367529559,3.440457931134278,3.185009290628176
2.594159571285422,2.528435853155874,2.4053145678430328
3.274875160730904,3.3535466886249212,3.071494861974295
1.196189915419024,1.4237511941213365,1.5224235626585432
0.8354524171189549,1.1374267321241276,1.2717116133126862
0.5437567010436001,0.7654255423375158,0.8699181021442777
3.016170926098944,3.0996427164523177,2.7121659981252035
1.1640692916980475,1.4534033936194701,1.5622651721431897
1.7107844261920013,1.8631562153300185,1.8861297249134026
3.674853835297479,3.301301172614417,2.9078655258052133
3.545495982533631,3.4428440089727377,3.3306080955689437
1.4994486748992377,1.5520748073900101,1.549771370371733
1.6339809321058096,1.6774171931844342,1.7558373096678321
1.7557864802214405,1.988618478433573,2.0801440517077974
3.353832442987099,3.0558178265767975,2.8818192561779377
1.6379928395601508,1.772130502974333,1.8020999345436755
3.3348813119214356,3.0808933841790225,3.1133042920742793
1.6744054374299748,1.6077833280062366,1.6485017479937485
1.2399597241070235,1.217436545792677,1.3244106240877547
0.9128766778755162,1.321806626357141,1.4088097164460618
0.9034229424766265,0.9924980019062379,1.0048464135018402
2.255908692056457,2.5001897176793393,2.5718796531462678
1.4593506146015742,1.789811356347273,1.6475600409299949
3.5105757897647325,3.1510366923313713,3.0412506257551115
1.9053647111259586,1.996035833542565,2.1138473182114037
1.9479299225025082,1.810170670731884,1.7508381504454544
1.4671267138564692,1.4740191236789828,1.4376702251896818
2.7714315314880182,2.8797865634340907,2.943124977198368
1.2585421963764343,1.453902554343648,1.4765511897086452
0.9207041379536586,0.9879714567191159,1.0534471857771164
3.0982484119533775,2.9522374112399588,2.7836511954752527
1.8617799833633788,2.0337354973404826,2.170650790913723
3.155366043580259,2.9250466856001265,2.7615515693115964
3.361467219562052,3.5643337569013145,3.3933912517531235
2.1816735227090622,2.227425199888827,2.1288572832202046
3.0489923752561787,3.5474887413269283,3.466347699917782
0.9170023563562085,1.1081704759387951,1.1081704759476219
2.3626912073443926,2.4386583827817754,2.3477338764987348
2.2251480382474638,2.1314943959810653,2.05450288334044
2.3496054493129903,2.934210772705658,2.7919306561459503
2.429405592363118,2.292879948513834,2.2880099577509516
2.45557700438103,2.710587643994554,2.79692361256862
1.1425711694384422,1.2537671838942588,1.2561536486694036
2.631395174340412,2.6552451608015084,2.5550155130101664
2.954564058580319,2.8760350784378463,2.704825564627641
2.8340109191789904,2.9106432780904843,2.7648982396126276
0.5574701000772714,0.8903115127126631,0.7884554525743964
3.1750930270711737,3.045896865740209,2.9417825402061037
3.476356133572695,3.4047014581901447,3.035438136802653
4.544782927481529,4.469340395435502,4.12470127543712
1.065686911133749,1.2564321339988955,1.3166245292855625
1.7064714055837231,2.166685598165724,2.022807454242502
1.7312652230030108,2.03102031289885,2.105781060059843
1.9015591471087692,1.8817772663844912,1.8653314985010914
3.262193822861102,3.0913334685250997,2.8878933720868845
1.2650782843998636,1.3717891748786064,1.3229274916976232
4.273654071777655,3.728293715793817,3.4945861876493285
1.7406133395380854,1.7620280912732758,1.7255073788949218
1.8535486518975712,1.7320085991551217,1.6466272650629215
2.28823427723915,2.2581262575008143,2.134482920777316
1.1283905092245712,1.4536525807706893,1.6002185085614677
1.8998083194899744,2.1346925502888565,2.2500568593577714
2.8962398829890845,2.843446038259619,2.7921926445221468
1.7017375979386242,1.8388280591833148,1.893934225087867
3.547966729240832,3.1619451996111048,3.0140546299630255
4.066342640406863,4.222827583366231,4.0898183219031905
2.0739520538961616,2.3767796560226553,2.42530337347475
1.7074168811891468,1.7840966976719712,1.7845693522941073
1.6389964584271763,1.658987369082765,1.5773636337349073
1.0465611798491437,1.1705394929521382,1.2272378983881682
5.028546290122425,4.76464245270024,4.475144665464813
4.167764077029674,3.8396910478608572,3.530967585452955


==> data/battery_trajectories.csv <==
times,P_req_rn,P_req_ra,P_grid_rn,P_grid_ra,P_grid_cl,E_rn,E_ra,E_cl,price,price_rn,price_ra,price_cl
0.0,0.51474725,0.51474725,0.6369494893312968,0.8524724356614625,0.8524724355872124,1.4999999999999996,1.5000000000000189,1.4999999999991214,0.15,0.14999999999889815,0.1499999999923489,0.14999999999234878
0.9795918367346939,0.4748436451020408,0.5600663803664182,0.6004064462782255,0.895194992120957,0.8183213451568883,1.5528056873705827,1.6459116001184586,1.6459116001717344,0.15,0.14999999999824165,0.1499999999938218,0.1499999999938218
1.9591836734693877,0.4682849383673469,0.6262164797030549,0.5953037635293398,0.962374389401289,0.8157255924981826,1.6070631374581583,1.790701480309111,1.794308286594455,0.15,0.1499999999981434,0.1499999999959503,0.14999999999320363
2.938775510204082,0.47119574979591833,0.6935303364066577,0.5994167699349362,1.0400148732688093,0.8287524649925179,1.6619495899076042,1.9359360172114348,1.9444169691780988,0.15,0.14999999999821353,0.14999999999820315,0.14999999999368233
3.9183673469387754,0.5136052902040816,0.7957646170780939,0.6405822121120465,1.1590259761783972,0.8810632757176605,1.7173553905871277,2.0856316570485434,2.098895790142258,0.15,0.14999999999894317,0.15000000000147382,0.15000000000086652
4.8979591836734695,0.5565704782372215,0.897438717535866,0.6831347098057039,1.2977762531501096,0.9504717017949871,1.772223740830839,2.242574884092477,2.257651959883469,0.15,0.14999999999966612,0.15000000000517238,0.15000000000168157
5.877551020408164,0.5143313159092449,0.9161905361864264,0.6481631157250362,1.4219099095029222,0.9923976796152613,1.8269138088478956,2.4155350193903207,2.427831608459899,0.15,0.14999999999901822,0.1500000000082206,0.1500000000020513
6.857142857142857,0.2615348091594543,0.7301970546693806,0.4324180248746431,1.5773395812191395,1.0250865158686022,1.8847434663477902,2.6340201085753234,2.634370597580524,0.15,0.1499999999942102,0.15000000001305824,0.15000000000240618
7.836734693877551,0.010617829057994688,0.5557615035064559,1.7936940989332197e-11,0.5556981179708607,-3.4111742965392418e-15,1.958579335516219,2.9999999999567217,2.964239254878675,0.4,0.18333333299730162,0.39999999997897084,0.18333333334516166
8.816326530612244,-0.194943364750768,0.41170938152433567,1.3774107629196822e-11,0.41167763953249376,-5.436350171243787e-15,1.9529884017613588,2.9999818123602453,2.8381096925720923,0.4,0.14999999999114477,0.39999999996703306,2.43160223871117e-10
9.795918367346939,-0.3378776051229505,0.31887181711886414,1.3762947691887374e-11,0.3188473870778479,-6.268161175541534e-15,2.0372182553191376,2.9999803325512153,2.8055216117440063,0.4,0.14999999998312485,0.39999999995379687,7.63251656571413e-11
10.775510204081632,-0.4501021245620378,0.24823102367352057,1.3767391931005582e-11,0.24821030246940778,-6.654306259432919e-15,2.183195700717668,2.999982713448757,2.7922837846492516,0.4,0.1499999999814472,0.3999999999370926,2.0908158210103767e-11
11.755102040816327,-0.5143140016326531,0.21949666440851812,1.3793851737734316e-11,0.21947851454186496,-6.666097061327853e-15,2.377654138513904,2.999987052607866,2.8356712797833623,0.4,0.14999999998246377,0.39999999992645474,9.669125173517649e-12
12.73469387755102,-0.4660882002775285,0.2991471080844136,1.385500637814018e-11,0.2991319008121815,-6.365720772632436e-15,2.5998521072046983,2.9999927494262,2.9038430725366418,0.4,0.14999999998720576,0.39999999994524443,1.0784606684129663e-11
13.714285714285714,-0.3419288751597036,0.45249696441744414,8.93561320247425e-12,0.12817542519212402,-1.4182688774584749e-14,2.801216529710177,2.99999999991515,2.961301119340161,0.5,0.1499999999989783,0.49999999986661536,3.234108547375045e-11
14.693877551020408,-0.11815175053811877,0.6932890589232611,9.323174794997044e-12,0.2385433318686793,-1.497592437974655e-14,2.9489441237627507,2.828773507182032,2.996307081800751,0.5,0.15000000005231745,0.4999999999343013,2.847356838437445e-10
15.673469387755102,0.22827745504937613,1.0455424486618976,1.7525341184585856e-11,0.3994276873975229,-2.862860231755053e-13,2.9999999999788973,2.588683043275093,2.999999999999404,0.5,0.29999999994741305,0.49999999996539707,0.2999999999994645
16.653061224489797,0.5348206945271433,1.3470561729265402,1.7191968260463028e-11,0.5648250256426216,-3.020487083708394e-13,2.879484783710664,2.247549729305458,2.879484783732163,0.5,0.2999999999746694,0.49999999997917993,0.30000000000027494
17.632653061224488,0.7902835035322606,1.586344674043398,1.7456088251357325e-11,0.6775976443019804,-3.158608512808228e-13,2.597114736998242,1.8345469635175748,2.597114737020613,0.5,0.2999999999818018,0.4999999999853341,0.30000000000085625
18.612244897959183,1.0578069080125354,1.8256128573577213,1.9162792240595473e-11,0.7073690306931478,-3.335344741635439e-13,2.1798603271313337,1.3547438117921846,2.1798603271543153,0.5,0.29999999998484683,0.49999999998719524,0.3000000000014601
19.591836734693878,1.2516862853061226,1.977520772450257,1.8345295163612924e-11,0.5299040465960347,-3.598998830205501e-13,1.6213535596997677,0.7643263512913903,1.6213535597223967,0.5,0.29999999998589705,0.49999999998012523,0.2999999999986562
20.571428571428573,1.1999675399999998,1.8676851411130264,0.23316527870302906,1.867666956541855,0.264874002544449,0.9604784810567779,1.8448603869029828e-11,0.9604784810794517,0.3,0.29999999998378984,0.3000000000347905,0.30000000000008886
21.551020408163264,0.9817431440816329,1.5950966255367145,0.12939949436065823,1.5950569316700993,0.0976907704023589,0.45002216708088316,5.678490681418628e-06,0.46676437330220033,0.3,0.29999999997764515,0.3000000000166323,0.29999999998832005
22.53061224489796,0.7381300293877551,1.2977257247876275,1.2166114119269407,2.018622459103248,1.725805755127685,1.7079346480002345e-11,7.71871809281398e-11,-1.0713765576539013e-12,0.15,0.15000000002027394,0.1500000000595862,0.1500000000071112
23.510204081632654,0.566675065510204,1.0874543348700727,1.1296773756588436,1.8777818526640355,1.4656285271679796,0.20671827725365377,0.31144170921334796,0.42669023351669605,0.15,0.15000000001126026,0.15000000003503233,0.15000000000361516
24.489795918367346,0.49479544755102045,0.9894530721569902,1.0613505530183986,1.7692324420443424,1.3029716961750304,0.44994959521744954,0.6528775168122012,0.8150524489510602,0.15,0.1500000000078967,0.15000000002569974,0.15000000000208774
25.46938775510204,0.4712095587755102,0.9509284771838771,1.0132618432107403,1.7055252805484467,1.205935047557033,0.6947157207588912,0.9897565245153849,1.164198908354935,0.15,0.15000000000630911,0.15000000002176442,0.1500000000031816
26.448979591836736,0.46954990816326525,0.9446484512620632,0.9833901158871422,1.6826690081161326,1.1448209377428498,0.9288966276144098,1.3157566634807059,1.4816146395069723,0.15,0.15000000000553232,0.1500000000205939,0.15000000000162597
27.428571428571427,0.4910965914285713,0.9716256765915618,0.9737087657706132,1.7002467819433287,1.10621055063486,1.1508899173305998,1.6345958639534688,1.7733460442839184,0.15,0.15000000000535046,0.15000000002169744,0.15000000000222166
28.408163265306122,0.5351811664714643,1.0315060146171726,0.9838979722586778,1.755629858676557,1.1239506520396458,1.3593926966258199,1.9493745013772095,2.0390895946597873,0.15,0.15000000000568828,0.1500000000253256,0.1500000000024379
29.387755102040817,0.5403937915999477,1.0637938352005096,0.9877697658847634,1.8283050853097291,1.1480751642615143,1.5532526767053403,2.262210321922596,2.2934523324242297,0.15,0.15000000000577957,0.15000000003119107,0.15000000000235164
30.367346938775512,0.4022667450606622,0.9655884479832023,0.9461376230955378,1.908857378918177,1.0232880538200326,1.7465334175758174,2.5924935018814206,2.555985005413304,0.15,0.1500000000045593,0.15000000004144606,0.15000000000834654
31.346938775510203,0.1334686576220575,0.7518690300637129,1.6512372008675647e-11,0.7518074268678973,1.8930577692375312e-13,1.9814999568663243,2.999999999956793,2.8242805307969725,0.4,0.1833333333223801,0.3999999999888116,0.18333333333603757
32.326530612244895,-0.09617681417832225,0.566569749413407,1.3818017375177917e-11,0.5665370300532584,-3.1988540579939624e-16,1.9110437856301543,2.9999827534353427,2.6609914097174148,0.4,0.15000000004174546,0.39999999997955343,9.827981894924545e-11
33.30612244897959,-0.27271035348755646,0.42621654789648755,1.3798647593064275e-11,0.4261918267255613,1.8406229782986205e-16,1.9526064893407549,2.9999807575756487,2.609152571270644,0.4,0.15000000001427968,0.39999999996814556,2.5228353412746496e-12
34.285714285714285,-0.39637275745192824,0.3326626381904245,1.3783663810771638e-11,0.3326419559442208,8.563845119040246e-16,2.0704316820327953,2.9999829847565054,2.6337751480482456,0.4,0.15000000001054237,0.39999999995558694,1.8431123968025026e-12
35.265306122448976,-0.4886366499709349,0.2661779860622435,1.378896649502283e-11,0.266159874256492,5.425153667193181e-15,2.241679033237423,2.9999873444853455,2.705122272131729,0.4,0.15000000001007166,0.39999999994103325,1.4160341472827797e-12
36.244897959183675,-0.5067978517348506,0.27095879621303576,1.381701702022272e-11,0.2709429980675133,6.2089086218033364e-15,2.4527843860102707,2.9999930613995502,2.805313063514983,0.4,0.15000000001226033,0.39999999993754654,1.7967167408127596e-12
37.224489795918366,-0.4119459704134927,0.38724327605823994,8.85055650639577e-12,0.1042028793125304,-3.9828554001552765e-15,2.671735377945168,2.9999999999078275,2.9038511227911594,0.5,0.15000000001882408,0.49999999983013843,2.2047265873877346e-12
38.204081632653065,-0.24728150516650016,0.5614404702574309,8.903585309184669e-12,0.17741352459827683,-2.362081367587738e-15,2.849710357147136,2.8505699504039397,2.96975214042283,0.5,0.15000000003568473,0.49999999990634114,4.992776541045547e-12
39.183673469387756,0.03502428490773557,0.8419308455654794,9.771605822673262e-12,0.2746415654262343,3.059842065256414e-12,2.9565502873623504,2.6478190030737645,3.000000000000196,0.5,0.18333333330855936,0.49999999994393407,0.2999999999964027
40.16326530612245,0.4015398499896381,1.1951777813773399,9.325980725224176e-12,0.38690928627874877,3.716423446466407e-12,2.9380727449151656,2.3483055431381588,2.9815224575751755,0.5,0.18333333345180003,0.49999999996368083,0.2999999999567383
41.142857142857146,0.665595340339189,1.4337434793433321,9.313786700414807e-12,0.4572935748403171,1.77332923676023e-12,2.7260749841043626,1.921555057704092,2.769524696787999,0.5,0.18333333346276975,0.4999999999712575,0.29999999996730903
42.12244897959184,0.9186010823441598,1.6475629928462867,9.175116239262305e-12,0.4696597731705219,1.0812244189768386e-12,2.3746559243892196,1.4060047881045419,2.4181056370915988,0.5,0.18333333346707234,0.4999999999729503,0.2999999999791423
43.10204081632653,1.182438203673469,1.8562494677616632,9.171835374258088e-12,0.37120695250874225,6.817721969654719e-13,1.8896498328954898,0.7840871680938036,1.9330995456135631,0.5,0.18333333346896483,0.49999999996580113,0.29999999997271687
44.08163265306123,1.293760808571428,1.8932650537440519,5.203291496835332e-11,1.8932472890408618,-3.1951188382473824e-13,1.2653377413398572,1.8307943730224018e-11,1.3087874540707798,0.3,0.1833333334683212,0.3000000000376017,0.29999999992833404
45.06122448979592,1.102770064897959,1.6277720723492748,4.318541126574879e-11,1.6277319585474654,1.583193964454873e-12,0.5822473144205886,5.900180287762597e-06,0.6256970271379135,0.3,0.18333333346508365,0.30000000001817884,0.1500000003494813
46.04081632653061,0.860596279183674,1.306588863249179,0.8605800484004728,1.3065724067344742,0.843659083564769,1.561425683086281e-10,4.070613986489488e-11,0.04344971286658545,0.15,0.15000000000269886,0.15000000000433292,0.15000000000087518
47.02040816326531,0.618602881020408,0.9939523931533274,0.618580417299616,0.9939299760295296,0.597574633735177,6.710251815785062e-06,6.5908271818757566e-06,0.034522153572032185,0.15,0.14999999999852864,0.14999999999657662,0.14999999999941765
48.0,0.51474725,0.823731431775739,0.514699126255977,0.8236834880852331,0.4703347519099654,1.0129376649680072e-05,1.0034441058951623e-05,0.02343451900036938,0.15,0.14999999999649044,0.14999999999199223,0.14999999999987154


==> data/battery_vert_line_data.csv <==
0.0,2.0993115507987845,3.84920387413572,5.799171528329435,2.1501473963257793,3.443030372939558,5.211003490229388,2.0996725474851052,3.081791710751885,4.538267102400289
1000.0,2.0993115507987845,3.84920387413572,5.799171528329435,2.1501473963257793,3.443030372939558,5.211003490229388,2.0996725474851052,3.081791710751885,4.538267102400289


==> data/ell_gaussian.csv <==
-2.5,3.125
-2.494994994994995,3.1125000125250377
-2.48998998998999,3.1000250751251754
-2.484984984984985,3.087575187800413
-2.47997997997998,3.075150350550751
-2.474974974974975,3.062750563376189
-2.46996996996997,3.0503758262767273
-2.464964964964965,3.0380261392523655
-2.45995995995996,3.0257015023031038
-2.454954954954955,3.0134019154289424
-2.44994994994995,3.001127378629881
-2.444944944944945,2.98887789190592
-2.43993993993994,2.976653455257059
-2.434934934934935,2.964454068683298
-2.42992992992993,2.9522797321846372
-2.424924924924925,2.9401304457610764
-2.41991991991992,2.928006209412616
-2.414914914914915,2.9159070231392556
-2.40990990990991,2.9038328869409953
-2.404904904904905,2.891783800817835
-2.3998998998999,2.879759764769775
-2.394894894894895,2.867760778796815
-2.38988988988989,2.8557868428989552
-2.384884884884885,2.8438379570761954
-2.37987987987988,2.831914121328536
-2.374874874874875,2.8200153356559765
-2.36986986986987,2.808141600058517
-2.364864864864865,2.7962929145361577
-2.35985985985986,2.7844692790888987
-2.354854854854855,2.77267069371674
-2.34984984984985,2.760897158419681
-2.344844844844845,2.7491486731977224
-2.33983983983984,2.737425238050864
-2.334834834834835,2.7257268529791054
-2.32982982982983,2.714053517982447
-2.324824824824825,2.702405233060889
-2.31981981981982,2.690781998214431
-2.314814814814815,2.679183813443073
-2.30980980980981,2.667610678746815
-2.304804804804805,2.6560625941256575
-2.2997997997998,2.6445395595796
-2.294794794794795,2.6330415751086425
-2.28978978978979,2.621568640712785
-2.284784784784785,2.610120756392028
-2.27977977977978,2.598697922146371
-2.274774774774775,2.587300137975814
-2.26976976976977,2.5759274038803572
-2.264764764764765,2.56457971986
-2.25975975975976,2.5532570859147437
-2.254754754754755,2.5419595020445875
-2.24974974974975,2.530686968249531
-2.244744744744745,2.519439484529575
-2.23973973973974,2.508217050884719
-2.234734734734735,2.4970196673149627
-2.22972972972973,2.485847333820307
-2.224724724724725,2.4747000504007515
-2.21971971971972,2.463577817056296
-2.214714714714715,2.4524806337869403
-2.20970970970971,2.441408500592685
-2.204704704704705,2.43036141747353
-2.1996996996997,2.419339384429475
-2.194694694694695,2.4083424014605197
-2.18968968968969,2.397370468566665
-2.184684684684685,2.3864235857479104
-2.17967967967968,2.3755017530042557
-2.174674674674675,2.3646049703357015
-2.16966966966967,2.353733237742247
-2.164664664664665,2.3428865552238927
-2.15965965965966,2.332064922780639
-2.1546546546546548,2.3212683404124848
-2.1496496496496498,2.310496808119431
-2.1446446446446448,2.2997503259014773
-2.1396396396396398,2.2890288937586236
-2.1346346346346348,2.2783325116908704
-2.1296296296296298,2.267661179698217
-2.1246246246246248,2.257014897780664
-2.1196196196196198,2.2463936659382107
-2.1146146146146148,2.235797484170858
-2.1096096096096097,2.225226352478605
-2.1046046046046047,2.2146802708614524
-2.0995995995995997,2.2041592393193996
-2.0945945945945947,2.1936632578524473
-2.0895895895895897,2.183192326460595
-2.0845845845845847,2.1727464451438427
-2.0795795795795797,2.162325613902191
-2.0745745745745747,2.1519298327356386
-2.0695695695695697,2.141559101644187
-2.0645645645645647,2.1312134206278355
-2.0595595595595597,2.1208927896865837
-2.0545545545545547,2.1105972088204323
-2.0495495495495497,2.100326678029381
-2.0445445445445447,2.0900811973134297
-2.0395395395395397,2.079860766672579
-2.0345345345345347,2.069665386106828
-2.0295295295295297,2.059495055616177
-2.0245245245245247,2.0493497752006262
-2.0195195195195197,2.039229544860176
-2.0145145145145147,2.0291343645948254
-2.0095095095095097,2.019064234404575
-2.0045045045045047,2.009019154289425
-1.9994994994994995,1.9989991242493743
-1.9944944944944945,1.9890041442844244
-1.9894894894894894,1.9790342143945747
-1.9844844844844844,1.969089334579825
-1.9794794794794794,1.9591695048401754
-1.9744744744744744,1.949274725175626
-1.9694694694694694,1.9394049955861767
-1.9644644644644644,1.9295603160718275
-1.9594594594594594,1.9197406866325786
-1.9544544544544544,1.9099461072684296
-1.9494494494494494,1.9001765779793807
-1.9444444444444444,1.890432098765432
-1.9394394394394394,1.8807126696265835
-1.9344344344344344,1.871018290562835
-1.9294294294294294,1.8613489615741867
-1.9244244244244244,1.8517046826606385
-1.9194194194194194,1.8420854538221905
-1.9144144144144144,1.8324912750588427
-1.9094094094094094,1.8229221463705947
-1.9044044044044044,1.8133780677574471
-1.8993993993993994,1.8038590392193996
-1.8943943943943944,1.794365060756452
-1.8893893893893894,1.7848961323686048
-1.8843843843843844,1.7754522540558577
-1.8793793793793794,1.7660334258182107
-1.8743743743743744,1.7566396476556636
-1.8693693693693694,1.7472709195682168
-1.8643643643643644,1.7379272415558702
-1.8593593593593594,1.7286086136186236
-1.8543543543543544,1.7193150357564773
-1.8493493493493494,1.710046507969431
-1.8443443443443444,1.7008030302574848
-1.8393393393393394,1.6915846026206387
-1.8343343343343343,1.6823912250588928
-1.8293293293293293,1.673222897572247
-1.8243243243243243,1.6640796201607013
-1.8193193193193193,1.6549613928242557
-1.8143143143143143,1.6458682155629103
-1.8093093093093093,1.636800088376665
-1.8043043043043043,1.6277570112655197
-1.7992992992992993,1.6187389842294748
-1.7942942942942943,1.60974600726853
-1.7892892892892893,1.600778080382685
-1.7842842842842843,1.5918352035719403
-1.7792792792792793,1.5829173768362959
-1.7742742742742743,1.5740246001757514
-1.7692692692692693,1.5651568735903072
-1.7642642642642643,1.556314197079963
-1.7592592592592593,1.5474965706447188
-1.7542542542542543,1.538703994284575
-1.7492492492492493,1.529936467999531
-1.7442442442442443,1.5211939917895874
-1.7392392392392393,1.5124765656547439
-1.7342342342342343,1.5037841895950006
-1.7292292292292293,1.4951168636103571
-1.7242242242242243,1.486474587700814
-1.7192192192192193,1.477857361866371
-1.7142142142142143,1.469265186107028
-1.7092092092092093,1.4606980604227853
-1.7042042042042043,1.4521559848136425
-1.6991991991991993,1.4436389592796
-1.694194194194194,1.4351469838206572
-1.689189189189189,1.426680058436815
-1.684184184184184,1.4182381831280728
-1.679179179179179,1.4098213578944307
-1.674174174174174,1.4014295827358887
-1.669169169169169,1.393062857652447
-1.664164164164164,1.3847211826441053
-1.659159159159159,1.3764045577108637
-1.654154154154154,1.3681129828527223
-1.649149149149149,1.359846458069681
-1.644144144144144,1.3516049833617398
-1.639139139139139,1.343388558728899
-1.634134134134134,1.3351971841711578
-1.629129129129129,1.3270308596885172
-1.624124124124124,1.3188895852809766
-1.619119119119119,1.310773360948536
-1.614114114114114,1.3026821866911955
-1.609109109109109,1.2946160625089551
-1.604104104104104,1.286574988401815
-1.599099099099099,1.278558964369775
-1.594094094094094,1.270567990412835
-1.589089089089089,1.2626020665309952
-1.584084084084084,1.2546611927242557
-1.579079079079079,1.246745368992616
-1.574074074074074,1.2388545953360766
-1.569069069069069,1.2309888717546373
-1.564064064064064,1.2231481982482981
-1.559059059059059,1.2153325748170591
-1.554054054054054,1.2075420014609202
-1.549049049049049,1.1997764781798814
-1.544044044044044,1.1920360049739427
-1.539039039039039,1.1843205818431042
-1.534034034034034,1.1766302087873657
-1.529029029029029,1.1689648858067274
-1.524024024024024,1.1613246129011894
-1.519019019019019,1.1537093900707514
-1.514014014014014,1.1461192173154133
-1.509009009009009,1.1385540946351755
-1.504004004004004,1.131014022030038
-1.498998998998999,1.1234989995000004
-1.493993993993994,1.1160090270450629
-1.488988988988989,1.1085441046652256
-1.483983983983984,1.1011042323604885
-1.478978978978979,1.0936894101308514
-1.473973973973974,1.0862996379763146
-1.468968968968969,1.0789349158968777
-1.4639639639639639,1.0715952438925411
-1.4589589589589589,1.0642806219633045
-1.4539539539539539,1.0569910501091682
-1.4489489489489489,1.0497265283301318
-1.4439439439439439,1.0424870566261957
-1.4389389389389389,1.0352726349973596
-1.4339339339339339,1.0280832634436237
-1.4289289289289289,1.020918941964988
-1.4239239239239239,1.0137796705614524
-1.4189189189189189,1.0066654492330167
-1.4139139139139139,0.9995762779796813
-1.4089089089089089,0.992512156801446
-1.4039039039039038,0.9854730856983108
-1.3988988988988988,0.9784590646702758
-1.3938938938938938,0.9714700937173409
-1.3888888888888888,0.9645061728395061
-1.3838838838838838,0.9575673020367714
-1.3788788788788788,0.9506534813091368
-1.3738738738738738,0.9437647106566025
-1.3688688688688688,0.9369009900791682
-1.3638638638638638,0.930062319576834
-1.3588588588588588,0.9232486991496
-1.3538538538538538,0.9164601287974661
-1.3488488488488488,0.9096966085204323
-1.3438438438438438,0.9029581383184986
-1.3388388388388388,0.8962447181916651
-1.3338338338338338,0.8895563481399317
-1.3288288288288288,0.8828930281632984
-1.3238238238238238,0.8762547582617652
-1.3188188188188188,0.8696415384353322
-1.3138138138138138,0.8630533686839993
-1.3088088088088088,0.8564902490077665
-1.3038038038038038,0.8499521794066338
-1.2987987987987988,0.8434391598806013
-1.2937937937937938,0.8369511904296689
-1.2887887887887888,0.8304882710538366
-1.2837837837837838,0.8240504017531044
-1.2787787787787788,0.8176375825274724
-1.2737737737737738,0.8112498133769405
-1.2687687687687688,0.8048870943015087
-1.2637637637637638,0.798549425301177
-1.2587587587587588,0.7922368063759455
-1.2537537537537538,0.7859492375258141
-1.2487487487487487,0.7796867187507828
-1.2437437437437437,0.7734492500508516
-1.2387387387387387,0.7672368314260206
-1.2337337337337337,0.7610494628762897
-1.2287287287287287,0.7548871444016589
-1.2237237237237237,0.7487498760021283
-1.2187187187187187,0.7426376576776977
-1.2137137137137137,0.7365504894283673
-1.2087087087087087,0.730488371254137
-1.2037037037037037,0.7244513031550068
-1.1986986986986987,0.7184392851309769
-1.1936936936936937,0.7124523171820469
-1.1886886886886887,0.7064903993082171
-1.1836836836836837,0.7005535315094875
-1.1786786786786787,0.6946417137858579
-1.1736736736736737,0.6887549461373286
-1.1686686686686687,0.6828932285638992
-1.1636636636636637,0.6770565610655701
-1.1586586586586587,0.6712449436423411
-1.1536536536536537,0.6654583762942121
-1.1486486486486487,0.6596968590211834
-1.1436436436436437,0.6539603918232547
-1.1386386386386387,0.6482489747004262
-1.1336336336336337,0.6425626076526978
-1.1286286286286287,0.6369012906800695
-1.1236236236236237,0.6312650237825413
-1.1186186186186187,0.6256538069601133
-1.1136136136136137,0.6200676402127854
-1.1086086086086087,0.6145065235405577
-1.1036036036036037,0.60897045694343
-1.0985985985985987,0.6034594404214024
-1.0935935935935936,0.5979734739744751
-1.0885885885885886,0.5925125576026478
-1.0835835835835836,0.5870766913059206
-1.0785785785785786,0.5816658750842936
-1.0735735735735736,0.5762801089377667
-1.0685685685685686,0.5709193928663399
-1.0635635635635636,0.5655837268700132
-1.0585585585585586,0.5602731109487867
-1.0535535535535536,0.5549875451026602
-1.0485485485485486,0.549727029331634
-1.0435435435435436,0.5444915636357078
-1.0385385385385386,0.5392811480148818
-1.0335335335335336,0.5340957824691559
-1.0285285285285286,0.5289354669985301
-1.0235235235235236,0.5238002016030044
-1.0185185185185186,0.518689986282579
-1.0135135135135136,0.5136048210372536
-1.0085085085085086,0.5085447058670283
-1.0035035035035036,0.5035096407719031
-0.9984984984984986,0.4984996257518781
-0.9934934934934936,0.49351466080695316
-0.9884884884884886,0.4885547459371284
-0.9834834834834836,0.4836198811424038
-0.9784784784784786,0.47871006642277925
-0.9734734734734736,0.4738253017782548
-0.9684684684684686,0.4689655872088305
-0.9634634634634636,0.4641309227145064
-0.9584584584584586,0.4593213082952824
-0.9534534534534536,0.45453674395115845
-0.9484484484484486,0.4497772296821347
-0.9434434434434436,0.44504276548821103
-0.9384384384384385,0.4403333513693875
-0.9334334334334335,0.4356489873256641
-0.9284284284284285,0.4309896733570408
-0.9234234234234235,0.4263554094635177
-0.9184184184184185,0.42174619564509463
-0.9134134134134135,0.41716203190177176
-0.9084084084084085,0.412602918233549
-0.9034034034034035,0.4080688546404263
-0.8983983983983985,0.4035598411224038
-0.8933933933933933,0.3990758776794812
-0.8883883883883883,0.39461696431165894
-0.8833833833833833,0.3901831010189368
-0.8783783783783783,0.38577428780131473
-0.8733733733733733,0.38139052465879286
-0.8683683683683683,0.37703181159137106
-0.8633633633633633,0.37269814859904943
-0.8583583583583583,0.3683895356818279
-0.8533533533533533,0.3641059728397065
-0.8483483483483483,0.35984746007268525
-0.8433433433433433,0.3556139973807641
-0.8383383383383383,0.35140558476394307
-0.8333333333333333,0.34722222222222215
-0.8283283283283283,0.3430639097556014
-0.8233233233233233,0.33893064736408074
-0.8183183183183182,0.33482243504766024
-0.8133133133133132,0.3307392728063398
-0.8083083083083082,0.32668116064011954
-0.8033033033033032,0.3226480985489994
-0.7982982982982982,0.31864008653297937
-0.7932932932932932,0.31465712459205947
-0.7882882882882882,0.3106992127262397
-0.7832832832832832,0.30676635093552007
-0.7782782782782782,0.3028585392199005
-0.7732732732732732,0.29897577757938115
-0.7682682682682682,0.29511806601396184
-0.7632632632632632,0.2912854045236427
-0.7582582582582582,0.2874777931084237
-0.7532532532532532,0.2836952317683048
-0.7482482482482482,0.279937720503286
-0.7432432432432432,0.27620525931336737
-0.7382382382382382,0.2724978481985489
-0.7332332332332332,0.26881548715883047
-0.7282282282282282,0.2651581761942122
-0.7232232232232232,0.26152591530469405
-0.7182182182182182,0.25791870449027604
-0.7132132132132132,0.25433654375095816
-0.7082082082082082,0.2507794330867404
-0.7032032032032032,0.24724737249762274
-0.6981981981981982,0.2437403619836052
-0.6931931931931932,0.2402584015446878
-0.6881881881881882,0.23680149118087054
-0.6831831831831832,0.2333696308921534
-0.6781781781781782,0.22996282067853638
-0.6731731731731732,0.22658106054001947
-0.6681681681681682,0.22322435047660272
-0.6631631631631631,0.21989269048828608
-0.6581581581581581,0.21658608057506956
-0.6531531531531531,0.21330452073695316
-0.6481481481481481,0.21004801097393688
-0.6431431431431431,0.20681655128602075
-0.6381381381381381,0.20361014167320474
-0.6331331331331331,0.20042878213548884
-0.6281281281281281,0.19727247267287307
-0.6231231231231231,0.19414121328535744
-0.6181181181181181,0.1910350039729419
-0.6131131131131131,0.1879538447356265
-0.6081081081081081,0.18489773557341124
-0.6031031031031031,0.18186667648629612
-0.5980980980980981,0.1788606674742811
-0.5930930930930931,0.1758797085373662
-0.5880880880880881,0.17292379967555144
-0.5830830830830831,0.1699929408888368
-0.5780780780780781,0.16708713217722226
-0.5730730730730731,0.16420637354070788
-0.5680680680680681,0.16135066497929362
-0.5630630630630631,0.15852000649297948
-0.5580580580580581,0.15571439808176546
-0.5530530530530531,0.15293383974565158
-0.5480480480480481,0.1501783314846378
-0.5430430430430431,0.14744787329872416
-0.5380380380380381,0.14474246518791065
-0.5330330330330331,0.14206210715219725
-0.5280280280280281,0.139406799191584
-0.5230230230230231,0.13677654130607086
-0.5180180180180181,0.13417133349565785
-0.513013013013013,0.13159117576034496
-0.508008008008008,0.12903606810013218
-0.503003003003003,0.12650601051501956
-0.4979979979979978,0.12400100300500692
-0.4929929929929928,0.12152104557009454
-0.4879879879879878,0.11906613821028227
-0.4829829829829828,0.11663628092557013
-0.4779779779779778,0.11423147371595813
-0.4729729729729728,0.11185171658144623
-0.4679679679679678,0.10949700952203446
-0.4629629629629628,0.10716735253772283
-0.4579579579579578,0.10486274562851132
-0.4529529529529528,0.10258318879439993
-0.4479479479479478,0.10032868203538867
-0.4429429429429428,0.09809922535147754
-0.4379379379379378,0.09589481874266652
-0.4329329329329328,0.09371546220895563
-0.4279279279279278,0.09156115575034487
-0.4229229229229228,0.08943189936683424
-0.41791791791791777,0.08732769305842372
-0.41291291291291277,0.08524853682511334
-0.40790790790790776,0.08319443066690307
-0.40290290290290276,0.08116537458379294
-0.39789789789789776,0.07916136857578293
-0.39289289289289275,0.07718241264287305
-0.38788788788788775,0.07522850678506329
-0.38288288288288275,0.07329965100235365
-0.37787787787787774,0.07139584529474415
-0.37287287287287274,0.06951708966223476
-0.36786786786786774,0.0676633841048255
-0.36286286286286273,0.06583472862251637
-0.35785785785785773,0.06403112321530735
-0.3528528528528527,0.06225256788319847
-0.3478478478478477,0.06049906262618971
-0.3428428428428427,0.05877060744428107
-0.3378378378378377,0.05706720233747257
-0.3328328328328327,0.05538884730576418
-0.3278278278278277,0.053735542349155924
-0.3228228228228227,0.05210728746764779
-0.3178178178178177,0.050504082661239784
-0.3128128128128127,0.048925927929931896
-0.3078078078078077,0.04737282327372414
-0.3028028028028027,0.04584476869261651
-0.2977977977977977,0.044341764186609
-0.2927927927927927,0.042863809755701615
-0.2877877877877877,0.04141090539989436
-0.2827827827827827,0.03998305111918723
-0.2777777777777777,0.03858024691358022
-0.2727727727727727,0.03720249278307334
-0.2677677677677677,0.03584978872766658
-0.26276276276276267,0.03452213474735995
-0.25775775775775767,0.03321953084215344
-0.25275275275275266,0.03194197701204706
-0.24774774774774766,0.030689473257040804
-0.24274274274274266,0.029462019577134672
-0.23773773773773765,0.028259615972328664
-0.23273273273273265,0.027082262442622785
-0.22772772772772765,0.02592995898801703
-0.22272272272272264,0.024802705608511395
-0.21771771771771764,0.02370050230410589
-0.21271271271271264,0.02262334907480051
-0.20770770770770763,0.021571245920595256
-0.20270270270270263,0.020544192841490123
-0.19769769769769763,0.019542189837485117
-0.19269269269269262,0.018565236908580238
-0.18768768768768762,0.017613334054775484
-0.18268268268268262,0.016686481276070853
-0.17767767767767761,0.01578467857246635
-0.1726726726726726,0.01490792594396197
-0.1676676676676676,0.014056223390557714
-0.1626626626626626,0.013229570912253585
-0.1576576576576576,0.012427968509049581
-0.1526526526526526,0.011651416180945702
-0.1476476476476476,0.010899913927941948
-0.1426426426426426,0.01017346175003832
-0.1376376376376376,0.009472059647234816
-0.13263263263263259,0.008795707619531436
-0.12762762762762758,0.008144405666928183
-0.12262262262262258,0.007518153789425055
-0.11761761761761758,0.006916951987022052
-0.11261261261261257,0.006340800259719174
-0.10760760760760757,0.005789698607516421
-0.10260260260260257,0.005263647030413794
-0.09759759759759756,0.004762645528411291
-0.09259259259259256,0.004286694101508913
-0.08758758758758756,0.003835792749706661
-0.08258258258258255,0.0034099414730045336
-0.07757757757757755,0.0030091402714025315
-0.07257257257257255,0.0026333891449006547
-0.06756756756756754,0.002282688093498903
-0.06256256256256254,0.0019570371171972758
-0.05755755755755754,0.0016564362159957743
-0.052552552552552534,0.001380885389894398
-0.04754754754754753,0.0011303846388931466
-0.04254254254254253,0.0009049339629920205
-0.037537537537537524,0.0007045333621910194
-0.03253253253253252,0.0005291828364901434
-0.027527527527527518,0.00037888238588939263
-0.022522522522522515,0.00025363201038876694
-0.01751751751751751,0.00015343170998826644
-0.012512512512512508,7.828148468789104e-05
-0.007507507507507505,2.8181334487640775e-05
-0.0025025025025025016,3.1312593875156416e-06
0.0025025025025025016,3.1312593875156416e-06
0.007507507507507505,2.8181334487640775e-05
0.012512512512512508,7.828148468789104e-05
0.01751751751751751,0.00015343170998826644
0.022522522522522515,0.00025363201038876694
0.027527527527527518,0.00037888238588939263
0.03253253253253252,0.0005291828364901434
0.037537537537537524,0.0007045333621910194
0.04254254254254253,0.0009049339629920205
0.04754754754754753,0.0011303846388931466
0.052552552552552534,0.001380885389894398
0.05755755755755754,0.0016564362159957743
0.06256256256256254,0.0019570371171972758
0.06756756756756754,0.002282688093498903
0.07257257257257255,0.0026333891449006547
0.07757757757757755,0.0030091402714025315
0.08258258258258255,0.0034099414730045336
0.08758758758758756,0.003835792749706661
0.09259259259259256,0.004286694101508913
0.09759759759759756,0.004762645528411291
0.10260260260260257,0.005263647030413794
0.10760760760760757,0.005789698607516421
0.11261261261261257,0.006340800259719174
0.11761761761761758,0.006916951987022052
0.12262262262262258,0.007518153789425055
0.12762762762762758,0.008144405666928183
0.13263263263263259,0.008795707619531436
0.1376376376376376,0.009472059647234816
0.1426426426426426,0.01017346175003832
0.1476476476476476,0.010899913927941948
0.1526526526526526,0.011651416180945702
0.1576576576576576,0.012427968509049581
0.1626626626626626,0.013229570912253585
0.1676676676676676,0.014056223390557714
0.1726726726726726,0.01490792594396197
0.17767767767767761,0.01578467857246635
0.18268268268268262,0.016686481276070853
0.18768768768768762,0.017613334054775484
0.19269269269269262,0.018565236908580238
0.19769769769769763,0.019542189837485117
0.20270270270270263,0.020544192841490123
0.20770770770770763,0.021571245920595256
0.21271271271271264,0.02262334907480051
0.21771771771771764,0.02370050230410589
0.22272272272272264,0.024802705608511395
0.22772772772772765,0.02592995898801703
0.23273273273273265,0.027082262442622785
0.23773773773773765,0.028259615972328664
0.24274274274274266,0.029462019577134672
0.24774774774774766,0.030689473257040804
0.25275275275275266,0.03194197701204706
0.25775775775775767,0.03321953084215344
0.26276276276276267,0.03452213474735995
0.2677677677677677,0.03584978872766658
0.2727727727727727,0.03720249278307334
0.2777777777777777,0.03858024691358022
0.2827827827827827,0.03998305111918723
0.2877877877877877,0.04141090539989436
0.2927927927927927,0.042863809755701615
0.2977977977977977,0.044341764186609
0.3028028028028027,0.04584476869261651
0.3078078078078077,0.04737282327372414
0.3128128128128127,0.048925927929931896
0.3178178178178177,0.050504082661239784
0.3228228228228227,0.05210728746764779
0.3278278278278277,0.053735542349155924
0.3328328328328327,0.05538884730576418
0.3378378378378377,0.05706720233747257
0.3428428428428427,0.05877060744428107
0.3478478478478477,0.06049906262618971
0.3528528528528527,0.06225256788319847
0.35785785785785773,0.06403112321530735
0.36286286286286273,0.06583472862251637
0.36786786786786774,0.0676633841048255
0.37287287287287274,0.06951708966223476
0.37787787787787774,0.07139584529474415
0.38288288288288275,0.07329965100235365
0.38788788788788775,0.07522850678506329
0.39289289289289275,0.07718241264287305
0.39789789789789776,0.07916136857578293
0.40290290290290276,0.08116537458379294
0.40790790790790776,0.08319443066690307
0.41291291291291277,0.08524853682511334
0.41791791791791777,0.08732769305842372
0.4229229229229228,0.08943189936683424
0.4279279279279278,0.09156115575034487
0.4329329329329328,0.09371546220895563
0.4379379379379378,0.09589481874266652
0.4429429429429428,0.09809922535147754
0.4479479479479478,0.10032868203538867
0.4529529529529528,0.10258318879439993
0.4579579579579578,0.10486274562851132
0.4629629629629628,0.10716735253772283
0.4679679679679678,0.10949700952203446
0.4729729729729728,0.11185171658144623
0.4779779779779778,0.11423147371595813
0.4829829829829828,0.11663628092557013
0.4879879879879878,0.11906613821028227
0.4929929929929928,0.12152104557009454
0.4979979979979978,0.12400100300500692
0.5030030030030028,0.12650601051501945
0.5080080080080078,0.12903606810013207
0.5130130130130128,0.13159117576034485
0.5180180180180178,0.1341713334956577
0.5230230230230228,0.13677654130607073
0.5280280280280278,0.13940679919158389
0.5330330330330328,0.14206210715219714
0.5380380380380378,0.14474246518791054
0.5430430430430429,0.14744787329872405
0.5480480480480479,0.1501783314846377
0.5530530530530529,0.15293383974565145
0.5580580580580579,0.15571439808176535
0.5630630630630629,0.15852000649297934
0.5680680680680679,0.16135066497929348
0.5730730730730729,0.16420637354070775
0.5780780780780779,0.16708713217722215
0.5830830830830829,0.16999294088883665
0.5880880880880879,0.1729237996755513
0.5930930930930929,0.17587970853736606
0.5980980980980979,0.17886066747428095
0.6031031031031029,0.18186667648629598
0.6081081081081079,0.1848977355734111
0.6131131131131129,0.18795384473562637
0.6181181181181179,0.19103500397294176
0.6231231231231229,0.1941412132853573
0.6281281281281279,0.19727247267287293
0.6331331331331329,0.2004287821354887
0.6381381381381379,0.2036101416732046
0.6431431431431429,0.2068165512860206
0.6481481481481479,0.21004801097393674
0.6531531531531529,0.21330452073695302
0.6581581581581579,0.21658608057506942
0.6631631631631629,0.21989269048828594
0.6681681681681679,0.22322435047660258
0.6731731731731729,0.22658106054001934
0.6781781781781779,0.22996282067853624
0.6831831831831829,0.23336963089215326
0.6881881881881879,0.2368014911808704
0.693193193193193,0.24025840154468767
0.698198198198198,0.24374036198360505
0.703203203203203,0.24724737249762258
0.7082082082082084,0.25077943308674056
0.7132132132132134,0.2543365437509583
0.7182182182182184,0.2579187044902762
0.7232232232232234,0.2615259153046942
0.7282282282282284,0.2651581761942124
0.7332332332332334,0.26881548715883063
0.7382382382382384,0.27249784819854905
0.7432432432432434,0.27620525931336753
0.7482482482482484,0.2799377205032862
0.7532532532532534,0.28369523176830497
0.7582582582582584,0.28747779310842386
0.7632632632632634,0.2912854045236429
0.7682682682682684,0.29511806601396207
0.7732732732732734,0.2989757775793813
0.7782782782782784,0.3028585392199007
0.7832832832832834,0.30676635093552024
0.7882882882882885,0.3106992127262399
0.7932932932932935,0.31465712459205963
0.7982982982982985,0.31864008653297954
0.8033033033033035,0.32264809854899956
0.8083083083083085,0.3266811606401197
0.8133133133133135,0.33073927280634
0.8183183183183185,0.3348224350476604
0.8233233233233235,0.3389306473640809
0.8283283283283285,0.3430639097556016
0.8333333333333335,0.3472222222222223
0.8383383383383385,0.35140558476394324
0.8433433433433435,0.35561399738076427
0.8483483483483485,0.3598474600726854
0.8533533533533535,0.3641059728397067
0.8583583583583585,0.3683895356818281
0.8633633633633635,0.3726981485990496
0.8683683683683685,0.3770318115913713
0.8733733733733735,0.38139052465879303
0.8783783783783785,0.38577428780131495
0.8833833833833835,0.390183101018937
0.8883883883883885,0.3946169643116591
0.8933933933933935,0.3990758776794814
0.8983983983983985,0.4035598411224038
0.9034034034034035,0.4080688546404263
0.9084084084084085,0.412602918233549
0.9134134134134135,0.41716203190177176
0.9184184184184185,0.42174619564509463
0.9234234234234235,0.4263554094635177
0.9284284284284285,0.4309896733570408
0.9334334334334335,0.4356489873256641
0.9384384384384385,0.4403333513693875
0.9434434434434436,0.44504276548821103
0.9484484484484486,0.4497772296821347
0.9534534534534536,0.45453674395115845
0.9584584584584586,0.4593213082952824
0.9634634634634636,0.4641309227145064
0.9684684684684686,0.4689655872088305
0.9734734734734736,0.4738253017782548
0.9784784784784786,0.47871006642277925
0.9834834834834836,0.4836198811424038
0.9884884884884886,0.4885547459371284
0.9934934934934936,0.49351466080695316
0.9984984984984986,0.4984996257518781
1.0035035035035036,0.5035096407719031
1.0085085085085086,0.5085447058670283
1.0135135135135136,0.5136048210372536
1.0185185185185186,0.518689986282579
1.0235235235235236,0.5238002016030044
1.0285285285285286,0.5289354669985301
1.0335335335335336,0.5340957824691559
1.0385385385385386,0.5392811480148818
1.0435435435435436,0.5444915636357078
1.0485485485485486,0.549727029331634
1.0535535535535536,0.5549875451026602
1.0585585585585586,0.5602731109487867
1.0635635635635636,0.5655837268700132
1.0685685685685686,0.5709193928663399
1.0735735735735736,0.5762801089377667
1.0785785785785786,0.5816658750842936
1.0835835835835836,0.5870766913059206
1.0885885885885886,0.5925125576026478
1.0935935935935936,0.5979734739744751
1.0985985985985987,0.6034594404214024
1.1036036036036037,0.60897045694343
1.1086086086086087,0.6145065235405577
1.1136136136136137,0.6200676402127854
1.1186186186186187,0.6256538069601133
1.1236236236236237,0.6312650237825413
1.1286286286286287,0.6369012906800695
1.1336336336336337,0.6425626076526978
1.1386386386386387,0.6482489747004262
1.1436436436436437,0.6539603918232547
1.1486486486486487,0.6596968590211834
1.1536536536536537,0.6654583762942121
1.1586586586586587,0.6712449436423411
1.1636636636636637,0.6770565610655701
1.1686686686686687,0.6828932285638992
1.1736736736736737,0.6887549461373286
1.1786786786786787,0.6946417137858579
1.1836836836836837,0.7005535315094875
1.1886886886886887,0.7064903993082171
1.1936936936936937,0.7124523171820469
1.1986986986986987,0.7184392851309769
1.2037037037037037,0.7244513031550068
1.2087087087087087,0.730488371254137
1.2137137137137137,0.7365504894283673
1.2187187187187187,0.7426376576776977
1.2237237237237237,0.7487498760021283
1.2287287287287287,0.7548871444016589
1.2337337337337337,0.7610494628762897
1.2387387387387387,0.7672368314260206
1.2437437437437437,0.7734492500508516
1.2487487487487487,0.7796867187507828
1.2537537537537538,0.7859492375258141
1.2587587587587588,0.7922368063759455
1.2637637637637638,0.798549425301177
1.2687687687687688,0.8048870943015087
1.2737737737737738,0.8112498133769405
1.2787787787787788,0.8176375825274724
1.2837837837837838,0.8240504017531044
1.2887887887887888,0.8304882710538366
1.2937937937937938,0.8369511904296689
1.2987987987987988,0.8434391598806013
1.3038038038038038,0.8499521794066338
1.3088088088088088,0.8564902490077665
1.3138138138138138,0.8630533686839993
1.3188188188188188,0.8696415384353322
1.3238238238238238,0.8762547582617652
1.3288288288288288,0.8828930281632984
1.3338338338338338,0.8895563481399317
1.3388388388388388,0.8962447181916651
1.3438438438438438,0.9029581383184986
1.3488488488488488,0.9096966085204323
1.3538538538538538,0.9164601287974661
1.3588588588588588,0.9232486991496
1.3638638638638638,0.930062319576834
1.3688688688688688,0.9369009900791682
1.3738738738738738,0.9437647106566025
1.3788788788788788,0.9506534813091368
1.3838838838838838,0.9575673020367714
1.3888888888888888,0.9645061728395061
1.3938938938938938,0.9714700937173409
1.3988988988988988,0.9784590646702758
1.4039039039039038,0.9854730856983108
1.4089089089089089,0.992512156801446
1.4139139139139139,0.9995762779796813
1.4189189189189189,1.0066654492330167
1.4239239239239239,1.0137796705614524
1.4289289289289289,1.020918941964988
1.4339339339339339,1.0280832634436237
1.4389389389389389,1.0352726349973596
1.4439439439439439,1.0424870566261957
1.4489489489489489,1.0497265283301318
1.4539539539539539,1.0569910501091682
1.4589589589589589,1.0642806219633045
1.4639639639639639,1.0715952438925411
1.468968968968969,1.0789349158968777
1.473973973973974,1.0862996379763146
1.478978978978979,1.0936894101308514
1.483983983983984,1.1011042323604885
1.488988988988989,1.1085441046652256
1.493993993993994,1.1160090270450629
1.498998998998999,1.1234989995000004
1.5040040040040044,1.1310140220300386
1.5090090090090094,1.1385540946351762
1.5140140140140144,1.146119217315414
1.5190190190190194,1.153709390070752
1.5240240240240244,1.16132461290119
1.5290290290290294,1.168964885806728
1.5340340340340344,1.1766302087873666
1.5390390390390394,1.1843205818431048
1.5440440440440444,1.1920360049739434
1.5490490490490494,1.199776478179882
1.5540540540540544,1.2075420014609208
1.5590590590590594,1.2153325748170598
1.5640640640640644,1.2231481982482988
1.5690690690690694,1.230988871754638
1.5740740740740744,1.2388545953360772
1.5790790790790794,1.2467453689926167
1.5840840840840844,1.2546611927242564
1.5890890890890894,1.262602066530996
1.5940940940940944,1.2705679904128357
1.5990990990990994,1.2785589643697757
1.6041041041041044,1.2865749884018158
1.6091091091091094,1.294616062508956
1.6141141141141144,1.3026821866911962
1.6191191191191194,1.3107733609485366
1.6241241241241244,1.3188895852809772
1.6291291291291294,1.3270308596885179
1.6341341341341344,1.3351971841711587
1.6391391391391394,1.3433885587288996
1.6441441441441444,1.3516049833617405
1.6491491491491495,1.3598464580696819
1.6541541541541545,1.368112982852723
1.6591591591591595,1.3764045577108646
1.6641641641641645,1.3847211826441062
1.6691691691691695,1.3930628576524478
1.6741741741741745,1.4014295827358896
1.6791791791791795,1.4098213578944314
1.6841841841841845,1.4182381831280735
1.6891891891891895,1.4266800584368158
1.6941941941941945,1.435146983820658
1.6991991991991995,1.4436389592796004
1.7042042042042045,1.452155984813643
1.7092092092092095,1.4606980604227857
1.7142142142142145,1.4692651861070285
1.7192192192192195,1.4778573618663713
1.7242242242242245,1.4864745877008143
1.7292292292292295,1.4951168636103576
1.7342342342342345,1.5037841895950008
1.7392392392392395,1.5124765656547443
1.7442442442442445,1.5211939917895878
1.7492492492492495,1.5299364679995315
1.7542542542542545,1.5387039942845753
1.7592592592592595,1.5474965706447192
1.7642642642642645,1.5563141970799632
1.7692692692692695,1.5651568735903074
1.7742742742742745,1.5740246001757519
1.7792792792792795,1.5829173768362963
1.7842842842842845,1.5918352035719407
1.7892892892892895,1.6007780803826854
1.7942942942942945,1.6097460072685303
1.7992992992992995,1.6187389842294753
1.8043043043043046,1.6277570112655202
1.8093093093093096,1.6368000883766654
1.8143143143143146,1.6458682155629107
1.8193193193193196,1.6549613928242561
1.8243243243243246,1.6640796201607018
1.8293293293293296,1.6732228975722474
1.8343343343343346,1.6823912250588933
1.8393393393393396,1.6915846026206391
1.8443443443443446,1.7008030302574852
1.8493493493493496,1.7100465079694314
1.8543543543543546,1.7193150357564777
1.8593593593593596,1.728608613618624
1.8643643643643646,1.7379272415558706
1.8693693693693696,1.7472709195682172
1.8743743743743746,1.756639647655664
1.8793793793793796,1.766033425818211
1.8843843843843846,1.7754522540558582
1.8893893893893896,1.7848961323686052
1.8943943943943946,1.7943650607564525
1.8993993993993996,1.8038590392194
1.9044044044044046,1.8133780677574476
1.9094094094094096,1.8229221463705951
1.9144144144144146,1.8324912750588431
1.9194194194194196,1.842085453822191
1.9244244244244246,1.851704682660639
1.9294294294294296,1.8613489615741872
1.9344344344344346,1.8710182905628354
1.9394394394394396,1.880712669626584
1.9444444444444446,1.8904320987654324
1.9494494494494496,1.900176577979381
1.9544544544544546,1.90994610726843
1.9594594594594597,1.9197406866325788
1.9644644644644647,1.929560316071828
1.9694694694694697,1.9394049955861772
1.9744744744744747,1.9492747251756264
1.9794794794794797,1.9591695048401758
1.9844844844844847,1.9690893345798255
1.9894894894894897,1.9790342143945752
1.9944944944944947,1.9890041442844248
1.9994994994994997,1.9989991242493748
2.0045045045045047,2.009019154289425
2.0095095095095097,2.019064234404575
2.0145145145145147,2.0291343645948254
2.0195195195195197,2.039229544860176
2.0245245245245247,2.0493497752006262
2.0295295295295297,2.059495055616177
2.0345345345345347,2.069665386106828
2.0395395395395397,2.079860766672579
2.0445445445445447,2.0900811973134297
2.0495495495495497,2.100326678029381
2.0545545545545547,2.1105972088204323
2.0595595595595597,2.1208927896865837
2.0645645645645647,2.1312134206278355
2.0695695695695697,2.141559101644187
2.0745745745745747,2.1519298327356386
2.0795795795795797,2.162325613902191
2.0845845845845847,2.1727464451438427
2.0895895895895897,2.183192326460595
2.0945945945945947,2.1936632578524473
2.0995995995995997,2.2041592393193996
2.1046046046046047,2.2146802708614524
2.1096096096096097,2.225226352478605
2.1146146146146148,2.235797484170858
2.1196196196196198,2.2463936659382107
2.1246246246246248,2.257014897780664
2.1296296296296298,2.267661179698217
2.1346346346346348,2.2783325116908704
2.1396396396396398,2.2890288937586236
2.1446446446446448,2.2997503259014773
2.1496496496496498,2.310496808119431
2.1546546546546548,2.3212683404124848
2.15965965965966,2.332064922780639
2.164664664664665,2.3428865552238927
2.16966966966967,2.353733237742247
2.174674674674675,2.3646049703357015
2.17967967967968,2.3755017530042557
2.184684684684685,2.3864235857479104
2.18968968968969,2.397370468566665
2.194694694694695,2.4083424014605197
2.1996996996997,2.419339384429475
2.204704704704705,2.43036141747353
2.20970970970971,2.441408500592685
2.214714714714715,2.4524806337869403
2.21971971971972,2.463577817056296
2.224724724724725,2.4747000504007515
2.22972972972973,2.485847333820307
2.234734734734735,2.4970196673149627
2.23973973973974,2.508217050884719
2.244744744744745,2.519439484529575
2.24974974974975,2.530686968249531
2.254754754754755,2.5419595020445875
2.25975975975976,2.5532570859147437
2.264764764764765,2.56457971986
2.26976976976977,2.5759274038803572
2.274774774774775,2.587300137975814
2.27977977977978,2.598697922146371
2.284784784784785,2.610120756392028
2.28978978978979,2.621568640712785
2.294794794794795,2.6330415751086425
2.2997997997998,2.6445395595796
2.304804804804805,2.6560625941256575
2.30980980980981,2.667610678746815
2.314814814814815,2.679183813443073
2.31981981981982,2.690781998214431
2.324824824824825,2.702405233060889
2.32982982982983,2.714053517982447
2.334834834834835,2.7257268529791054
2.33983983983984,2.737425238050864
2.344844844844845,2.7491486731977224
2.34984984984985,2.760897158419681
2.354854854854855,2.77267069371674
2.35985985985986,2.7844692790888987
2.364864864864865,2.7962929145361577
2.36986986986987,2.808141600058517
2.374874874874875,2.8200153356559765
2.37987987987988,2.831914121328536
2.384884884884885,2.8438379570761954
2.38988988988989,2.8557868428989552
2.394894894894895,2.867760778796815
2.3998998998999,2.879759764769775
2.404904904904905,2.891783800817835
2.40990990990991,2.9038328869409953
2.414914914914915,2.9159070231392556
2.41991991991992,2.928006209412616
2.424924924924925,2.9401304457610764
2.42992992992993,2.9522797321846372
2.434934934934935,2.964454068683298
2.43993993993994,2.976653455257059
2.444944944944945,2.98887789190592
2.44994994994995,3.001127378629881
2.454954954954955,3.0134019154289424
2.45995995995996,3.0257015023031038
2.464964964964965,3.0380261392523655
2.46996996996997,3.0503758262767273
2.474974974974975,3.062750563376189
2.47997997997998,3.075150350550751
2.484984984984985,3.087575187800413
2.48998998998999,3.1000250751251754
2.494994994994995,3.1125000125250377
2.5,3.125


==> data/ell_laplace.csv <==
-7.0,7.0
-6.858585858585859,6.858585858585859
-6.717171717171717,6.717171717171717
-6.575757575757576,6.575757575757576
-6.434343434343434,6.434343434343434
-6.292929292929293,6.292929292929293
-6.151515151515151,6.151515151515151
-6.01010101010101,6.01010101010101
-5.8686868686868685,5.8686868686868685
-5.7272727272727275,5.7272727272727275
-5.585858585858586,5.585858585858586
-5.444444444444445,5.444444444444445
-5.303030303030303,5.303030303030303
-5.161616161616162,5.161616161616162
-5.020202020202021,5.020202020202021
-4.878787878787879,4.878787878787879
-4.737373737373737,4.737373737373737
-4.595959595959596,4.595959595959596
-4.454545454545455,4.454545454545455
-4.313131313131313,4.313131313131313
-4.171717171717171,4.171717171717171
-4.03030303030303,4.03030303030303
-3.888888888888889,3.888888888888889
-3.7474747474747474,3.7474747474747474
-3.6060606060606064,3.6060606060606064
-3.464646464646465,3.464646464646465
-3.3232323232323235,3.3232323232323235
-3.181818181818182,3.181818181818182
-3.0404040404040407,3.0404040404040407
-2.898989898989899,2.898989898989899
-2.757575757575758,2.757575757575758
-2.616161616161616,2.616161616161616
-2.474747474747475,2.474747474747475
-2.333333333333334,2.333333333333334
-2.191919191919192,2.191919191919192
-2.050505050505051,2.050505050505051
-1.9090909090909092,1.9090909090909092
-1.7676767676767682,1.7676767676767682
-1.6262626262626263,1.6262626262626263
-1.4848484848484853,1.4848484848484853
-1.3434343434343434,1.3434343434343434
-1.2020202020202024,1.2020202020202024
-1.0606060606060606,1.0606060606060606
-0.9191919191919196,0.9191919191919196
-0.7777777777777777,0.7777777777777777
-0.6363636363636367,0.6363636363636367
-0.4949494949494948,0.4949494949494948
-0.3535353535353538,0.3535353535353538
-0.21212121212121282,0.21212121212121282
-0.07070707070707094,0.07070707070707094
0.07070707070707005,0.07070707070707005
0.21212121212121193,0.21212121212121193
0.3535353535353529,0.3535353535353529
0.4949494949494948,0.4949494949494948
0.6363636363636358,0.6363636363636358
0.7777777777777777,0.7777777777777777
0.9191919191919187,0.9191919191919187
1.0606060606060606,1.0606060606060606
1.2020202020202024,1.2020202020202024
1.3434343434343425,1.3434343434343425
1.4848484848484844,1.4848484848484844
1.6262626262626263,1.6262626262626263
1.7676767676767682,1.7676767676767682
1.9090909090909083,1.9090909090909083
2.05050505050505,2.05050505050505
2.191919191919192,2.191919191919192
2.333333333333332,2.333333333333332
2.474747474747474,2.474747474747474
2.616161616161616,2.616161616161616
2.757575757575758,2.757575757575758
2.898989898989898,2.898989898989898
3.0404040404040398,3.0404040404040398
3.1818181818181817,3.1818181818181817
3.3232323232323235,3.3232323232323235
3.4646464646464636,3.4646464646464636
3.6060606060606055,3.6060606060606055
3.7474747474747474,3.7474747474747474
3.8888888888888893,3.8888888888888893
4.030303030303029,4.030303030303029
4.171717171717171,4.171717171717171
4.313131313131313,4.313131313131313
4.454545454545453,4.454545454545453
4.595959595959595,4.595959595959595
4.737373737373737,4.737373737373737
4.878787878787879,4.878787878787879
5.020202020202019,5.020202020202019
5.161616161616161,5.161616161616161
5.303030303030303,5.303030303030303
5.444444444444445,5.444444444444445
5.585858585858585,5.585858585858585
5.727272727272727,5.727272727272727
5.8686868686868685,5.8686868686868685
6.01010101010101,6.01010101010101
6.1515151515151505,6.1515151515151505
6.292929292929292,6.292929292929292
6.434343434343434,6.434343434343434
6.575757575757574,6.575757575757574
6.717171717171716,6.717171717171716
6.858585858585858,6.858585858585858
7.0,7.0


==> data/ell_poisson.csv <==
0.0,1.5040773967762742
1.0,0.4054651081081644
2.0,0.0
3.0,0.0
4.0,0.2876820724517808
5.0,0.7985076962177708
6.0,1.4916548767777171
7.0,2.3389527371649206
8.0,3.3197819901766468
9.0,4.418394278844756
10.0,5.622367083170692


==> data/ell_uniform.csv <==
-1.0,100.0
-0.9989989989989989,0.0
-0.994994994994995,0.0
-0.9909909909909911,0.0
-0.986986986986987,0.0
-0.982982982982983,0.0
-0.9789789789789789,0.0
-0.974974974974975,0.0
-0.9709709709709711,0.0
-0.9669669669669669,0.0
-0.962962962962963,0.0
-0.9589589589589589,0.0
-0.954954954954955,0.0
-0.9509509509509511,0.0
-0.9469469469469469,0.0
-0.942942942942943,0.0
-0.9389389389389389,0.0
-0.934934934934935,0.0
-0.930930930930931,0.0
-0.9269269269269269,0.0
-0.922922922922923,0.0
-0.9189189189189189,0.0
-0.914914914914915,0.0
-0.910910910910911,0.0
-0.9069069069069069,0.0
-0.902902902902903,0.0
-0.8988988988988988,0.0
-0.8948948948948949,0.0
-0.8908908908908908,0.0
-0.8868868868868869,0.0
-0.882882882882883,0.0
-0.8788788788788788,0.0
-0.8748748748748749,0.0
-0.8708708708708708,0.0
-0.8668668668668669,0.0
-0.862862862862863,0.0
-0.8588588588588588,0.0
-0.8548548548548549,0.0
-0.8508508508508508,0.0
-0.8468468468468469,0.0
-0.8428428428428429,0.0
-0.8388388388388388,0.0
-0.8348348348348349,0.0
-0.8308308308308308,0.0
-0.8268268268268268,0.0
-0.8228228228228229,0.0
-0.8188188188188188,0.0
-0.8148148148148149,0.0
-0.8108108108108107,0.0
-0.8068068068068068,0.0
-0.8028028028028029,0.0
-0.7987987987987988,0.0
-0.7947947947947949,0.0
-0.7907907907907907,0.0
-0.7867867867867868,0.0
-0.7827827827827827,0.0
-0.7787787787787788,0.0
-0.7747747747747749,0.0
-0.7707707707707707,0.0
-0.7667667667667668,0.0
-0.7627627627627627,0.0
-0.7587587587587588,0.0
-0.7547547547547548,0.0
-0.7507507507507507,0.0
-0.7467467467467468,0.0
-0.7427427427427427,0.0
-0.7387387387387387,0.0
-0.7347347347347348,0.0
-0.7307307307307307,0.0
-0.7267267267267268,0.0
-0.7227227227227226,0.0
-0.7187187187187187,0.0
-0.7147147147147148,0.0
-0.7107107107107107,0.0
-0.7067067067067068,0.0
-0.7027027027027026,0.0
-0.6986986986986987,0.0
-0.6946946946946948,0.0
-0.6906906906906907,0.0
-0.6866866866866868,0.0
-0.6826826826826826,0.0
-0.6786786786786787,0.0
-0.6746746746746748,0.0
-0.6706706706706707,0.0
-0.6666666666666667,0.0
-0.6626626626626626,0.0
-0.6586586586586587,0.0
-0.6546546546546548,0.0
-0.6506506506506506,0.0
-0.6466466466466467,0.0
-0.6426426426426426,0.0
-0.6386386386386387,0.0
-0.6346346346346345,0.0
-0.6306306306306306,0.0
-0.6266266266266267,0.0
-0.6226226226226226,0.0
-0.6186186186186187,0.0
-0.6146146146146145,0.0
-0.6106106106106106,0.0
-0.6066066066066067,0.0
-0.6026026026026026,0.0
-0.5985985985985987,0.0
-0.5945945945945945,0.0
-0.5905905905905906,0.0
-0.5865865865865867,0.0
-0.5825825825825826,0.0
-0.5785785785785786,0.0
-0.5745745745745745,0.0
-0.5705705705705706,0.0
-0.5665665665665667,0.0
-0.5625625625625625,0.0
-0.5585585585585586,0.0
-0.5545545545545545,0.0
-0.5505505505505506,0.0
-0.5465465465465467,0.0
-0.5425425425425425,0.0
-0.5385385385385386,0.0
-0.5345345345345345,0.0
-0.5305305305305306,0.0
-0.5265265265265264,0.0
-0.5225225225225225,0.0
-0.5185185185185186,0.0
-0.5145145145145145,0.0
-0.5105105105105106,0.0
-0.5065065065065064,0.0
-0.5025025025025025,0.0
-0.4984984984984986,0.0
-0.49449449449449445,0.0
-0.49049049049049054,0.0
-0.4864864864864864,0.0
-0.4824824824824825,0.0
-0.4784784784784786,0.0
-0.47447447447447444,0.0
-0.4704704704704705,0.0
-0.4664664664664664,0.0
-0.4624624624624625,0.0
-0.45845845845845856,0.0
-0.4544544544544544,0.0
-0.4504504504504505,0.0
-0.4464464464464464,0.0
-0.44244244244244246,0.0
-0.43843843843843855,0.0
-0.4344344344344344,0.0
-0.4304304304304305,0.0
-0.42642642642642636,0.0
-0.42242242242242245,0.0
-0.41841841841841854,0.0
-0.4144144144144144,0.0
-0.4104104104104105,0.0
-0.40640640640640635,0.0
-0.40240240240240244,0.0
-0.3983983983983985,0.0
-0.3943943943943944,0.0
-0.3903903903903905,0.0
-0.38638638638638634,0.0
-0.3823823823823824,0.0
-0.3783783783783783,0.0
-0.3743743743743744,0.0
-0.37037037037037046,0.0
-0.3663663663663663,0.0
-0.3623623623623624,0.0
-0.3583583583583583,0.0
-0.35435435435435436,0.0
-0.35035035035035045,0.0
-0.3463463463463463,0.0
-0.3423423423423424,0.0
-0.33833833833833826,0.0
-0.33433433433433435,0.0
-0.33033033033033044,0.0
-0.3263263263263263,0.0
-0.3223223223223224,0.0
-0.31831831831831825,0.0
-0.31431431431431434,0.0
-0.3103103103103104,0.0
-0.3063063063063063,0.0
-0.3023023023023024,0.0
-0.29829829829829824,0.0
-0.2942942942942943,0.0
-0.2902902902902904,0.0
-0.2862862862862863,0.0
-0.28228228228228236,0.0
-0.2782782782782782,0.0
-0.2742742742742743,0.0
-0.2702702702702702,0.0
-0.26626626626626626,0.0
-0.26226226226226235,0.0
-0.2582582582582582,0.0
-0.2542542542542543,0.0
-0.25025025025025016,0.0
-0.24624624624624625,0.0
-0.24224224224224233,0.0
-0.2382382382382382,0.0
-0.23423423423423428,0.0
-0.23023023023023015,0.0
-0.22622622622622623,0.0
-0.22222222222222232,0.0
-0.21821821821821819,0.0
-0.21421421421421427,0.0
-0.21021021021021014,0.0
-0.20620620620620622,0.0
-0.2022022022022023,0.0
-0.19819819819819817,0.0
-0.19419419419419426,0.0
-0.19019019019019012,0.0
-0.1861861861861862,0.0
-0.1821821821821823,0.0
-0.17817817817817816,0.0
-0.17417417417417425,0.0
-0.1701701701701701,0.0
-0.1661661661661662,0.0
-0.16216216216216228,0.0
-0.15815815815815815,0.0
-0.15415415415415423,0.0
-0.1501501501501501,0.0
-0.14614614614614618,0.0
-0.14214214214214227,0.0
-0.13813813813813813,0.0
-0.13413413413413422,0.0
-0.13013013013013008,0.0
-0.12612612612612617,0.0
-0.12212212212212203,0.0
-0.11811811811811812,0.0
-0.1141141141141142,0.0
-0.11011011011011007,0.0
-0.10610610610610616,0.0
-0.10210210210210202,0.0
-0.09809809809809811,0.0
-0.0940940940940942,0.0
-0.09009009009009006,0.0
-0.08608608608608614,0.0
-0.08208208208208201,0.0
-0.0780780780780781,0.0
-0.07407407407407418,0.0
-0.07007007007007005,0.0
-0.06606606606606613,0.0
-0.062062062062061996,0.0
-0.05805805805805808,0.0
-0.05405405405405417,0.0
-0.05005005005005003,0.0
-0.04604604604604612,0.0
-0.04204204204204198,0.0
-0.03803803803803807,0.0
-0.034034034034034155,0.0
-0.03003003003003002,0.0
-0.026026026026026106,0.0
-0.02202202202202197,0.0
-0.018018018018018056,0.0
-0.01401401401401392,0.0
-0.010010010010010006,0.0
-0.006006006006006093,0.0
-0.002002002002001957,0.0
0.002002002002002179,0.0
0.006006006006006093,0.0
0.010010010010010006,0.0
0.01401401401401392,0.0
0.018018018018017834,0.0
0.022022022022022192,0.0
0.026026026026026106,0.0
0.03003003003003002,0.0
0.03403403403403393,0.0
0.03803803803803785,0.0
0.042042042042042205,0.0
0.04604604604604612,0.0
0.05005005005005003,0.0
0.054054054054053946,0.0
0.05805805805805786,0.0
0.06206206206206222,0.0
0.06606606606606613,0.0
0.07007007007007005,0.0
0.07407407407407396,0.0
0.07807807807807787,0.0
0.08208208208208223,0.0
0.08608608608608614,0.0
0.09009009009009006,0.0
0.09409409409409397,0.0
0.09809809809809789,0.0
0.10210210210210224,0.0
0.10610610610610616,0.0
0.11011011011011007,0.0
0.11411411411411398,0.0
0.1181181181181179,0.0
0.12212212212212226,0.0
0.12612612612612617,0.0
0.13013013013013008,0.0
0.134134134134134,0.0
0.1381381381381379,0.0
0.14214214214214227,0.0
0.14614614614614618,0.0
0.1501501501501501,0.0
0.154154154154154,0.0
0.15815815815815792,0.0
0.16216216216216228,0.0
0.1661661661661662,0.0
0.1701701701701701,0.0
0.17417417417417402,0.0
0.17817817817817794,0.0
0.1821821821821823,0.0
0.1861861861861862,0.0
0.19019019019019012,0.0
0.19419419419419404,0.0
0.1981981981981984,0.0
0.2022022022022023,0.0
0.20620620620620622,0.0
0.21021021021021014,0.0
0.21421421421421405,0.0
0.2182182182182184,0.0
0.22222222222222232,0.0
0.22622622622622623,0.0
0.23023023023023015,0.0
0.23423423423423406,0.0
0.23823823823823842,0.0
0.24224224224224233,0.0
0.24624624624624625,0.0
0.25025025025025016,0.0
0.2542542542542541,0.0
0.25825825825825843,0.0
0.26226226226226235,0.0
0.26626626626626626,0.0
0.2702702702702702,0.0
0.2742742742742741,0.0
0.27827827827827845,0.0
0.28228228228228236,0.0
0.2862862862862863,0.0
0.2902902902902902,0.0
0.2942942942942941,0.0
0.29829829829829846,0.0
0.3023023023023024,0.0
0.3063063063063063,0.0
0.3103103103103102,0.0
0.3143143143143141,0.0
0.31831831831831847,0.0
0.3223223223223224,0.0
0.3263263263263263,0.0
0.3303303303303302,0.0
0.3343343343343341,0.0
0.3383383383383385,0.0
0.3423423423423424,0.0
0.3463463463463463,0.0
0.3503503503503502,0.0
0.35435435435435414,0.0
0.3583583583583585,0.0
0.3623623623623624,0.0
0.3663663663663663,0.0
0.37037037037037024,0.0
0.37437437437437415,0.0
0.3783783783783785,0.0
0.3823823823823824,0.0
0.38638638638638634,0.0
0.39039039039039025,0.0
0.39439439439439417,0.0
0.3983983983983985,0.0
0.40240240240240244,0.0
0.40640640640640635,0.0
0.41041041041041026,0.0
0.4144144144144142,0.0
0.41841841841841854,0.0
0.42242242242242245,0.0
0.42642642642642636,0.0
0.4304304304304303,0.0
0.43443443443443464,0.0
0.43843843843843855,0.0
0.44244244244244246,0.0
0.4464464464464464,0.0
0.4504504504504503,0.0
0.45445445445445465,0.0
0.45845845845845856,0.0
0.4624624624624625,0.0
0.4664664664664664,0.0
0.4704704704704703,0.0
0.47447447447447466,0.0
0.4784784784784786,0.0
0.4824824824824825,0.0
0.4864864864864864,0.0
0.4904904904904903,0.0
0.4944944944944947,0.0
0.4984984984984986,0.0
0.5025025025025025,0.0
0.5065065065065064,0.0
0.5105105105105103,0.0
0.5145145145145147,0.0
0.5185185185185186,0.0
0.5225225225225225,0.0
0.5265265265265264,0.0
0.5305305305305303,0.0
0.5345345345345347,0.0
0.5385385385385386,0.0
0.5425425425425425,0.0
0.5465465465465464,0.0
0.5505505505505504,0.0
0.5545545545545547,0.0
0.5585585585585586,0.0
0.5625625625625625,0.0
0.5665665665665665,0.0
0.5705705705705704,0.0
0.5745745745745747,0.0
0.5785785785785786,0.0
0.5825825825825826,0.0
0.5865865865865865,0.0
0.5905905905905904,0.0
0.5945945945945947,0.0
0.5985985985985987,0.0
0.6026026026026026,0.0
0.6066066066066065,0.0
0.6106106106106104,0.0
0.6146146146146148,0.0
0.6186186186186187,0.0
0.6226226226226226,0.0
0.6266266266266265,0.0
0.6306306306306304,0.0
0.6346346346346348,0.0
0.6386386386386387,0.0
0.6426426426426426,0.0
0.6466466466466465,0.0
0.6506506506506504,0.0
0.6546546546546548,0.0
0.6586586586586587,0.0
0.6626626626626626,0.0
0.6666666666666665,0.0
0.6706706706706704,0.0
0.6746746746746748,0.0
0.6786786786786787,0.0
0.6826826826826826,0.0
0.6866866866866865,0.0
0.6906906906906904,0.0
0.6946946946946948,0.0
0.6986986986986987,0.0
0.7027027027027026,0.0
0.7067067067067065,0.0
0.7107107107107109,0.0
0.7147147147147148,0.0
0.7187187187187187,0.0
0.7227227227227226,0.0
0.7267267267267266,0.0
0.7307307307307309,0.0
0.7347347347347348,0.0
0.7387387387387387,0.0
0.7427427427427427,0.0
0.7467467467467466,0.0
0.7507507507507509,0.0
0.7547547547547548,0.0
0.7587587587587588,0.0
0.7627627627627627,0.0
0.7667667667667666,0.0
0.7707707707707709,0.0
0.7747747747747749,0.0
0.7787787787787788,0.0
0.7827827827827827,0.0
0.7867867867867866,0.0
0.790790790790791,0.0
0.7947947947947949,0.0
0.7987987987987988,0.0
0.8028028028028027,0.0
0.8068068068068066,0.0
0.810810810810811,0.0
0.8148148148148149,0.0
0.8188188188188188,0.0
0.8228228228228227,0.0
0.8268268268268266,0.0
0.830830830830831,0.0
0.8348348348348349,0.0
0.8388388388388388,0.0
0.8428428428428427,0.0
0.8468468468468466,0.0
0.850850850850851,0.0
0.8548548548548549,0.0
0.8588588588588588,0.0
0.8628628628628627,0.0
0.8668668668668666,0.0
0.870870870870871,0.0
0.8748748748748749,0.0
0.8788788788788788,0.0
0.8828828828828827,0.0
0.8868868868868867,0.0
0.890890890890891,0.0
0.8948948948948949,0.0
0.8988988988988988,0.0
0.9029029029029028,0.0
0.9069069069069067,0.0
0.910910910910911,0.0
0.914914914914915,0.0
0.9189189189189189,0.0
0.9229229229229228,0.0
0.9269269269269267,0.0
0.930930930930931,0.0
0.934934934934935,0.0
0.9389389389389389,0.0
0.9429429429429428,0.0
0.9469469469469471,0.0
0.9509509509509511,0.0
0.954954954954955,0.0
0.9589589589589589,0.0
0.9629629629629628,0.0
0.9669669669669672,0.0
0.9709709709709711,0.0
0.974974974974975,0.0
0.9789789789789789,0.0
0.9829829829829828,0.0
0.9869869869869872,0.0
0.9909909909909911,0.0
0.994994994994995,0.0
0.9989989989989989,0.0
1.0,100.0


==> data/rho_gaussian.csv <==
-2.5,3.125
-2.494994994994995,3.1125000125250377
-2.48998998998999,3.1000250751251754
-2.484984984984985,3.087575187800413
-2.47997997997998,3.075150350550751
-2.474974974974975,3.062750563376189
-2.46996996996997,3.0503758262767273
-2.464964964964965,3.0380261392523655
-2.45995995995996,3.0257015023031038
-2.454954954954955,3.0134019154289424
-2.44994994994995,3.001127378629881
-2.444944944944945,2.98887789190592
-2.43993993993994,2.976653455257059
-2.434934934934935,2.964454068683298
-2.42992992992993,2.9522797321846372
-2.424924924924925,2.9401304457610764
-2.41991991991992,2.928006209412616
-2.414914914914915,2.9159070231392556
-2.40990990990991,2.9038328869409953
-2.404904904904905,2.891783800817835
-2.3998998998999,2.879759764769775
-2.394894894894895,2.867760778796815
-2.38988988988989,2.8557868428989552
-2.384884884884885,2.8438379570761954
-2.37987987987988,2.831914121328536
-2.374874874874875,2.8200153356559765
-2.36986986986987,2.808141600058517
-2.364864864864865,2.7962929145361577
-2.35985985985986,2.7844692790888987
-2.354854854854855,2.77267069371674
-2.34984984984985,2.760897158419681
-2.344844844844845,2.7491486731977224
-2.33983983983984,2.737425238050864
-2.334834834834835,2.7257268529791054
-2.32982982982983,2.714053517982447
-2.324824824824825,2.702405233060889
-2.31981981981982,2.690781998214431
-2.314814814814815,2.679183813443073
-2.30980980980981,2.667610678746815
-2.304804804804805,2.6560625941256575
-2.2997997997998,2.6445395595796
-2.294794794794795,2.6330415751086425
-2.28978978978979,2.621568640712785
-2.284784784784785,2.610120756392028
-2.27977977977978,2.598697922146371
-2.274774774774775,2.587300137975814
-2.26976976976977,2.5759274038803572
-2.264764764764765,2.56457971986
-2.25975975975976,2.5532570859147437
-2.254754754754755,2.5419595020445875
-2.24974974974975,2.530686968249531
-2.244744744744745,2.519439484529575
-2.23973973973974,2.508217050884719
-2.234734734734735,2.4970196673149627
-2.22972972972973,2.485847333820307
-2.224724724724725,2.4747000504007515
-2.21971971971972,2.463577817056296
-2.214714714714715,2.4524806337869403
-2.20970970970971,2.441408500592685
-2.204704704704705,2.43036141747353
-2.1996996996997,2.419339384429475
-2.194694694694695,2.4083424014605197
-2.18968968968969,2.397370468566665
-2.184684684684685,2.3864235857479104
-2.17967967967968,2.3755017530042557
-2.174674674674675,2.3646049703357015
-2.16966966966967,2.353733237742247
-2.164664664664665,2.3428865552238927
-2.15965965965966,2.332064922780639
-2.1546546546546548,2.3212683404124848
-2.1496496496496498,2.310496808119431
-2.1446446446446448,2.2997503259014773
-2.1396396396396398,2.2890288937586236
-2.1346346346346348,2.2783325116908704
-2.1296296296296298,2.267661179698217
-2.1246246246246248,2.257014897780664
-2.1196196196196198,2.2463936659382107
-2.1146146146146148,2.235797484170858
-2.1096096096096097,2.225226352478605
-2.1046046046046047,2.2146802708614524
-2.0995995995995997,2.2041592393193996
-2.0945945945945947,2.1936632578524473
-2.0895895895895897,2.183192326460595
-2.0845845845845847,2.1727464451438427
-2.0795795795795797,2.162325613902191
-2.0745745745745747,2.1519298327356386
-2.0695695695695697,2.141559101644187
-2.0645645645645647,2.1312134206278355
-2.0595595595595597,2.1208927896865837
-2.0545545545545547,2.1105972088204323
-2.0495495495495497,2.100326678029381
-2.0445445445445447,2.0900811973134297
-2.0395395395395397,2.079860766672579
-2.0345345345345347,2.069665386106828
-2.0295295295295297,2.059495055616177
-2.0245245245245247,2.0493497752006262
-2.0195195195195197,2.039229544860176
-2.0145145145145147,2.0291343645948254
-2.0095095095095097,2.019064234404575
-2.0045045045045047,2.009019154289425
-1.9994994994994995,1.9989991242493743
-1.9944944944944945,1.9890041442844244
-1.9894894894894894,1.9790342143945747
-1.9844844844844844,1.969089334579825
-1.9794794794794794,1.9591695048401754
-1.9744744744744744,1.949274725175626
-1.9694694694694694,1.9394049955861767
-1.9644644644644644,1.9295603160718275
-1.9594594594594594,1.9197406866325786
-1.9544544544544544,1.9099461072684296
-1.9494494494494494,1.9001765779793807
-1.9444444444444444,1.890432098765432
-1.9394394394394394,1.8807126696265835
-1.9344344344344344,1.871018290562835
-1.9294294294294294,1.8613489615741867
-1.9244244244244244,1.8517046826606385
-1.9194194194194194,1.8420854538221905
-1.9144144144144144,1.8324912750588427
-1.9094094094094094,1.8229221463705947
-1.9044044044044044,1.8133780677574471
-1.8993993993993994,1.8038590392193996
-1.8943943943943944,1.794365060756452
-1.8893893893893894,1.7848961323686048
-1.8843843843843844,1.7754522540558577
-1.8793793793793794,1.7660334258182107
-1.8743743743743744,1.7566396476556636
-1.8693693693693694,1.7472709195682168
-1.8643643643643644,1.7379272415558702
-1.8593593593593594,1.7286086136186236
-1.8543543543543544,1.7193150357564773
-1.8493493493493494,1.710046507969431
-1.8443443443443444,1.7008030302574848
-1.8393393393393394,1.6915846026206387
-1.8343343343343343,1.6823912250588928
-1.8293293293293293,1.673222897572247
-1.8243243243243243,1.6640796201607013
-1.8193193193193193,1.6549613928242557
-1.8143143143143143,1.6458682155629103
-1.8093093093093093,1.636800088376665
-1.8043043043043043,1.6277570112655197
-1.7992992992992993,1.6187389842294748
-1.7942942942942943,1.60974600726853
-1.7892892892892893,1.600778080382685
-1.7842842842842843,1.5918352035719403
-1.7792792792792793,1.5829173768362959
-1.7742742742742743,1.5740246001757514
-1.7692692692692693,1.5651568735903072
-1.7642642642642643,1.556314197079963
-1.7592592592592593,1.5474965706447188
-1.7542542542542543,1.538703994284575
-1.7492492492492493,1.529936467999531
-1.7442442442442443,1.5211939917895874
-1.7392392392392393,1.5124765656547439
-1.7342342342342343,1.5037841895950006
-1.7292292292292293,1.4951168636103571
-1.7242242242242243,1.486474587700814
-1.7192192192192193,1.477857361866371
-1.7142142142142143,1.469265186107028
-1.7092092092092093,1.4606980604227853
-1.7042042042042043,1.4521559848136425
-1.6991991991991993,1.4436389592796
-1.694194194194194,1.4351469838206572
-1.689189189189189,1.426680058436815
-1.684184184184184,1.4182381831280728
-1.679179179179179,1.4098213578944307
-1.674174174174174,1.4014295827358887
-1.669169169169169,1.393062857652447
-1.664164164164164,1.3847211826441053
-1.659159159159159,1.3764045577108637
-1.654154154154154,1.3681129828527223
-1.649149149149149,1.359846458069681
-1.644144144144144,1.3516049833617398
-1.639139139139139,1.343388558728899
-1.634134134134134,1.3351971841711578
-1.629129129129129,1.3270308596885172
-1.624124124124124,1.3188895852809766
-1.619119119119119,1.310773360948536
-1.614114114114114,1.3026821866911955
-1.609109109109109,1.2946160625089551
-1.604104104104104,1.286574988401815
-1.599099099099099,1.278558964369775
-1.594094094094094,1.270567990412835
-1.589089089089089,1.2626020665309952
-1.584084084084084,1.2546611927242557
-1.579079079079079,1.246745368992616
-1.574074074074074,1.2388545953360766
-1.569069069069069,1.2309888717546373
-1.564064064064064,1.2231481982482981
-1.559059059059059,1.2153325748170591
-1.554054054054054,1.2075420014609202
-1.549049049049049,1.1997764781798814
-1.544044044044044,1.1920360049739427
-1.539039039039039,1.1843205818431042
-1.534034034034034,1.1766302087873657
-1.529029029029029,1.1689648858067274
-1.524024024024024,1.1613246129011894
-1.519019019019019,1.1537093900707514
-1.514014014014014,1.1461192173154133
-1.509009009009009,1.1385540946351755
-1.504004004004004,1.131014022030038
-1.498998998998999,1.1234989995000004
-1.493993993993994,1.1160090270450629
-1.488988988988989,1.1085441046652256
-1.483983983983984,1.1011042323604885
-1.478978978978979,1.0936894101308514
-1.473973973973974,1.0862996379763146
-1.468968968968969,1.0789349158968777
-1.4639639639639639,1.0715952438925411
-1.4589589589589589,1.0642806219633045
-1.4539539539539539,1.0569910501091682
-1.4489489489489489,1.0497265283301318
-1.4439439439439439,1.0424870566261957
-1.4389389389389389,1.0352726349973596
-1.4339339339339339,1.0280832634436237
-1.4289289289289289,1.020918941964988
-1.4239239239239239,1.0137796705614524
-1.4189189189189189,1.0066654492330167
-1.4139139139139139,0.9995762779796813
-1.4089089089089089,0.992512156801446
-1.4039039039039038,0.9854730856983108
-1.3988988988988988,0.9784590646702758
-1.3938938938938938,0.9714700937173409
-1.3888888888888888,0.9645061728395061
-1.3838838838838838,0.9575673020367714
-1.3788788788788788,0.9506534813091368
-1.3738738738738738,0.9437647106566025
-1.3688688688688688,0.9369009900791682
-1.3638638638638638,0.930062319576834
-1.3588588588588588,0.9232486991496
-1.3538538538538538,0.9164601287974661
-1.3488488488488488,0.9096966085204323
-1.3438438438438438,0.9029581383184986
-1.3388388388388388,0.8962447181916651
-1.3338338338338338,0.8895563481399317
-1.3288288288288288,0.8828930281632984
-1.3238238238238238,0.8762547582617652
-1.3188188188188188,0.8696415384353322
-1.3138138138138138,0.8630533686839993
-1.3088088088088088,0.8564902490077665
-1.3038038038038038,0.8499521794066338
-1.2987987987987988,0.8434391598806013
-1.2937937937937938,0.8369511904296689
-1.2887887887887888,0.8304882710538366
-1.2837837837837838,0.8240504017531044
-1.2787787787787788,0.8176375825274724
-1.2737737737737738,0.8112498133769405
-1.2687687687687688,0.8048870943015087
-1.2637637637637638,0.798549425301177
-1.2587587587587588,0.7922368063759455
-1.2537537537537538,0.7859492375258141
-1.2487487487487487,0.7796867187507828
-1.2437437437437437,0.7734492500508516
-1.2387387387387387,0.7672368314260206
-1.2337337337337337,0.7610494628762897
-1.2287287287287287,0.7548871444016589
-1.2237237237237237,0.7487498760021283
-1.2187187187187187,0.7426376576776977
-1.2137137137137137,0.7365504894283673
-1.2087087087087087,0.730488371254137
-1.2037037037037037,0.7244513031550068
-1.1986986986986987,0.7184392851309769
-1.1936936936936937,0.7124523171820469
-1.1886886886886887,0.7064903993082171
-1.1836836836836837,0.7005535315094875
-1.1786786786786787,0.6946417137858579
-1.1736736736736737,0.6887549461373286
-1.1686686686686687,0.6828932285638992
-1.1636636636636637,0.6770565610655701
-1.1586586586586587,0.6712449436423411
-1.1536536536536537,0.6654583762942121
-1.1486486486486487,0.6596968590211834
-1.1436436436436437,0.6539603918232547
-1.1386386386386387,0.6482489747004262
-1.1336336336336337,0.6425626076526978
-1.1286286286286287,0.6369012906800695
-1.1236236236236237,0.6312650237825413
-1.1186186186186187,0.6256538069601133
-1.1136136136136137,0.6200676402127854
-1.1086086086086087,0.6145065235405577
-1.1036036036036037,0.60897045694343
-1.0985985985985987,0.6034594404214024
-1.0935935935935936,0.5979734739744751
-1.0885885885885886,0.5925125576026478
-1.0835835835835836,0.5870766913059206
-1.0785785785785786,0.5816658750842936
-1.0735735735735736,0.5762801089377667
-1.0685685685685686,0.5709193928663399
-1.0635635635635636,0.5655837268700132
-1.0585585585585586,0.5602731109487867
-1.0535535535535536,0.5549875451026602
-1.0485485485485486,0.549727029331634
-1.0435435435435436,0.5444915636357078
-1.0385385385385386,0.5392811480148818
-1.0335335335335336,0.5340957824691559
-1.0285285285285286,0.5289354669985301
-1.0235235235235236,0.5238002016030044
-1.0185185185185186,0.518689986282579
-1.0135135135135136,0.5136048210372536
-1.0085085085085086,0.5085447058670283
-1.0035035035035036,0.5035096407719031
-0.9984984984984986,0.4984996257518781
-0.9934934934934936,0.49351466080695316
-0.9884884884884886,0.4885547459371284
-0.9834834834834836,0.4836198811424038
-0.9784784784784786,0.47871006642277925
-0.9734734734734736,0.4738253017782548
-0.9684684684684686,0.4689655872088305
-0.9634634634634636,0.4641309227145064
-0.9584584584584586,0.4593213082952824
-0.9534534534534536,0.45453674395115845
-0.9484484484484486,0.4497772296821347
-0.9434434434434436,0.44504276548821103
-0.9384384384384385,0.4403333513693875
-0.9334334334334335,0.4356489873256641
-0.9284284284284285,0.4309896733570408
-0.9234234234234235,0.4263554094635177
-0.9184184184184185,0.42174619564509463
-0.9134134134134135,0.41716203190177176
-0.9084084084084085,0.412602918233549
-0.9034034034034035,0.4080688546404263
-0.8983983983983985,0.4035598411224038
-0.8933933933933933,0.3990758776794812
-0.8883883883883883,0.39461696431165894
-0.8833833833833833,0.3901831010189368
-0.8783783783783783,0.38577428780131473
-0.8733733733733733,0.38139052465879286
-0.8683683683683683,0.37703181159137106
-0.8633633633633633,0.37269814859904943
-0.8583583583583583,0.3683895356818279
-0.8533533533533533,0.3641059728397065
-0.8483483483483483,0.35984746007268525
-0.8433433433433433,0.3556139973807641
-0.8383383383383383,0.35140558476394307
-0.8333333333333333,0.34722222222222215
-0.8283283283283283,0.3430639097556014
-0.8233233233233233,0.33893064736408074
-0.8183183183183182,0.33482243504766024
-0.8133133133133132,0.3307392728063398
-0.8083083083083082,0.32668116064011954
-0.8033033033033032,0.3226480985489994
-0.7982982982982982,0.31864008653297937
-0.7932932932932932,0.31465712459205947
-0.7882882882882882,0.3106992127262397
-0.7832832832832832,0.30676635093552007
-0.7782782782782782,0.3028585392199005
-0.7732732732732732,0.29897577757938115
-0.7682682682682682,0.29511806601396184
-0.7632632632632632,0.2912854045236427
-0.7582582582582582,0.2874777931084237
-0.7532532532532532,0.2836952317683048
-0.7482482482482482,0.279937720503286
-0.7432432432432432,0.27620525931336737
-0.7382382382382382,0.2724978481985489
-0.7332332332332332,0.26881548715883047
-0.7282282282282282,0.2651581761942122
-0.7232232232232232,0.26152591530469405
-0.7182182182182182,0.25791870449027604
-0.7132132132132132,0.25433654375095816
-0.7082082082082082,0.2507794330867404
-0.7032032032032032,0.24724737249762274
-0.6981981981981982,0.2437403619836052
-0.6931931931931932,0.2402584015446878
-0.6881881881881882,0.23680149118087054
-0.6831831831831832,0.2333696308921534
-0.6781781781781782,0.22996282067853638
-0.6731731731731732,0.22658106054001947
-0.6681681681681682,0.22322435047660272
-0.6631631631631631,0.21989269048828608
-0.6581581581581581,0.21658608057506956
-0.6531531531531531,0.21330452073695316
-0.6481481481481481,0.21004801097393688
-0.6431431431431431,0.20681655128602075
-0.6381381381381381,0.20361014167320474
-0.6331331331331331,0.20042878213548884
-0.6281281281281281,0.19727247267287307
-0.6231231231231231,0.19414121328535744
-0.6181181181181181,0.1910350039729419
-0.6131131131131131,0.1879538447356265
-0.6081081081081081,0.18489773557341124
-0.6031031031031031,0.18186667648629612
-0.5980980980980981,0.1788606674742811
-0.5930930930930931,0.1758797085373662
-0.5880880880880881,0.17292379967555144
-0.5830830830830831,0.1699929408888368
-0.5780780780780781,0.16708713217722226
-0.5730730730730731,0.16420637354070788
-0.5680680680680681,0.16135066497929362
-0.5630630630630631,0.15852000649297948
-0.5580580580580581,0.15571439808176546
-0.5530530530530531,0.15293383974565158
-0.5480480480480481,0.1501783314846378
-0.5430430430430431,0.14744787329872416
-0.5380380380380381,0.14474246518791065
-0.5330330330330331,0.14206210715219725
-0.5280280280280281,0.139406799191584
-0.5230230230230231,0.13677654130607086
-0.5180180180180181,0.13417133349565785
-0.513013013013013,0.13159117576034496
-0.508008008008008,0.12903606810013218
-0.503003003003003,0.12650601051501956
-0.4979979979979978,0.12400100300500692
-0.4929929929929928,0.12152104557009454
-0.4879879879879878,0.11906613821028227
-0.4829829829829828,0.11663628092557013
-0.4779779779779778,0.11423147371595813
-0.4729729729729728,0.11185171658144623
-0.4679679679679678,0.10949700952203446
-0.4629629629629628,0.10716735253772283
-0.4579579579579578,0.10486274562851132
-0.4529529529529528,0.10258318879439993
-0.4479479479479478,0.10032868203538867
-0.4429429429429428,0.09809922535147754
-0.4379379379379378,0.09589481874266652
-0.4329329329329328,0.09371546220895563
-0.4279279279279278,0.09156115575034487
-0.4229229229229228,0.08943189936683424
-0.41791791791791777,0.08732769305842372
-0.41291291291291277,0.08524853682511334
-0.40790790790790776,0.08319443066690307
-0.40290290290290276,0.08116537458379294
-0.39789789789789776,0.07916136857578293
-0.39289289289289275,0.07718241264287305
-0.38788788788788775,0.07522850678506329
-0.38288288288288275,0.07329965100235365
-0.37787787787787774,0.07139584529474415
-0.37287287287287274,0.06951708966223476
-0.36786786786786774,0.0676633841048255
-0.36286286286286273,0.06583472862251637
-0.35785785785785773,0.06403112321530735
-0.3528528528528527,0.06225256788319847
-0.3478478478478477,0.06049906262618971
-0.3428428428428427,0.05877060744428107
-0.3378378378378377,0.05706720233747257
-0.3328328328328327,0.05538884730576418
-0.3278278278278277,0.053735542349155924
-0.3228228228228227,0.05210728746764779
-0.3178178178178177,0.050504082661239784
-0.3128128128128127,0.048925927929931896
-0.3078078078078077,0.04737282327372414
-0.3028028028028027,0.04584476869261651
-0.2977977977977977,0.044341764186609
-0.2927927927927927,0.042863809755701615
-0.2877877877877877,0.04141090539989436
-0.2827827827827827,0.03998305111918723
-0.2777777777777777,0.03858024691358022
-0.2727727727727727,0.03720249278307334
-0.2677677677677677,0.03584978872766658
-0.26276276276276267,0.03452213474735995
-0.25775775775775767,0.03321953084215344
-0.25275275275275266,0.03194197701204706
-0.24774774774774766,0.030689473257040804
-0.24274274274274266,0.029462019577134672
-0.23773773773773765,0.028259615972328664
-0.23273273273273265,0.027082262442622785
-0.22772772772772765,0.02592995898801703
-0.22272272272272264,0.024802705608511395
-0.21771771771771764,0.02370050230410589
-0.21271271271271264,0.02262334907480051
-0.20770770770770763,0.021571245920595256
-0.20270270270270263,0.020544192841490123
-0.19769769769769763,0.019542189837485117
-0.19269269269269262,0.018565236908580238
-0.18768768768768762,0.017613334054775484
-0.18268268268268262,0.016686481276070853
-0.17767767767767761,0.01578467857246635
-0.1726726726726726,0.01490792594396197
-0.1676676676676676,0.014056223390557714
-0.1626626626626626,0.013229570912253585
-0.1576576576576576,0.012427968509049581
-0.1526526526526526,0.011651416180945702
-0.1476476476476476,0.010899913927941948
-0.1426426426426426,0.01017346175003832
-0.1376376376376376,0.009472059647234816
-0.13263263263263259,0.008795707619531436
-0.12762762762762758,0.008144405666928183
-0.12262262262262258,0.007518153789425055
-0.11761761761761758,0.006916951987022052
-0.11261261261261257,0.006340800259719174
-0.10760760760760757,0.005789698607516421
-0.10260260260260257,0.005263647030413794
-0.09759759759759756,0.004762645528411291
-0.09259259259259256,0.004286694101508913
-0.08758758758758756,0.003835792749706661
-0.08258258258258255,0.0034099414730045336
-0.07757757757757755,0.0030091402714025315
-0.07257257257257255,0.0026333891449006547
-0.06756756756756754,0.002282688093498903
-0.06256256256256254,0.0019570371171972758
-0.05755755755755754,0.0016564362159957743
-0.052552552552552534,0.001380885389894398
-0.04754754754754753,0.0011303846388931466
-0.04254254254254253,0.0009049339629920205
-0.037537537537537524,0.0007045333621910194
-0.03253253253253252,0.0005291828364901434
-0.027527527527527518,0.00037888238588939263
-0.022522522522522515,0.00025363201038876694
-0.01751751751751751,0.00015343170998826644
-0.012512512512512508,7.828148468789104e-05
-0.007507507507507505,2.8181334487640775e-05
-0.0025025025025025016,3.1312593875156416e-06
0.0025025025025025016,3.1312593875156416e-06
0.007507507507507505,2.8181334487640775e-05
0.012512512512512508,7.828148468789104e-05
0.01751751751751751,0.00015343170998826644
0.022522522522522515,0.00025363201038876694
0.027527527527527518,0.00037888238588939263
0.03253253253253252,0.0005291828364901434
0.037537537537537524,0.0007045333621910194
0.04254254254254253,0.0009049339629920205
0.04754754754754753,0.0011303846388931466
0.052552552552552534,0.001380885389894398
0.05755755755755754,0.0016564362159957743
0.06256256256256254,0.0019570371171972758
0.06756756756756754,0.002282688093498903
0.07257257257257255,0.0026333891449006547
0.07757757757757755,0.0030091402714025315
0.08258258258258255,0.0034099414730045336
0.08758758758758756,0.003835792749706661
0.09259259259259256,0.004286694101508913
0.09759759759759756,0.004762645528411291
0.10260260260260257,0.005263647030413794
0.10760760760760757,0.005789698607516421
0.11261261261261257,0.006340800259719174
0.11761761761761758,0.006916951987022052
0.12262262262262258,0.007518153789425055
0.12762762762762758,0.008144405666928183
0.13263263263263259,0.008795707619531436
0.1376376376376376,0.009472059647234816
0.1426426426426426,0.01017346175003832
0.1476476476476476,0.010899913927941948
0.1526526526526526,0.011651416180945702
0.1576576576576576,0.012427968509049581
0.1626626626626626,0.013229570912253585
0.1676676676676676,0.014056223390557714
0.1726726726726726,0.01490792594396197
0.17767767767767761,0.01578467857246635
0.18268268268268262,0.016686481276070853
0.18768768768768762,0.017613334054775484
0.19269269269269262,0.018565236908580238
0.19769769769769763,0.019542189837485117
0.20270270270270263,0.020544192841490123
0.20770770770770763,0.021571245920595256
0.21271271271271264,0.02262334907480051
0.21771771771771764,0.02370050230410589
0.22272272272272264,0.024802705608511395
0.22772772772772765,0.02592995898801703
0.23273273273273265,0.027082262442622785
0.23773773773773765,0.028259615972328664
0.24274274274274266,0.029462019577134672
0.24774774774774766,0.030689473257040804
0.25275275275275266,0.03194197701204706
0.25775775775775767,0.03321953084215344
0.26276276276276267,0.03452213474735995
0.2677677677677677,0.03584978872766658
0.2727727727727727,0.03720249278307334
0.2777777777777777,0.03858024691358022
0.2827827827827827,0.03998305111918723
0.2877877877877877,0.04141090539989436
0.2927927927927927,0.042863809755701615
0.2977977977977977,0.044341764186609
0.3028028028028027,0.04584476869261651
0.3078078078078077,0.04737282327372414
0.3128128128128127,0.048925927929931896
0.3178178178178177,0.050504082661239784
0.3228228228228227,0.05210728746764779
0.3278278278278277,0.053735542349155924
0.3328328328328327,0.05538884730576418
0.3378378378378377,0.05706720233747257
0.3428428428428427,0.05877060744428107
0.3478478478478477,0.06049906262618971
0.3528528528528527,0.06225256788319847
0.35785785785785773,0.06403112321530735
0.36286286286286273,0.06583472862251637
0.36786786786786774,0.0676633841048255
0.37287287287287274,0.06951708966223476
0.37787787787787774,0.07139584529474415
0.38288288288288275,0.07329965100235365
0.38788788788788775,0.07522850678506329
0.39289289289289275,0.07718241264287305
0.39789789789789776,0.07916136857578293
0.40290290290290276,0.08116537458379294
0.40790790790790776,0.08319443066690307
0.41291291291291277,0.08524853682511334
0.41791791791791777,0.08732769305842372
0.4229229229229228,0.08943189936683424
0.4279279279279278,0.09156115575034487
0.4329329329329328,0.09371546220895563
0.4379379379379378,0.09589481874266652
0.4429429429429428,0.09809922535147754
0.4479479479479478,0.10032868203538867
0.4529529529529528,0.10258318879439993
0.4579579579579578,0.10486274562851132
0.4629629629629628,0.10716735253772283
0.4679679679679678,0.10949700952203446
0.4729729729729728,0.11185171658144623
0.4779779779779778,0.11423147371595813
0.4829829829829828,0.11663628092557013
0.4879879879879878,0.11906613821028227
0.4929929929929928,0.12152104557009454
0.4979979979979978,0.12400100300500692
0.5030030030030028,0.12650601051501945
0.5080080080080078,0.12903606810013207
0.5130130130130128,0.13159117576034485
0.5180180180180178,0.1341713334956577
0.5230230230230228,0.13677654130607073
0.5280280280280278,0.13940679919158389
0.5330330330330328,0.14206210715219714
0.5380380380380378,0.14474246518791054
0.5430430430430429,0.14744787329872405
0.5480480480480479,0.1501783314846377
0.5530530530530529,0.15293383974565145
0.5580580580580579,0.15571439808176535
0.5630630630630629,0.15852000649297934
0.5680680680680679,0.16135066497929348
0.5730730730730729,0.16420637354070775
0.5780780780780779,0.16708713217722215
0.5830830830830829,0.16999294088883665
0.5880880880880879,0.1729237996755513
0.5930930930930929,0.17587970853736606
0.5980980980980979,0.17886066747428095
0.6031031031031029,0.18186667648629598
0.6081081081081079,0.1848977355734111
0.6131131131131129,0.18795384473562637
0.6181181181181179,0.19103500397294176
0.6231231231231229,0.1941412132853573
0.6281281281281279,0.19727247267287293
0.6331331331331329,0.2004287821354887
0.6381381381381379,0.2036101416732046
0.6431431431431429,0.2068165512860206
0.6481481481481479,0.21004801097393674
0.6531531531531529,0.21330452073695302
0.6581581581581579,0.21658608057506942
0.6631631631631629,0.21989269048828594
0.6681681681681679,0.22322435047660258
0.6731731731731729,0.22658106054001934
0.6781781781781779,0.22996282067853624
0.6831831831831829,0.23336963089215326
0.6881881881881879,0.2368014911808704
0.693193193193193,0.24025840154468767
0.698198198198198,0.24374036198360505
0.703203203203203,0.24724737249762258
0.7082082082082084,0.25077943308674056
0.7132132132132134,0.2543365437509583
0.7182182182182184,0.2579187044902762
0.7232232232232234,0.2615259153046942
0.7282282282282284,0.2651581761942124
0.7332332332332334,0.26881548715883063
0.7382382382382384,0.27249784819854905
0.7432432432432434,0.27620525931336753
0.7482482482482484,0.2799377205032862
0.7532532532532534,0.28369523176830497
0.7582582582582584,0.28747779310842386
0.7632632632632634,0.2912854045236429
0.7682682682682684,0.29511806601396207
0.7732732732732734,0.2989757775793813
0.7782782782782784,0.3028585392199007
0.7832832832832834,0.30676635093552024
0.7882882882882885,0.3106992127262399
0.7932932932932935,0.31465712459205963
0.7982982982982985,0.31864008653297954
0.8033033033033035,0.32264809854899956
0.8083083083083085,0.3266811606401197
0.8133133133133135,0.33073927280634
0.8183183183183185,0.3348224350476604
0.8233233233233235,0.3389306473640809
0.8283283283283285,0.3430639097556016
0.8333333333333335,0.3472222222222223
0.8383383383383385,0.35140558476394324
0.8433433433433435,0.35561399738076427
0.8483483483483485,0.3598474600726854
0.8533533533533535,0.3641059728397067
0.8583583583583585,0.3683895356818281
0.8633633633633635,0.3726981485990496
0.8683683683683685,0.3770318115913713
0.8733733733733735,0.38139052465879303
0.8783783783783785,0.38577428780131495
0.8833833833833835,0.390183101018937
0.8883883883883885,0.3946169643116591
0.8933933933933935,0.3990758776794814
0.8983983983983985,0.4035598411224038
0.9034034034034035,0.4080688546404263
0.9084084084084085,0.412602918233549
0.9134134134134135,0.41716203190177176
0.9184184184184185,0.42174619564509463
0.9234234234234235,0.4263554094635177
0.9284284284284285,0.4309896733570408
0.9334334334334335,0.4356489873256641
0.9384384384384385,0.4403333513693875
0.9434434434434436,0.44504276548821103
0.9484484484484486,0.4497772296821347
0.9534534534534536,0.45453674395115845
0.9584584584584586,0.4593213082952824
0.9634634634634636,0.4641309227145064
0.9684684684684686,0.4689655872088305
0.9734734734734736,0.4738253017782548
0.9784784784784786,0.47871006642277925
0.9834834834834836,0.4836198811424038
0.9884884884884886,0.4885547459371284
0.9934934934934936,0.49351466080695316
0.9984984984984986,0.4984996257518781
1.0035035035035036,0.5035096407719031
1.0085085085085086,0.5085447058670283
1.0135135135135136,0.5136048210372536
1.0185185185185186,0.518689986282579
1.0235235235235236,0.5238002016030044
1.0285285285285286,0.5289354669985301
1.0335335335335336,0.5340957824691559
1.0385385385385386,0.5392811480148818
1.0435435435435436,0.5444915636357078
1.0485485485485486,0.549727029331634
1.0535535535535536,0.5549875451026602
1.0585585585585586,0.5602731109487867
1.0635635635635636,0.5655837268700132
1.0685685685685686,0.5709193928663399
1.0735735735735736,0.5762801089377667
1.0785785785785786,0.5816658750842936
1.0835835835835836,0.5870766913059206
1.0885885885885886,0.5925125576026478
1.0935935935935936,0.5979734739744751
1.0985985985985987,0.6034594404214024
1.1036036036036037,0.60897045694343
1.1086086086086087,0.6145065235405577
1.1136136136136137,0.6200676402127854
1.1186186186186187,0.6256538069601133
1.1236236236236237,0.6312650237825413
1.1286286286286287,0.6369012906800695
1.1336336336336337,0.6425626076526978
1.1386386386386387,0.6482489747004262
1.1436436436436437,0.6539603918232547
1.1486486486486487,0.6596968590211834
1.1536536536536537,0.6654583762942121
1.1586586586586587,0.6712449436423411
1.1636636636636637,0.6770565610655701
1.1686686686686687,0.6828932285638992
1.1736736736736737,0.6887549461373286
1.1786786786786787,0.6946417137858579
1.1836836836836837,0.7005535315094875
1.1886886886886887,0.7064903993082171
1.1936936936936937,0.7124523171820469
1.1986986986986987,0.7184392851309769
1.2037037037037037,0.7244513031550068
1.2087087087087087,0.730488371254137
1.2137137137137137,0.7365504894283673
1.2187187187187187,0.7426376576776977
1.2237237237237237,0.7487498760021283
1.2287287287287287,0.7548871444016589
1.2337337337337337,0.7610494628762897
1.2387387387387387,0.7672368314260206
1.2437437437437437,0.7734492500508516
1.2487487487487487,0.7796867187507828
1.2537537537537538,0.7859492375258141
1.2587587587587588,0.7922368063759455
1.2637637637637638,0.798549425301177
1.2687687687687688,0.8048870943015087
1.2737737737737738,0.8112498133769405
1.2787787787787788,0.8176375825274724
1.2837837837837838,0.8240504017531044
1.2887887887887888,0.8304882710538366
1.2937937937937938,0.8369511904296689
1.2987987987987988,0.8434391598806013
1.3038038038038038,0.8499521794066338
1.3088088088088088,0.8564902490077665
1.3138138138138138,0.8630533686839993
1.3188188188188188,0.8696415384353322
1.3238238238238238,0.8762547582617652
1.3288288288288288,0.8828930281632984
1.3338338338338338,0.8895563481399317
1.3388388388388388,0.8962447181916651
1.3438438438438438,0.9029581383184986
1.3488488488488488,0.9096966085204323
1.3538538538538538,0.9164601287974661
1.3588588588588588,0.9232486991496
1.3638638638638638,0.930062319576834
1.3688688688688688,0.9369009900791682
1.3738738738738738,0.9437647106566025
1.3788788788788788,0.9506534813091368
1.3838838838838838,0.9575673020367714
1.3888888888888888,0.9645061728395061
1.3938938938938938,0.9714700937173409
1.3988988988988988,0.9784590646702758
1.4039039039039038,0.9854730856983108
1.4089089089089089,0.992512156801446
1.4139139139139139,0.9995762779796813
1.4189189189189189,1.0066654492330167
1.4239239239239239,1.0137796705614524
1.4289289289289289,1.020918941964988
1.4339339339339339,1.0280832634436237
1.4389389389389389,1.0352726349973596
1.4439439439439439,1.0424870566261957
1.4489489489489489,1.0497265283301318
1.4539539539539539,1.0569910501091682
1.4589589589589589,1.0642806219633045
1.4639639639639639,1.0715952438925411
1.468968968968969,1.0789349158968777
1.473973973973974,1.0862996379763146
1.478978978978979,1.0936894101308514
1.483983983983984,1.1011042323604885
1.488988988988989,1.1085441046652256
1.493993993993994,1.1160090270450629
1.498998998998999,1.1234989995000004
1.5040040040040044,1.1310140220300386
1.5090090090090094,1.1385540946351762
1.5140140140140144,1.146119217315414
1.5190190190190194,1.153709390070752
1.5240240240240244,1.16132461290119
1.5290290290290294,1.168964885806728
1.5340340340340344,1.1766302087873666
1.5390390390390394,1.1843205818431048
1.5440440440440444,1.1920360049739434
1.5490490490490494,1.199776478179882
1.5540540540540544,1.2075420014609208
1.5590590590590594,1.2153325748170598
1.5640640640640644,1.2231481982482988
1.5690690690690694,1.230988871754638
1.5740740740740744,1.2388545953360772
1.5790790790790794,1.2467453689926167
1.5840840840840844,1.2546611927242564
1.5890890890890894,1.262602066530996
1.5940940940940944,1.2705679904128357
1.5990990990990994,1.2785589643697757
1.6041041041041044,1.2865749884018158
1.6091091091091094,1.294616062508956
1.6141141141141144,1.3026821866911962
1.6191191191191194,1.3107733609485366
1.6241241241241244,1.3188895852809772
1.6291291291291294,1.3270308596885179
1.6341341341341344,1.3351971841711587
1.6391391391391394,1.3433885587288996
1.6441441441441444,1.3516049833617405
1.6491491491491495,1.3598464580696819
1.6541541541541545,1.368112982852723
1.6591591591591595,1.3764045577108646
1.6641641641641645,1.3847211826441062
1.6691691691691695,1.3930628576524478
1.6741741741741745,1.4014295827358896
1.6791791791791795,1.4098213578944314
1.6841841841841845,1.4182381831280735
1.6891891891891895,1.4266800584368158
1.6941941941941945,1.435146983820658
1.6991991991991995,1.4436389592796004
1.7042042042042045,1.452155984813643
1.7092092092092095,1.4606980604227857
1.7142142142142145,1.4692651861070285
1.7192192192192195,1.4778573618663713
1.7242242242242245,1.4864745877008143
1.7292292292292295,1.4951168636103576
1.7342342342342345,1.5037841895950008
1.7392392392392395,1.5124765656547443
1.7442442442442445,1.5211939917895878
1.7492492492492495,1.5299364679995315
1.7542542542542545,1.5387039942845753
1.7592592592592595,1.5474965706447192
1.7642642642642645,1.5563141970799632
1.7692692692692695,1.5651568735903074
1.7742742742742745,1.5740246001757519
1.7792792792792795,1.5829173768362963
1.7842842842842845,1.5918352035719407
1.7892892892892895,1.6007780803826854
1.7942942942942945,1.6097460072685303
1.7992992992992995,1.6187389842294753
1.8043043043043046,1.6277570112655202
1.8093093093093096,1.6368000883766654
1.8143143143143146,1.6458682155629107
1.8193193193193196,1.6549613928242561
1.8243243243243246,1.6640796201607018
1.8293293293293296,1.6732228975722474
1.8343343343343346,1.6823912250588933
1.8393393393393396,1.6915846026206391
1.8443443443443446,1.7008030302574852
1.8493493493493496,1.7100465079694314
1.8543543543543546,1.7193150357564777
1.8593593593593596,1.728608613618624
1.8643643643643646,1.7379272415558706
1.8693693693693696,1.7472709195682172
1.8743743743743746,1.756639647655664
1.8793793793793796,1.766033425818211
1.8843843843843846,1.7754522540558582
1.8893893893893896,1.7848961323686052
1.8943943943943946,1.7943650607564525
1.8993993993993996,1.8038590392194
1.9044044044044046,1.8133780677574476
1.9094094094094096,1.8229221463705951
1.9144144144144146,1.8324912750588431
1.9194194194194196,1.842085453822191
1.9244244244244246,1.851704682660639
1.9294294294294296,1.8613489615741872
1.9344344344344346,1.8710182905628354
1.9394394394394396,1.880712669626584
1.9444444444444446,1.8904320987654324
1.9494494494494496,1.900176577979381
1.9544544544544546,1.90994610726843
1.9594594594594597,1.9197406866325788
1.9644644644644647,1.929560316071828
1.9694694694694697,1.9394049955861772
1.9744744744744747,1.9492747251756264
1.9794794794794797,1.9591695048401758
1.9844844844844847,1.9690893345798255
1.9894894894894897,1.9790342143945752
1.9944944944944947,1.9890041442844248
1.9994994994994997,1.9989991242493748
2.0045045045045047,2.009019154289425
2.0095095095095097,2.019064234404575
2.0145145145145147,2.0291343645948254
2.0195195195195197,2.039229544860176
2.0245245245245247,2.0493497752006262
2.0295295295295297,2.059495055616177
2.0345345345345347,2.069665386106828
2.0395395395395397,2.079860766672579
2.0445445445445447,2.0900811973134297
2.0495495495495497,2.100326678029381
2.0545545545545547,2.1105972088204323
2.0595595595595597,2.1208927896865837
2.0645645645645647,2.1312134206278355
2.0695695695695697,2.141559101644187
2.0745745745745747,2.1519298327356386
2.0795795795795797,2.162325613902191
2.0845845845845847,2.1727464451438427
2.0895895895895897,2.183192326460595
2.0945945945945947,2.1936632578524473
2.0995995995995997,2.2041592393193996
2.1046046046046047,2.2146802708614524
2.1096096096096097,2.225226352478605
2.1146146146146148,2.235797484170858
2.1196196196196198,2.2463936659382107
2.1246246246246248,2.257014897780664
2.1296296296296298,2.267661179698217
2.1346346346346348,2.2783325116908704
2.1396396396396398,2.2890288937586236
2.1446446446446448,2.2997503259014773
2.1496496496496498,2.310496808119431
2.1546546546546548,2.3212683404124848
2.15965965965966,2.332064922780639
2.164664664664665,2.3428865552238927
2.16966966966967,2.353733237742247
2.174674674674675,2.3646049703357015
2.17967967967968,2.3755017530042557
2.184684684684685,2.3864235857479104
2.18968968968969,2.397370468566665
2.194694694694695,2.4083424014605197
2.1996996996997,2.419339384429475
2.204704704704705,2.43036141747353
2.20970970970971,2.441408500592685
2.214714714714715,2.4524806337869403
2.21971971971972,2.463577817056296
2.224724724724725,2.4747000504007515
2.22972972972973,2.485847333820307
2.234734734734735,2.4970196673149627
2.23973973973974,2.508217050884719
2.244744744744745,2.519439484529575
2.24974974974975,2.530686968249531
2.254754754754755,2.5419595020445875
2.25975975975976,2.5532570859147437
2.264764764764765,2.56457971986
2.26976976976977,2.5759274038803572
2.274774774774775,2.587300137975814
2.27977977977978,2.598697922146371
2.284784784784785,2.610120756392028
2.28978978978979,2.621568640712785
2.294794794794795,2.6330415751086425
2.2997997997998,2.6445395595796
2.304804804804805,2.6560625941256575
2.30980980980981,2.667610678746815
2.314814814814815,2.679183813443073
2.31981981981982,2.690781998214431
2.324824824824825,2.702405233060889
2.32982982982983,2.714053517982447
2.334834834834835,2.7257268529791054
2.33983983983984,2.737425238050864
2.344844844844845,2.7491486731977224
2.34984984984985,2.760897158419681
2.354854854854855,2.77267069371674
2.35985985985986,2.7844692790888987
2.364864864864865,2.7962929145361577
2.36986986986987,2.808141600058517
2.374874874874875,2.8200153356559765
2.37987987987988,2.831914121328536
2.384884884884885,2.8438379570761954
2.38988988988989,2.8557868428989552
2.394894894894895,2.867760778796815
2.3998998998999,2.879759764769775
2.404904904904905,2.891783800817835
2.40990990990991,2.9038328869409953
2.414914914914915,2.9159070231392556
2.41991991991992,2.928006209412616
2.424924924924925,2.9401304457610764
2.42992992992993,2.9522797321846372
2.434934934934935,2.964454068683298
2.43993993993994,2.976653455257059
2.444944944944945,2.98887789190592
2.44994994994995,3.001127378629881
2.454954954954955,3.0134019154289424
2.45995995995996,3.0257015023031038
2.464964964964965,3.0380261392523655
2.46996996996997,3.0503758262767273
2.474974974974975,3.062750563376189
2.47997997997998,3.075150350550751
2.484984984984985,3.087575187800413
2.48998998998999,3.1000250751251754
2.494994994994995,3.1125000125250377
2.5,3.125


==> data/rho_laplace.csv <==
-7.0,4.675929243326643
-6.858585858585859,4.553458789785932
-6.717171717171717,4.431352229253725
-6.575757575757576,4.309623650879572
-6.434343434343434,4.188288101128316
-6.292929292929293,4.067361507783103
-6.151515151515151,3.9468607313400823
-6.01010101010101,3.8268037381696236
-5.8686868686868685,3.7072095948727912
-5.7272727272727275,3.5880986783708355
-5.585858585858586,3.4694926816921265
-5.444444444444445,3.351414796837233
-5.303030303030303,3.233889835047977
-5.161616161616162,3.1169443914348234
-5.020202020202021,3.00060691560572
-4.878787878787879,2.884908181967782
-4.737373737373737,2.7698810772026494
-4.595959595959596,2.6555612550390344
-4.454545454545455,2.541987155598666
-4.313131313131313,2.429200426757231
-4.171717171717171,2.3172461656240637
-4.03030303030303,2.2061735563283547
-3.888888888888889,2.0960359794664583
-3.7474747474747474,1.9868918953912216
-3.6060606060606064,1.8788051519307818
-3.464646464646465,1.7718459256249857
-3.3232323232323235,1.666091332295477
-3.181818181818182,1.5616264914436706
-3.0404040404040407,1.4585455745104754
-2.898989898989899,1.3569530733181692
-2.757575757575758,1.2569652672846579
-2.616161616161616,1.1587120673288993
-2.474747474747475,1.0623389771081186
-2.333333333333334,0.9680095861981077
-2.191919191919192,0.8759084100738059
-2.050505050505051,0.786244266939009
-1.9090909090909092,0.6992542626284931
-1.7676767676767682,0.6152084205429069
-1.6262626262626263,0.5344149976365296
-1.4848484848484853,0.4572265558401984
-1.3434343434343434,0.38404656166892753
-1.2020202020202024,0.31533614561087503
-1.0606060606060606,0.2516204004824849
-0.9191919191919196,0.1934923631695319
-0.7777777777777777,0.14161245622703295
-0.6363636363636367,0.09669923043518237
-0.4949494949494948,0.05950600427077863
-0.3535353535353538,0.03077785868202786
-0.21212121212121282,0.011186517922069943
-0.07070707070707094,0.0012490954594712035
0.07070707070707005,0.0012490967790001893
0.21212121212121193,0.0111865182723703
0.3535353535353529,0.03077785735904256
0.4949494949494948,0.05950600427077863
0.6363636363636358,0.09669923504412972
0.7777777777777777,0.14161245622703295
0.9191919191919187,0.19349236038217602
1.0606060606060606,0.2516204004824849
1.2020202020202024,0.31533614561087503
1.3434343434343425,0.3840465616586325
1.4848484848484844,0.45722655496056847
1.6262626262626263,0.5344149976365296
1.7676767676767682,0.6152084205429069
1.9090909090909083,0.6992542622125691
2.05050505050505,0.7862442658018697
2.191919191919192,0.8759084100738059
2.333333333333332,0.9680095831044812
2.474747474747474,1.062338983275807
2.616161616161616,1.1587120673288993
2.757575757575758,1.2569652672846579
2.898989898989898,1.3569530630892508
3.0404040404040398,1.458545571775267
3.1818181818181817,1.5616264943565468
3.3232323232323235,1.666091332295477
3.4646464646464636,1.7718459201223953
3.6060606060606055,1.8788051588725703
3.7474747474747474,1.9868918953912216
3.8888888888888893,2.0960359668932567
4.030303030303029,2.2061735319794784
4.171717171717171,2.3172461656240637
4.313131313131313,2.429200426757231
4.454545454545453,2.5419871514231853
4.595959595959595,2.655561234152384
4.737373737373737,2.7698810772026494
4.878787878787879,2.884908181967782
5.020202020202019,3.0006069312474493
5.161616161616161,3.1169443594136865
5.303030303030303,3.233889835047977
5.444444444444445,3.351414796837233
5.585858585858585,3.4694926945104183
5.727272727272727,3.588098672007343
5.8686868686868685,3.7072095948727912
6.01010101010101,3.8268037381696236
6.1515151515151505,3.9468607419097985
6.292929292929292,4.067361514558942
6.434343434343434,4.188288101128316
6.575757575757574,4.30962365129475
6.717171717171716,4.431352210307064
6.858585858585858,4.553458828453522
7.0,4.675929243326643


==> data/rho_poisson.csv <==
0.0,
0.10101010101010101,2.556449793352661
0.20202020202020202,2.252929320151776
0.30303030303030304,2.0022621948058954
0.40404040404040403,1.7859181071964592
0.5050505050505051,1.5950963972855787
0.6060606060606061,1.4246135899511518
0.7070707070707071,1.2710446184572335
0.8080808080808081,1.1319551481787329
0.9090909090909091,1.005525028661423
1.0101010101010102,0.8903414618034255
1.1111111111111112,0.7852758077663515
1.2121212121212122,0.6894055805810253
1.3131313131313131,0.601962631463381
1.4141414141414141,0.5222973710396421
1.5151515151515151,0.44985326559629657
1.6161616161616161,0.38414816392909445
1.7171717171717171,0.32476031012207596
1.8181818181818181,0.27131765834092825
1.9191919191919191,0.223489569070499
2.0202020202020203,0.1809802580713873
2.121212121212121,0.1435235586070851
2.2222222222222223,0.11087868344369234
2.323232323232323,0.0828267588657976
2.4242424242424243,0.059167962519493855
2.525252525252525,0.03971913903925861
2.6262626262626263,0.024311797730658835
2.727272727272727,0.012790418715477259
2.8282828282828283,0.005011010329635024
2.929292929292929,0.0008398728441187941
3.0303030303030303,0.0001525328893974276
3.131313131313131,0.002832820098106481
3.2323232323232323,0.00877206300144584
3.3333333333333335,0.017868385526086605
3.4343434343434343,0.030026088833863263
3.5353535353535355,0.0451551059420785
3.6363636363636362,0.06317051871802182
3.7373737373737375,0.0839921285773837
3.8383838383838382,0.10754407362361729
3.9393939393939394,0.13375448611299934
4.040404040404041,0.16255518507184608
4.141414141414141,0.19388139966886797
4.242424242424242,0.22767151958969567
4.343434343434343,0.26386686919707714
4.444444444444445,0.3024115027093641
4.545454545454545,0.3432520180075702
4.646464646464646,0.3863373870000286
4.747474747474747,0.43161880074404024
4.848484848484849,0.4790495277538742
4.94949494949495,0.5285847841208735
5.05050505050505,0.5801816142398568
5.151515151515151,0.6337987810807331
5.252525252525253,0.6893966650691112
5.353535353535354,0.7469371707478558
5.454545454545454,0.8063836404852012
5.555555555555555,0.8677007745767593
5.656565656565657,0.9308545571599716
5.757575757575758,0.9958121874218246
5.858585858585858,1.0625420156353904
5.959595959595959,1.131013483608772
6.0606060606060606,1.2011970691724034
6.161616161616162,1.2730642343680874
6.262626262626262,1.3465873770362755
6.363636363636363,1.421739785527409
6.4646464646464645,1.4984955962894073
6.565656565656566,1.5768297541064538
6.666666666666667,1.656717974785142
6.767676767676767,1.7381367101025145
6.8686868686868685,1.8210631148471474
6.96969696969697,1.905475015799368
7.070707070707071,1.9913508825100337
7.171717171717171,2.078669799749388
7.2727272727272725,2.1674114415083707
7.373737373737374,2.257556046444524
7.474747474747475,2.3490843946735485
7.575757575757575,2.4419777858155776
7.6767676767676765,2.5362180182124696
7.777777777777778,2.631787369239122
7.878787878787879,2.7286685766376877
7.979797979797979,2.8268448208091925
8.080808080808081,2.926299708001835
8.181818181818182,3.027017254340052
8.282828282828282,3.128981870642331
8.383838383838384,3.2321783479797297
8.484848484848484,3.3365918439304423
8.585858585858587,3.442207869489021
8.686868686868687,3.5490122765916574
8.787878787878787,3.6569912462218035
8.88888888888889,3.766131277062687
8.98989898989899,3.8764191746656813
9.09090909090909,3.9878420411055515
9.191919191919192,4.100387265095538
9.292929292929292,4.214042512536924
9.393939393939394,4.3287957174795935
9.494949494949495,4.4446350734713995
9.595959595959595,4.561549025275678
9.696969696969697,4.679526260937521
9.797979797979798,4.7985557041806715
9.8989898989899,4.918626507117974
10.0,5.039728043259359


==> data/rho_uniform.csv <==
-2.0,
-1.995995995995996,
-1.991991991991992,
-1.987987987987988,
-1.983983983983984,
-1.97997997997998,
-1.975975975975976,
-1.971971971971972,
-1.967967967967968,
-1.9639639639639639,
-1.95995995995996,
-1.955955955955956,
-1.951951951951952,
-1.947947947947948,
-1.9439439439439439,
-1.93993993993994,
-1.935935935935936,
-1.931931931931932,
-1.927927927927928,
-1.9239239239239239,
-1.91991991991992,
-1.915915915915916,
-1.911911911911912,
-1.907907907907908,
-1.9039039039039038,
-1.8998998998999,
-1.8958958958958958,
-1.8918918918918919,
-1.887887887887888,
-1.8838838838838838,
-1.87987987987988,
-1.8758758758758758,
-1.8718718718718719,
-1.867867867867868,
-1.8638638638638638,
-1.85985985985986,
-1.8558558558558558,
-1.8518518518518519,
-1.8478478478478477,
-1.8438438438438438,
-1.83983983983984,
-1.8358358358358358,
-1.8318318318318318,
-1.8278278278278277,
-1.8238238238238238,
-1.8198198198198199,
-1.8158158158158157,
-1.8118118118118118,
-1.8078078078078077,
-1.8038038038038038,
-1.7997997997997999,
-1.7957957957957957,
-1.7917917917917918,
-1.7877877877877877,
-1.7837837837837838,
-1.7797797797797799,
-1.7757757757757757,
-1.7717717717717718,
-1.7677677677677677,
-1.7637637637637638,
-1.7597597597597598,
-1.7557557557557557,
-1.7517517517517518,
-1.7477477477477477,
-1.7437437437437437,
-1.7397397397397398,
-1.7357357357357357,
-1.7317317317317318,
-1.7277277277277276,
-1.7237237237237237,
-1.7197197197197198,
-1.7157157157157157,
-1.7117117117117118,
-1.7077077077077076,
-1.7037037037037037,
-1.6996996996996998,
-1.6956956956956957,
-1.6916916916916918,
-1.6876876876876876,
-1.6836836836836837,
-1.6796796796796798,
-1.6756756756756757,
-1.6716716716716717,
-1.6676676676676676,
-1.6636636636636637,
-1.6596596596596598,
-1.6556556556556556,
-1.6516516516516517,
-1.6476476476476476,
-1.6436436436436437,
-1.6396396396396398,
-1.6356356356356356,
-1.6316316316316315,
-1.6276276276276276,
-1.6236236236236237,
-1.6196196196196198,
-1.6156156156156156,
-1.6116116116116115,
-1.6076076076076076,
-1.6036036036036037,
-1.5995995995995997,
-1.5955955955955956,
-1.5915915915915915,
-1.5875875875875876,
-1.5835835835835836,
-1.5795795795795795,
-1.5755755755755756,
-1.5715715715715715,
-1.5675675675675675,
-1.5635635635635636,
-1.5595595595595595,
-1.5555555555555556,
-1.5515515515515514,
-1.5475475475475475,
-1.5435435435435436,
-1.5395395395395395,
-1.5355355355355356,
-1.5315315315315314,
-1.5275275275275275,
-1.5235235235235236,
-1.5195195195195195,
-1.5155155155155156,
-1.5115115115115114,
-1.5075075075075075,
-1.5035035035035036,
-1.4994994994994995,
-1.4954954954954955,
-1.4914914914914914,
-1.4874874874874875,
-1.4834834834834836,
-1.4794794794794794,
-1.4754754754754755,
-1.4714714714714714,
-1.4674674674674675,
-1.4634634634634636,
-1.4594594594594594,
-1.4554554554554555,
-1.4514514514514514,
-1.4474474474474475,
-1.4434434434434436,
-1.4394394394394394,
-1.4354354354354353,
-1.4314314314314314,
-1.4274274274274275,
-1.4234234234234235,
-1.4194194194194194,
-1.4154154154154153,
-1.4114114114114114,
-1.4074074074074074,
-1.4034034034034035,
-1.3993993993993994,
-1.3953953953953953,
-1.3913913913913913,
-1.3873873873873874,
-1.3833833833833835,
-1.3793793793793794,
-1.3753753753753752,
-1.3713713713713713,
-1.3673673673673674,
-1.3633633633633635,
-1.3593593593593594,
-1.3553553553553552,
-1.3513513513513513,
-1.3473473473473474,
-1.3433433433433435,
-1.3393393393393394,
-1.3353353353353352,
-1.3313313313313313,
-1.3273273273273274,
-1.3233233233233235,
-1.3193193193193193,
-1.3153153153153152,
-1.3113113113113113,
-1.3073073073073074,
-1.3033033033033035,
-1.2992992992992993,
-1.2952952952952952,
-1.2912912912912913,
-1.2872872872872874,
-1.2832832832832834,
-1.2792792792792793,
-1.2752752752752752,
-1.2712712712712713,
-1.2672672672672673,
-1.2632632632632632,
-1.2592592592592593,
-1.2552552552552552,
-1.2512512512512513,
-1.2472472472472473,
-1.2432432432432432,
-1.2392392392392393,
-1.2352352352352352,
-1.2312312312312312,
-1.2272272272272273,
-1.2232232232232232,
-1.2192192192192193,
-1.2152152152152151,
-1.2112112112112112,
-1.2072072072072073,
-1.2032032032032032,
-1.1991991991991993,
-1.1951951951951951,
-1.1911911911911912,
-1.1871871871871873,
-1.1831831831831832,
-1.179179179179179,
-1.1751751751751751,
-1.1711711711711712,
-1.1671671671671673,
-1.1631631631631631,
-1.159159159159159,
-1.155155155155155,
-1.1511511511511512,
-1.1471471471471473,
-1.1431431431431431,
-1.139139139139139,
-1.135135135135135,
-1.1311311311311312,
-1.1271271271271273,
-1.1231231231231231,
-1.119119119119119,
-1.115115115115115,
-1.1111111111111112,
-1.1071071071071072,
-1.103103103103103,
-1.099099099099099,
-1.095095095095095,
-1.0910910910910911,
-1.0870870870870872,
-1.083083083083083,
-1.079079079079079,
-1.075075075075075,
-1.0710710710710711,
-1.0670670670670672,
-1.063063063063063,
-1.059059059059059,
-1.055055055055055,
-1.0510510510510511,
-1.0470470470470472,
-1.043043043043043,
-1.039039039039039,
-1.035035035035035,
-1.031031031031031,
-1.0270270270270272,
-1.023023023023023,
-1.019019019019019,
-1.015015015015015,
-1.011011011011011,
-1.007007007007007,
-1.003003003003003,
-0.9989989989989989,6.214108223881207
-0.994994994994995,4.606675324650212
-0.9909909909909911,4.020897701106928
-0.986986986986987,3.655186006714277
-0.982982982982983,3.3889391665423414
-0.9789789789789789,3.179651296403064
-0.974974974974975,3.0073232264062906
-0.9709709709709711,2.86093264867151
-0.9669669669669669,2.7337544715272637
-0.962962962962963,2.621381818456537
-0.9589589589589589,2.520769523196721
-0.954954954954955,2.4297251366501085
-0.9509509509509511,2.3466175596789216
-0.9469469469469469,2.2702003876924377
-0.942942942942943,2.199499706293548
-0.9389389389389389,2.1337400297167988
-0.934934934934935,2.0722938081931392
-0.930930930930931,2.01464603979412
-0.9269269269269269,1.960368869426831
-0.922922922922923,1.9091029726748674
-0.9189189189189189,1.860543659579023
-0.914914914914915,1.8144303313665378
-0.910910910910911,1.770538363839221
-0.9069069069069069,1.7286727765830494
-0.902902902902903,1.6886632363052958
-0.8988988988988988,1.650360070520833
-0.8948948948948949,1.613631055930261
-0.8908908908908908,1.578358807566453
-0.8868868868868869,1.5444386387026554
-0.882882882882883,1.5117767931983213
-0.8788788788788788,1.4802889751138568
-0.8748748748748749,1.4498991175507177
-0.8708708708708708,1.4205383454798712
-0.8668668668668669,1.3921440969974372
-0.862862862862863,1.364659374826732
-0.8588588588588588,1.3380321055662328
-0.8548548548548549,1.3122145885911733
-0.8508508508508508,1.2871630199645225
-0.8468468468468469,1.262837079430044
-0.8428428428428429,1.2391995707157217
-0.8388388388388388,1.2162161070975184
-0.8348348348348349,1.193854835556822
-0.8308308308308308,1.1720861939831675
-0.8268268268268268,1.1508826967827361
-0.8228228228228229,1.1302187449956704
-0.8188188188188188,1.1100704576351101
-0.8148148148148149,1.0904155214639317
-0.8108108108108107,1.071233056842169
-0.8068068068068068,1.0525034976252403
-0.8028028028028029,1.0342084833831628
-0.7987987987987988,1.0163307624544722
-0.7947947947947949,0.9988541045535663
-0.7907907907907907,0.9817632218235768
-0.7867867867867868,0.9650436973739427
-0.7827827827827827,0.9486819204669853
-0.7787787787787788,0.9326650276247029
-0.7747747747747749,0.9169808490184792
-0.7707707707707707,0.9016178595830818
-0.7667667667667668,0.8865651343640094
-0.7627627627627627,0.8718123076657693
-0.7587587587587588,0.8573495356193549
-0.7547547547547548,0.8431674618311458
-0.7507507507507507,0.8292571858137973
-0.7467467467467468,0.8156102339330594
-0.7427427427427427,0.8022185326336979
-0.7387387387387387,0.7890743837333087
-0.7347347347347348,0.7761704415952791
-0.7307307307307307,0.7634996920119773
-0.7267267267267268,0.7510554326466874
-0.7227227227227226,0.7388312548982289
-0.7187187187187187,0.7268210270658858
-0.7147147147147148,0.7150188787043369
-0.7107107107107107,0.7034191860690839
-0.7067067067067068,0.6920165585624227
-0.7027027027027026,0.6808058260985455
-0.6986986986986987,0.6697820273140052
-0.6946946946946948,0.6589403985565604
-0.6906906906906907,0.6482763635915615
-0.6866866866866868,0.637785523970492
-0.6826826826826826,0.6274636500112107
-0.6786786786786787,0.6173066723438823
-0.6746746746746748,0.607310673980546
-0.6706706706706707,0.5974718828699
-0.6666666666666667,0.5877866649021192
-0.6626626626626626,0.5782515173314503
-0.6586586586586587,0.5688630625870276
-0.6546546546546548,0.5596180424447234
-0.6506506506506506,0.550513312535081
-0.6466466466466467,0.541545837164338
-0.6426426426426426,0.5327126844273768
-0.6386386386386387,0.5240110215930913
-0.6346346346346345,0.5154381107441502
-0.6306306306306306,0.5069913046545348
-0.6266266266266267,0.4986680428894539
-0.6226226226226226,0.4904658481134201
-0.6186186186186187,0.4823823225932993
-0.6146146146146145,0.4744151448841137
-0.6106106106106106,0.4665620666862776
-0.6066066066066067,0.45882090986372964
-0.6026026026026026,0.45118956361320195
-0.5985985985985987,0.44366598177552546
-0.5945945945945945,0.4362481802805192
-0.5905905905905906,0.42893423471758935
-0.5865865865865867,0.4217222780246934
-0.5825825825825826,0.41461049828883356
-0.5785785785785786,0.40759713665168734
-0.5745745745745745,0.40068048531441236
-0.5705705705705706,0.39385888563605737
-0.5665665665665667,0.3871307263203639
-0.5625625625625625,0.38049444168608487
-0.5585585585585586,0.37394851001626295
-0.5545545545545545,0.3674914519821796
-0.5505505505505506,0.36112182913798413
-0.5465465465465467,0.35483824248222745
-0.5425425425425425,0.34863933108278655
-0.5385385385385386,0.3425237707618627
-0.5345345345345345,0.33649027283793653
-0.5305305305305306,0.33053758292176555
-0.5265265265265264,0.3246644797636619
-0.5225225225225225,0.31886977414947293
-0.5185185185185186,0.3131523078428137
-0.5145145145145145,0.3075109525712679
-0.5105105105105106,0.30194460905438614
-0.5065065065065064,0.2964522060714406
-0.5025025025025025,0.29103269956701644
-0.4984984984984986,0.28568507179261404
-0.49449449449449445,0.28040833048255687
-0.49049049049049054,0.27520150806257543
-0.4864864864864864,0.2700636608895375
-0.4824824824824825,0.26499386852087914
-0.4784784784784786,0.2599912330123605
-0.47447447447447444,0.25505487824285294
-0.4704704704704705,0.2501839492649304
-0.4664664664664664,0.24537761168009467
-0.4624624624624625,0.24063505103754285
-0.45845845845845856,0.23595547225542088
-0.4544544544544544,0.23133809906357994
-0.4504504504504505,0.2267821734668941
-0.4464464464464464,0.22228695522823963
-0.44244244244244246,0.21785172137030093
-0.43843843843843855,0.2134757656953859
-0.4344344344344344,0.20915839832249428
-0.4304304304304305,0.20489894524090885
-0.42642642642642636,0.2006967478796165
-0.42242242242242245,0.19655116269190687
-0.41841841841841854,0.19246156075451545
-0.4144144144144144,0.18842732738072301
-0.4104104104104105,0.18444786174684022
-0.40640640640640635,0.1805225765315354
-0.40240240240240244,0.17665089756749805
-0.3983983983983985,0.17283226350493772
-0.3943943943943944,0.16906612548645986
-0.3903903903903905,0.16535194683286633
-0.38638638638638634,0.16168920273945678
-0.3823823823823824,0.15807737998242707
-0.3783783783783783,0.1545159766349733
-0.3743743743743744,0.15100450179273447
-0.37037037037037046,0.14754247530821776
-0.3663663663663663,0.1441294275338707
-0.3623623623623624,0.1407648990734776
-0.3583583583583583,0.13744844054156782
-0.35435435435435436,0.1341796123305465
-0.35035035035035045,0.13095798438526124
-0.3463463463463463,0.12778313598473648
-0.3423423423423424,0.12465465553081807
-0.33833833833833826,0.12157214034347753
-0.33433433433433435,0.11853519646254428
-0.33033033033033044,0.11554343845563332
-0.3263263263263263,0.11259648923205667
-0.3223223223223224,0.10969397986250677
-0.31831831831831825,0.10683554940431363
-0.31431431431431434,0.10402084473208557
-0.3103103103103104,0.10124952037354863
-0.3063063063063063,0.09852123835041
-0.3023023023023024,0.09583566802407793
-0.29829829829829824,0.09319248594607302
-0.2942942942942943,0.09059137571298093
-0.2902902902902904,0.08803202782579218
-0.2862862862862863,0.08551413955349091
-0.28228228228228236,0.08303741480075254
-0.2782782782782782,0.08060156397961861
-0.2742742742742743,0.07820630388502581
-0.2702702702702702,0.07585135757406111
-0.26626626626626626,0.07353645424883495
-0.26226226226226235,0.07126132914285095
-0.2582582582582582,0.06902572341077269
-0.2542542542542543,0.06682938402147924
-0.25025025025025016,0.06467206365430979
-0.24624624624624625,0.06255352059840542
-0.24224224224224233,0.06047351865505113
-0.2382382382382382,0.058431827042933315
-0.23423423423423428,0.05642822030622691
-0.23023023023023015,0.05446247822542819
-0.22622622622622623,0.05253438573085766
-0.22222222222222232,0.050643732818754915
-0.21821821821821819,0.04879031446989389
-0.21421421421421427,0.04697393057064851
-0.21021021021021014,0.04519438583644004
-0.20620620620620622,0.043451489737503644
-0.2022022022022023,0.041745056426908525
-0.19819819819819817,0.040074904670774666
-0.19419419419419426,0.038440857780627544
-0.19019019019019012,0.036842743547833436
-0.1861861861861862,0.0352803941800649
-0.1821821821821823,0.033753646239741905
-0.17817817817817816,0.032262340584402145
-0.17417417417417425,0.03080632230895056
-0.1701701701701701,0.0293854406897436
-0.1661661661661662,0.027999549130463396
-0.16216216216216228,0.026648505109740303
-0.15815815815815815,0.025332170130482414
-0.15415415415415423,0.02405040967087415
-0.1501501501501501,0.02280309313700406
-0.14614614614614618,0.021590093817087895
-0.14214214214214227,0.02041128883725164
-0.13813813813813813,0.019266559118840204
-0.13413413413413422,0.018155789337221437
-0.13013013013013008,0.01707886788205299
-0.12612612612612617,0.016035686818984363
-0.12212212212212203,0.015026141852764095
-0.11811811811811812,0.014050132291726856
-0.1141141141141142,0.013107561013632696
-0.11011011011011007,0.012198334432835457
-0.10610610610610616,0.0113223624687548
-0.10210210210210202,0.010479558515630979
-0.09809809809809811,0.009669839413538866
-0.0940940940940942,0.008893125420642366
-0.09009009009009006,0.008149340186667709
-0.08608608608608614,0.007438410727578639
-0.08208208208208201,0.006760267401433869
-0.0780780780780781,0.006114843885411604
-0.07407407407407418,0.005502077153983422
-0.07007007007007005,0.004921907458223248
-0.06606606606606613,0.004374278306237749
-0.062062062062061996,0.0038591364447017533
-0.05805805805805808,0.003376431841489765
-0.05405405405405417,0.0029261176693887907
-0.05005005005005003,0.002508150290881962
-0.04604604604604612,0.002122489243993522
-0.04204204204204198,0.0017690972291839319
-0.03803803803803807,0.0014479400972872663
-0.034034034034034155,0.0011589868384825667
-0.03003003003003002,0.0009022095722912084
-0.026026026026026106,0.0006775835385933821
-0.02202202202202197,0.00048508708965870677
-0.018018018018018056,0.0003247016831840283
-0.01401401401401392,0.0001964118763348045
-0.010010010010010006,0.00010020532078594274
-0.006006006006006093,3.607275875829745e-05
-0.002002002002001957,4.00802004815623e-06
0.002002002002002179,4.00802004815623e-06
0.006006006006006093,3.607275875829745e-05
0.010010010010010006,0.00010020532078594274
0.01401401401401392,0.0001964118763348045
0.018018018018017834,0.0003247016831840283
0.022022022022022192,0.00048508708965870677
0.026026026026026106,0.0006775835385933821
0.03003003003003002,0.0009022095722912084
0.03403403403403393,0.0011589868384825667
0.03803803803803785,0.0014479400972871553
0.042042042042042205,0.0017690972291839319
0.04604604604604612,0.002122489243993522
0.05005005005005003,0.002508150290881962
0.054054054054053946,0.0029261176693887907
0.05805805805805786,0.003376431841489765
0.06206206206206222,0.0038591364447017533
0.06606606606606613,0.004374278306237749
0.07007007007007005,0.004921907458223248
0.07407407407407396,0.00550207715398331
0.07807807807807787,0.006114843885411604
0.08208208208208223,0.00676026740143398
0.08608608608608614,0.007438410727578639
0.09009009009009006,0.008149340186667709
0.09409409409409397,0.008893125420642366
0.09809809809809789,0.009669839413538866
0.10210210210210224,0.010479558515630979
0.10610610610610616,0.0113223624687548
0.11011011011011007,0.012198334432835457
0.11411411411411398,0.013107561013632696
0.1181181181181179,0.014050132291726745
0.12212212212212226,0.015026141852764095
0.12612612612612617,0.016035686818984363
0.13013013013013008,0.01707886788205299
0.134134134134134,0.018155789337221322
0.1381381381381379,0.01926655911884009
0.14214214214214227,0.02041128883725164
0.14614614614614618,0.021590093817087895
0.1501501501501501,0.02280309313700406
0.154154154154154,0.02405040967087415
0.15815815815815792,0.025332170130482303
0.16216216216216228,0.026648505109740303
0.1661661661661662,0.027999549130463396
0.1701701701701701,0.0293854406897436
0.17417417417417402,0.03080632230895056
0.17817817817817794,0.03226234058440203
0.1821821821821823,0.033753646239741905
0.1861861861861862,0.0352803941800649
0.19019019019019012,0.036842743547833436
0.19419419419419404,0.038440857780627544
0.1981981981981984,0.040074904670774784
0.2022022022022023,0.041745056426908525
0.20620620620620622,0.043451489737503644
0.21021021021021014,0.04519438583644004
0.21421421421421405,0.0469739305706484
0.2182182182182184,0.04879031446989401
0.22222222222222232,0.050643732818754915
0.22622622622622623,0.05253438573085766
0.23023023023023015,0.05446247822542819
0.23423423423423406,0.056428220306226795
0.23823823823823842,0.05843182704293343
0.24224224224224233,0.06047351865505113
0.24624624624624625,0.06255352059840542
0.25025025025025016,0.06467206365430979
0.2542542542542541,0.06682938402147912
0.25825825825825843,0.0690257234107728
0.26226226226226235,0.07126132914285095
0.26626626626626626,0.07353645424883495
0.2702702702702702,0.07585135757406111
0.2742742742742741,0.07820630388502556
0.27827827827827845,0.08060156397961872
0.28228228228228236,0.08303741480075254
0.2862862862862863,0.08551413955349091
0.2902902902902902,0.08803202782579206
0.2942942942942941,0.0905913757129808
0.29829829829829846,0.09319248594607314
0.3023023023023024,0.09583566802407793
0.3063063063063063,0.09852123835041
0.3103103103103102,0.10124952037354851
0.3143143143143141,0.10402084473208545
0.31831831831831847,0.10683554940431375
0.3223223223223224,0.10969397986250677
0.3263263263263263,0.11259648923205667
0.3303303303303302,0.1155434384556332
0.3343343343343341,0.11853519646254403
0.3383383383383385,0.12157214034347766
0.3423423423423424,0.12465465553081807
0.3463463463463463,0.12778313598473648
0.3503503503503502,0.13095798438526113
0.35435435435435414,0.13417961233054637
0.3583583583583585,0.13744844054156796
0.3623623623623624,0.1407648990734776
0.3663663663663663,0.1441294275338707
0.37037037037037024,0.1475424753082175
0.37437437437437415,0.15100450179273434
0.3783783783783785,0.15451597663497357
0.3823823823823824,0.15807737998242707
0.38638638638638634,0.16168920273945678
0.39039039039039025,0.16535194683286608
0.39439439439439417,0.16906612548645975
0.3983983983983985,0.17283226350493772
0.40240240240240244,0.17665089756749805
0.40640640640640635,0.1805225765315354
0.41041041041041026,0.18444786174683994
0.4144144144144142,0.1884273273807229
0.41841841841841854,0.19246156075451545
0.42242242242242245,0.19655116269190687
0.42642642642642636,0.2006967478796165
0.4304304304304303,0.20489894524090857
0.43443443443443464,0.20915839832249453
0.43843843843843855,0.2134757656953859
0.44244244244244246,0.21785172137030093
0.4464464464464464,0.22228695522823963
0.4504504504504503,0.22678217346689383
0.45445445445445465,0.23133809906358022
0.45845845845845856,0.23595547225542088
0.4624624624624625,0.24063505103754285
0.4664664664664664,0.24537761168009467
0.4704704704704703,0.25018394926493015
0.47447447447447466,0.2550548782428532
0.4784784784784786,0.2599912330123605
0.4824824824824825,0.26499386852087914
0.4864864864864864,0.2700636608895375
0.4904904904904903,0.2752015080625751
0.4944944944944947,0.28040833048255714
0.4984984984984986,0.28568507179261404
0.5025025025025025,0.29103269956701644
0.5065065065065064,0.2964522060714406
0.5105105105105103,0.30194460905438586
0.5145145145145147,0.30751095257126826
0.5185185185185186,0.3131523078428137
0.5225225225225225,0.31886977414947293
0.5265265265265264,0.3246644797636619
0.5305305305305303,0.33053758292176505
0.5345345345345347,0.3364902728379368
0.5385385385385386,0.3425237707618627
0.5425425425425425,0.34863933108278655
0.5465465465465464,0.3548382424822271
0.5505505505505504,0.3611218291379838
0.5545545545545547,0.3674914519821799
0.5585585585585586,0.37394851001626295
0.5625625625625625,0.38049444168608487
0.5665665665665665,0.3871307263203634
0.5705705705705704,0.39385888563605703
0.5745745745745747,0.4006804853144127
0.5785785785785786,0.40759713665168734
0.5825825825825826,0.41461049828883356
0.5865865865865865,0.4217222780246931
0.5905905905905904,0.428934234717589
0.5945945945945947,0.43624818028051954
0.5985985985985987,0.44366598177552546
0.6026026026026026,0.45118956361320195
0.6066066066066065,0.45882090986372925
0.6106106106106104,0.46656206668627703
0.6146146146146148,0.4744151448841142
0.6186186186186187,0.4823823225932993
0.6226226226226226,0.4904658481134201
0.6266266266266265,0.4986680428894535
0.6306306306306304,0.5069913046545342
0.6346346346346348,0.5154381107441508
0.6386386386386387,0.5240110215930913
0.6426426426426426,0.5327126844273768
0.6466466466466465,0.5415458371643377
0.6506506506506504,0.5505133125350804
0.6546546546546548,0.5596180424447234
0.6586586586586587,0.5688630625870276
0.6626626626626626,0.5782515173314503
0.6666666666666665,0.5877866649021186
0.6706706706706704,0.5974718828698995
0.6746746746746748,0.607310673980546
0.6786786786786787,0.6173066723438823
0.6826826826826826,0.6274636500112107
0.6866866866866865,0.6377855239704912
0.6906906906906904,0.6482763635915609
0.6946946946946948,0.6589403985565604
0.6986986986986987,0.6697820273140052
0.7027027027027026,0.6808058260985455
0.7067067067067065,0.6920165585624221
0.7107107107107109,0.7034191860690846
0.7147147147147148,0.7150188787043369
0.7187187187187187,0.7268210270658858
0.7227227227227226,0.7388312548982289
0.7267267267267266,0.7510554326466867
0.7307307307307309,0.763499692011978
0.7347347347347348,0.7761704415952791
0.7387387387387387,0.7890743837333087
0.7427427427427427,0.8022185326336979
0.7467467467467466,0.8156102339330586
0.7507507507507509,0.829257185813798
0.7547547547547548,0.8431674618311458
0.7587587587587588,0.8573495356193549
0.7627627627627627,0.8718123076657693
0.7667667667667666,0.8865651343640086
0.7707707707707709,0.9016178595830826
0.7747747747747749,0.9169808490184792
0.7787787787787788,0.9326650276247029
0.7827827827827827,0.9486819204669853
0.7867867867867866,0.9650436973739418
0.790790790790791,0.9817632218235777
0.7947947947947949,0.9988541045535663
0.7987987987987988,1.0163307624544722
0.8028028028028027,1.034208483383162
0.8068068068068066,1.0525034976252392
0.810810810810811,1.0712330568421704
0.8148148148148149,1.0904155214639317
0.8188188188188188,1.1100704576351101
0.8228228228228227,1.1302187449956695
0.8268268268268266,1.1508826967827352
0.830830830830831,1.1720861939831686
0.8348348348348349,1.193854835556822
0.8388388388388388,1.2162161070975184
0.8428428428428427,1.2391995707157204
0.8468468468468466,1.262837079430043
0.850850850850851,1.287163019964524
0.8548548548548549,1.3122145885911733
0.8588588588588588,1.3380321055662328
0.8628628628628627,1.3646593748267306
0.8668668668668666,1.392144096997436
0.870870870870871,1.4205383454798732
0.8748748748748749,1.4498991175507177
0.8788788788788788,1.4802889751138568
0.8828828828828827,1.5117767931983193
0.8868868868868867,1.5444386387026534
0.890890890890891,1.5783588075664552
0.8948948948948949,1.613631055930261
0.8988988988988988,1.650360070520833
0.9029029029029028,1.688663236305294
0.9069069069069067,1.7286727765830474
0.910910910910911,1.770538363839221
0.914914914914915,1.8144303313665378
0.9189189189189189,1.860543659579023
0.9229229229229228,1.9091029726748643
0.9269269269269267,1.960368869426828
0.930930930930931,2.01464603979412
0.934934934934935,2.0722938081931392
0.9389389389389389,2.1337400297167988
0.9429429429429428,2.199499706293544
0.9469469469469471,2.270200387692442
0.9509509509509511,2.3466175596789216
0.954954954954955,2.4297251366501085
0.9589589589589589,2.520769523196721
0.9629629629629628,2.6213818184565314
0.9669669669669672,2.733754471527271
0.9709709709709711,2.86093264867151
0.974974974974975,3.0073232264062906
0.9789789789789789,3.179651296403064
0.9829829829829828,3.3889391665423316
0.9869869869869872,3.6551860067142945
0.9909909909909911,4.020897701106928
0.994994994994995,4.606675324650212
0.9989989989989989,6.214108223881207
1.0030030030030028,
1.0070070070070072,
1.011011011011011,
1.015015015015015,
1.019019019019019,
1.0230230230230228,
1.0270270270270272,
1.031031031031031,
1.035035035035035,
1.039039039039039,
1.0430430430430429,
1.0470470470470472,
1.0510510510510511,
1.055055055055055,
1.059059059059059,
1.0630630630630629,
1.0670670670670672,
1.0710710710710711,
1.075075075075075,
1.079079079079079,
1.0830830830830829,
1.0870870870870872,
1.0910910910910911,
1.095095095095095,
1.099099099099099,
1.1031031031031029,
1.1071071071071072,
1.1111111111111112,
1.115115115115115,
1.119119119119119,
1.123123123123123,
1.1271271271271273,
1.1311311311311312,
1.135135135135135,
1.139139139139139,
1.143143143143143,
1.1471471471471473,
1.1511511511511512,
1.155155155155155,
1.159159159159159,
1.163163163163163,
1.1671671671671673,
1.1711711711711712,
1.1751751751751751,
1.179179179179179,
1.183183183183183,
1.1871871871871873,
1.1911911911911912,
1.1951951951951951,
1.199199199199199,
1.203203203203203,
1.2072072072072073,
1.2112112112112112,
1.2152152152152151,
1.219219219219219,
1.2232232232232234,
1.2272272272272273,
1.2312312312312312,
1.2352352352352352,
1.239239239239239,
1.2432432432432434,
1.2472472472472473,
1.2512512512512513,
1.2552552552552552,
1.259259259259259,
1.2632632632632634,
1.2672672672672673,
1.2712712712712713,
1.2752752752752752,
1.279279279279279,
1.2832832832832834,
1.2872872872872874,
1.2912912912912913,
1.2952952952952952,
1.299299299299299,
1.3033033033033035,
1.3073073073073074,
1.3113113113113113,
1.3153153153153152,
1.3193193193193191,
1.3233233233233235,
1.3273273273273274,
1.3313313313313313,
1.3353353353353352,
1.3393393393393391,
1.3433433433433435,
1.3473473473473474,
1.3513513513513513,
1.3553553553553552,
1.3593593593593591,
1.3633633633633635,
1.3673673673673674,
1.3713713713713713,
1.3753753753753752,
1.3793793793793792,
1.3833833833833835,
1.3873873873873874,
1.3913913913913913,
1.3953953953953953,
1.3993993993993992,
1.4034034034034035,
1.4074074074074074,
1.4114114114114114,
1.4154154154154153,
1.4194194194194192,
1.4234234234234235,
1.4274274274274275,
1.4314314314314314,
1.4354354354354353,
1.4394394394394392,
1.4434434434434436,
1.4474474474474475,
1.4514514514514514,
1.4554554554554553,
1.4594594594594597,
1.4634634634634636,
1.4674674674674675,
1.4714714714714714,
1.4754754754754753,
1.4794794794794797,
1.4834834834834836,
1.4874874874874875,
1.4914914914914914,
1.4954954954954953,
1.4994994994994997,
1.5035035035035036,
1.5075075075075075,
1.5115115115115114,
1.5155155155155153,
1.5195195195195197,
1.5235235235235236,
1.5275275275275275,
1.5315315315315314,
1.5355355355355353,
1.5395395395395397,
1.5435435435435436,
1.5475475475475475,
1.5515515515515514,
1.5555555555555554,
1.5595595595595597,
1.5635635635635636,
1.5675675675675675,
1.5715715715715715,
1.5755755755755754,
1.5795795795795797,
1.5835835835835836,
1.5875875875875876,
1.5915915915915915,
1.5955955955955954,
1.5995995995995997,
1.6036036036036037,
1.6076076076076076,
1.6116116116116115,
1.6156156156156154,
1.6196196196196198,
1.6236236236236237,
1.6276276276276276,
1.6316316316316315,
1.6356356356356354,
1.6396396396396398,
1.6436436436436437,
1.6476476476476476,
1.6516516516516515,
1.6556556556556554,
1.6596596596596598,
1.6636636636636637,
1.6676676676676676,
1.6716716716716715,
1.6756756756756754,
1.6796796796796798,
1.6836836836836837,
1.6876876876876876,
1.6916916916916915,
1.6956956956956954,
1.6996996996996998,
1.7037037037037037,
1.7077077077077076,
1.7117117117117115,
1.7157157157157155,
1.7197197197197198,
1.7237237237237237,
1.7277277277277276,
1.7317317317317316,
1.735735735735736,
1.7397397397397398,
1.7437437437437437,
1.7477477477477477,
1.7517517517517516,
1.755755755755756,
1.7597597597597598,
1.7637637637637638,
1.7677677677677677,
1.7717717717717716,
1.775775775775776,
1.7797797797797799,
1.7837837837837838,
1.7877877877877877,
1.7917917917917916,
1.795795795795796,
1.7997997997997999,
1.8038038038038038,
1.8078078078078077,
1.8118118118118116,
1.815815815815816,
1.8198198198198199,
1.8238238238238238,
1.8278278278278277,
1.8318318318318316,
1.835835835835836,
1.83983983983984,
1.8438438438438438,
1.8478478478478477,
1.8518518518518516,
1.855855855855856,
1.85985985985986,
1.8638638638638638,
1.8678678678678677,
1.8718718718718717,
1.875875875875876,
1.87987987987988,
1.8838838838838838,
1.8878878878878878,
1.8918918918918917,
1.895895895895896,
1.8998998998999,
1.9039039039039038,
1.9079079079079078,
1.9119119119119117,
1.915915915915916,
1.91991991991992,
1.9239239239239239,
1.9279279279279278,
1.9319319319319317,
1.935935935935936,
1.93993993993994,
1.9439439439439439,
1.9479479479479478,
1.9519519519519517,
1.955955955955956,
1.95995995995996,
1.9639639639639639,
1.9679679679679678,
1.9719719719719722,
1.975975975975976,
1.97997997997998,
1.983983983983984,
1.9879879879879878,
1.9919919919919922,
1.995995995995996,
2.0,

